Privacy-Preserving Logistic Regression Training on Large Datasets

Privacy-preserving machine learning is one class of cryptographic methods that aim to analyze private and sensitive data while keeping privacy, such as homomorphic logistic regression training over large encrypted data. In this paper, we propose an efficient algorithm for logistic regression training on large encrypted data using Homomorphic Encryption (HE), which is the mini-batch version of recent methods using a faster gradient variant called $\texttt{quadratic gradient}$. It is claimed that $\texttt{quadratic gradient}$ can integrate curve information (Hessian matrix) into the gradient and therefore can effectively accelerate the first-order gradient (descent) algorithms. We also implement the full-batch version of their method when the encrypted dataset is so large that it has to be encrypted in the mini-batch manner. We compare our mini-batch algorithm with our full-batch implementation method on real financial data consisting of 422,108 samples with 200 freatures. %Our experiments show that Nesterov's accelerated gradient (NAG) Given the inefficiency of HEs, our results are inspiring and demonstrate that the logistic regression training on large encrypted dataset is of practical feasibility, marking a significant milestone in our understanding.

==> Credit_test.csv <==
default payment next month,LIMIT_BAL,SEX,EDUCATION,MARRIAGE,AGE,PAY_0,PAY_2,PAY_3,PAY_4,PAY_5,PAY_6,BILL_AMT1,BILL_AMT2,BILL_AMT3,BILL_AMT4,BILL_AMT5,BILL_AMT6,PAY_AMT1,PAY_AMT2,PAY_AMT3,PAY_AMT4,PAY_AMT5,PAY_AMT6
1,20000,2,2,1,24,2,2,-1,-1,-2,-2,3913,3102,689,0,0,0,0,689,0,0,0,0
1,120000,2,2,2,26,-1,2,0,0,0,2,2682,1725,2682,3272,3455,3261,0,1000,1000,1000,0,2000
0,90000,2,2,2,34,0,0,0,0,0,0,29239,14027,13559,14331,14948,15549,1518,1500,1000,1000,1000,5000
0,50000,2,2,1,37,0,0,0,0,0,0,46990,48233,49291,28314,28959,29547,2000,2019,1200,1100,1069,1000
0,50000,1,2,1,57,-1,0,-1,0,0,0,8617,5670,35835,20940,19146,19131,2000,36681,10000,9000,689,679
0,50000,1,1,2,37,0,0,0,0,0,0,64400,57069,57608,19394,19619,20024,2500,1815,657,1000,1000,800
0,500000,1,1,2,29,0,0,0,0,0,0,367965,412023,445007,542653,483003,473944,55000,40000,38000,20239,13750,13770
0,100000,2,2,2,23,0,-1,-1,0,0,-1,11876,380,601,221,-159,567,380,601,0,581,1687,1542
0,140000,2,3,1,28,0,0,2,0,0,0,11285,14096,12108,12211,11793,3719,3329,0,432,1000,1000,1000
0,20000,1,3,2,35,-2,-2,-2,-2,-1,-1,0,0,0,0,13007,13912,0,0,0,13007,1122,0
0,200000,2,3,2,34,0,0,2,0,0,-1,11073,9787,5535,2513,1828,3731,2306,12,50,300,3738,66
0,260000,2,1,2,51,-1,-1,-1,-1,-1,2,12261,21670,9966,8517,22287,13668,21818,9966,8583,22301,0,3640
0,630000,2,2,2,41,-1,0,-1,-1,-1,-1,12137,6500,6500,6500,6500,2870,1000,6500,6500,6500,2870,0
1,70000,1,2,2,30,1,2,2,0,0,2,65802,67369,65701,66782,36137,36894,3200,0,3000,3000,1500,0
0,250000,1,1,2,29,0,0,0,0,0,0,70887,67060,63561,59696,56875,55512,3000,3000,3000,3000,3000,3000
0,50000,2,3,3,23,1,2,0,0,0,0,50614,29173,28116,28771,29531,30211,0,1500,1100,1200,1300,1100
1,20000,1,1,2,24,0,0,2,2,2,2,15376,18010,17428,18338,17905,19104,3200,0,1500,0,1650,0
0,320000,1,1,1,49,0,0,0,-1,-1,-1,253286,246536,194663,70074,5856,195599,10358,10000,75940,20000,195599,50000
0,360000,2,1,1,49,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,180000,2,1,2,29,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,130000,2,3,2,39,0,0,0,0,0,-1,38358,27688,24489,20616,11802,930,3000,1537,1000,2000,930,33764
1,120000,2,2,1,39,-1,-1,-1,-1,-1,-1,316,316,316,0,632,316,316,316,0,632,316,0
1,70000,2,2,2,26,2,0,0,2,2,2,41087,42445,45020,44006,46905,46012,2007,3582,0,3601,0,1820
1,450000,2,1,1,40,-2,-2,-2,-2,-2,-2,5512,19420,1473,560,0,0,19428,1473,560,0,0,1128
0,90000,1,1,2,23,0,0,0,-1,0,0,4744,7070,0,5398,6360,8292,5757,0,5398,1200,2045,2000
0,50000,1,3,2,23,0,0,0,0,0,0,47620,41810,36023,28967,29829,30046,1973,1426,1001,1432,1062,997
1,60000,1,1,2,27,1,-2,-1,-1,-1,-1,-109,-425,259,-57,127,-189,0,1000,0,500,0,1000
0,50000,2,3,2,30,0,0,0,0,0,0,22541,16138,17163,17878,18931,19617,1300,1300,1000,1500,1000,1012
0,50000,2,3,1,47,-1,-1,-1,-1,-1,-1,650,3415,3416,2040,30430,257,3415,3421,2044,30430,257,0
0,50000,1,1,2,26,0,0,0,0,0,0,15329,16575,17496,17907,18375,11400,1500,1500,1000,1000,1600,0
0,230000,2,1,2,27,-1,-1,-1,-1,-1,-1,16646,17265,13266,15339,14307,36923,17270,13281,15339,14307,37292,0
1,50000,1,2,2,33,2,0,0,0,0,0,30518,29618,22102,22734,23217,23680,1718,1500,1000,1000,1000,716
0,100000,1,1,2,32,0,0,0,0,0,0,93036,84071,82880,80958,78703,75589,3023,3511,3302,3204,3200,2504
0,500000,2,2,1,54,-2,-2,-2,-2,-2,-2,10929,4152,22722,7521,71439,8981,4152,22827,7521,71439,981,51582
0,500000,1,1,1,58,-2,-2,-2,-2,-2,-2,13709,5006,31130,3180,0,5293,5006,31178,3180,0,5293,768
0,160000,1,1,2,30,-1,-1,-2,-2,-2,-1,30265,-131,-527,-923,-1488,-1884,131,396,396,565,792,0
0,280000,1,2,1,40,0,0,0,0,0,0,186503,181328,180422,170410,173901,177413,8026,8060,6300,6400,6400,6737
0,60000,2,2,2,22,0,0,0,0,0,-1,15054,9806,11068,6026,-28335,18660,1500,1518,2043,0,47671,617
1,50000,1,1,2,25,1,-1,-1,-2,-2,-2,0,780,0,0,0,0,780,0,0,0,0,0
0,280000,1,1,2,31,-1,-1,2,-1,0,-1,498,9075,4641,9976,17976,9477,9075,0,9976,8000,9525,781
0,360000,1,1,2,33,0,0,0,0,0,0,218668,221296,206895,628699,195969,179224,10000,7000,6000,188840,28000,4000
0,70000,2,1,2,25,0,0,0,0,0,0,67521,66999,63949,63699,64718,65970,3000,4500,4042,2500,2800,2500
0,10000,1,2,2,22,0,0,0,0,0,0,1877,3184,6003,3576,3670,4451,1500,2927,1000,300,1000,500
0,140000,2,2,1,37,0,0,0,0,0,0,59504,61544,62925,64280,67079,69802,3000,3000,3000,4000,4000,3000
0,40000,2,1,2,30,0,0,0,2,0,0,18927,21295,25921,25209,26636,29197,3000,5000,0,2000,3000,0
1,210000,1,1,2,29,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,20000,2,1,2,22,0,0,2,-1,0,0,14028,16484,15800,16341,16675,0,3000,0,16741,334,0,0
1,150000,2,5,2,46,0,0,-1,0,0,-2,4463,3034,1170,1170,0,0,1013,1170,0,0,0,0
0,380000,1,2,2,32,-1,-1,-1,-1,-1,-1,22401,21540,15134,32018,11849,11873,21540,15138,24677,11851,11875,8251
0,20000,1,1,2,24,0,0,0,0,0,0,17447,18479,19476,19865,20480,20063,1318,1315,704,928,912,1069
1,70000,1,3,2,42,1,2,2,2,2,0,37042,36171,38355,39423,38659,39362,0,3100,2000,0,1500,1500
0,100000,2,3,3,43,0,0,0,0,0,0,61559,51163,43824,39619,35762,33258,2000,1606,1500,2000,1500,1000
0,310000,2,2,1,49,-2,-2,-2,-2,-2,-2,13465,7867,7600,11185,3544,464,7875,7600,11185,3544,464,0
0,180000,2,1,2,25,1,2,0,0,0,0,41402,41742,42758,43510,44420,45319,1300,2010,1762,1762,1790,1622
0,150000,2,1,2,29,2,0,0,0,0,0,46224,34993,31434,26518,21042,16540,1600,1718,1049,1500,2000,5000
0,500000,2,1,1,45,-2,-2,-2,-2,-2,-2,1905,3640,162,0,151,2530,3640,162,0,151,2530,0
0,180000,2,3,1,34,0,0,0,-1,-1,-1,16386,15793,8441,7142,-679,8321,8500,1500,7500,679,9000,2000
0,180000,2,2,1,34,0,0,0,0,0,0,175886,173440,172308,168608,132202,129918,8083,7296,5253,4814,4816,3800
0,200000,2,1,2,34,-1,3,2,2,2,2,1587,1098,782,1166,700,1414,0,0,700,0,1200,0
0,400000,2,2,1,29,0,0,0,0,0,0,400134,398857,404205,360199,356656,364089,17000,15029,30000,12000,12000,23000
1,500000,2,3,1,28,0,0,0,0,0,0,22848,23638,18878,14937,13827,15571,1516,1300,1000,1000,2000,2000
0,70000,1,2,1,39,0,0,0,0,0,-1,70800,72060,69938,16518,14096,830,4025,2095,1000,2000,3000,0
1,50000,1,1,2,29,2,2,2,2,2,2,24987,24300,26591,25865,27667,28264,0,2700,0,2225,1200,0
1,50000,2,2,1,46,0,0,0,-2,-2,-2,28718,29166,0,0,0,0,1000,0,0,0,0,0
0,130000,2,2,1,51,-1,-1,-2,-2,-1,-1,99,0,0,0,2353,0,0,0,0,2353,0,0
1,200000,1,1,1,57,-2,-2,-2,-1,2,2,152519,148751,144076,8174,8198,7918,0,0,8222,300,0,1000
1,10000,1,2,1,56,2,2,2,0,0,0,2097,4193,3978,4062,4196,4326,2300,0,150,200,200,160
0,210000,2,1,2,30,2,-1,-1,-1,-1,-1,300,300,1159,2280,300,4250,300,1159,2280,300,4250,909
0,130000,2,3,2,29,1,-2,-2,-1,2,-1,-190,-9850,-9850,10311,10161,7319,0,0,20161,0,7319,13899
0,20000,1,5,2,22,2,0,0,0,0,0,18565,17204,17285,18085,11205,5982,0,1200,1000,500,1000,0
0,80000,1,1,2,31,-1,-1,-1,-1,-1,-1,780,0,390,390,390,390,0,390,390,390,390,390
1,320000,1,2,2,29,2,2,2,2,2,2,58267,59246,60184,58622,62307,63526,2500,2500,0,4800,2400,1600
0,200000,2,2,1,32,-1,-1,-1,-1,2,-1,9076,5787,-684,5247,3848,3151,5818,15,9102,17,3165,1395
0,290000,2,1,2,37,1,-2,-1,-1,-1,-1,0,0,3155,0,2359,0,0,3155,0,2359,0,0
0,340000,1,1,2,32,-1,-1,-1,-1,-1,-1,3048,5550,23337,4291,80153,25820,5713,23453,4314,80552,25949,2016
0,20000,1,2,2,24,0,0,2,0,0,0,14619,17216,16642,16976,17332,18543,2850,0,610,630,1500,0
0,50000,1,3,2,25,-1,0,0,0,0,0,42838,37225,36087,9636,9590,10030,1759,1779,320,500,1000,1000
0,300000,2,1,1,45,-1,-1,-1,-1,-1,-1,291,291,291,291,291,291,291,291,291,291,291,291
1,30000,2,2,2,22,0,0,0,0,0,0,28387,29612,30326,28004,26446,6411,1686,1400,560,3000,1765,0
1,240000,2,2,2,44,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,470000,2,3,3,33,0,0,0,0,0,0,165254,157784,162702,69923,29271,29889,6400,7566,3000,960,1000,3000
0,360000,2,1,2,26,0,0,0,0,0,-1,23411,27796,30400,33100,180000,196,4796,3400,3100,146900,196,2963
1,60000,1,3,2,30,0,0,0,0,0,0,26324,27471,28108,21993,19899,19771,1576,1213,648,768,1140,0
0,400000,2,2,1,44,0,0,2,0,0,0,131595,139060,126819,104430,104990,94058,10700,3,3050,3000,3200,2800
0,50000,2,3,2,49,0,0,0,0,0,0,48909,47863,21489,20414,19342,19482,1676,1302,700,699,849,826
0,160000,1,2,2,33,0,0,0,0,0,0,130028,107808,71934,118418,118407,120418,4400,3547,80000,4500,4800,4500
1,360000,2,1,1,45,-1,-1,2,0,-1,-1,390,1170,780,390,390,390,1170,0,0,390,390,390
0,160000,2,2,2,32,0,0,0,0,0,-1,3826,4751,6604,8604,7072,766,1147,2000,2000,0,766,2303
0,130000,2,1,1,35,0,0,0,-1,-1,-1,81313,117866,17740,1330,7095,1190,40000,5000,1330,7095,1190,2090
0,20000,1,3,2,44,2,2,0,0,0,2,8583,8303,9651,10488,12314,11970,0,1651,1000,2000,0,1500
1,200000,1,1,1,53,2,2,2,2,2,2,138180,140774,142460,144098,147124,149531,6300,5500,5500,5500,5000,5000
0,280000,2,1,2,39,-1,-1,-1,0,0,-2,7524,0,3968,3868,0,0,0,3968,0,0,0,0
0,100000,2,1,2,27,-2,-2,-2,-2,-2,-2,-2000,5555,0,0,0,0,7555,0,0,0,0,0
0,160000,2,2,1,37,-1,-1,-1,-1,-1,-2,880,1602,840,840,0,0,1602,840,840,0,0,7736
0,60000,2,2,2,23,0,0,0,0,0,0,45648,46850,47214,19595,19209,19323,1937,1301,682,690,816,835
0,90000,1,2,2,35,0,0,0,0,0,0,83725,85996,87653,35565,30942,30835,3621,3597,1179,1112,1104,1143
0,360000,1,1,1,43,-1,-1,-1,-1,-1,0,3967,8322,3394,6451,26370,9956,8339,3394,12902,27000,0,68978
0,150000,1,1,2,27,0,0,0,0,0,0,86009,86108,89006,89775,87725,40788,4031,10006,3266,4040,1698,800
0,50000,2,3,1,22,0,0,0,0,0,0,18722,18160,16997,13150,8866,7899,1411,1194,379,281,321,197
1,20000,1,2,1,38,0,0,0,0,0,-1,17973,19367,19559,18240,17928,150,1699,1460,626,1750,150,0
0,140000,1,1,2,32,-2,-2,-2,-2,-2,-2,672,10212,850,415,100,1430,10212,850,415,100,1430,0
0,380000,2,1,2,30,-2,-2,-1,0,0,0,-81,-303,32475,32891,33564,34056,223,33178,1171,1197,1250,5000
0,480000,1,1,1,63,0,0,0,2,2,0,422069,431342,479432,487066,471145,469961,16078,55693,17000,0,18000,24200
1,50000,2,3,2,22,0,0,0,0,0,0,44698,42254,38347,32496,23477,24094,1767,1362,1002,840,995,904
0,60000,2,2,2,26,2,2,2,2,2,0,56685,55208,59175,60218,55447,55305,0,5000,2511,6,3000,3000
0,70000,2,2,2,24,-1,-1,-2,-2,-2,-1,5580,0,0,0,0,26529,0,0,0,0,26529,2000
0,80000,2,2,1,36,-1,-1,-1,-1,-1,-1,6108,2861,3277,3319,1150,1150,2861,3279,3319,1150,1150,1035
0,350000,1,1,2,52,-1,-1,-1,-1,-1,-1,713,2272,722,867,1150,5263,2272,722,867,1150,5263,5011
0,130000,1,2,2,38,0,0,0,-1,-1,-1,171438,178382,39940,120483,44127,126568,10908,0,133657,4566,133841,4796
0,360000,1,2,1,35,1,-2,-2,-2,-2,-2,-103,-103,-103,-103,-103,-103,0,0,0,0,0,0
0,330000,2,1,1,31,0,0,2,0,0,0,105879,108431,105594,105896,106491,107289,9260,0,3593,4100,15794,0
0,50000,1,3,1,47,0,0,2,0,0,0,13244,14722,15181,15928,16671,17393,2000,1000,1000,1000,1000,1000
0,280000,1,2,1,41,2,2,2,2,2,3,135673,138532,134813,144401,152174,149415,6500,0,14254,14850,0,5000
0,100000,2,1,2,24,0,0,0,0,0,0,52128,52692,54477,56076,60100,59713,2000,2677,3076,5080,3000,2033
0,50000,1,2,2,41,0,0,0,0,0,0,19015,19294,20259,20274,20311,19957,1340,1305,700,718,724,684
1,30000,1,1,2,24,-1,2,0,0,3,2,18199,17618,18631,21319,20692,21201,0,1312,3000,0,1000,1000
0,240000,1,1,2,28,-1,-1,-1,-1,-1,-1,326,326,326,5676,476,326,326,326,5676,476,326,526
1,80000,1,2,2,26,2,0,0,0,0,0,14029,15493,16630,17055,17629,18186,2000,1700,1000,1000,1000,1000
0,400000,1,2,1,34,-1,-1,-1,-1,-1,-1,19660,9666,11867,7839,14837,7959,9677,11867,7839,14837,7959,5712
0,240000,2,2,2,38,0,0,0,0,-1,-1,50254,51445,53015,52479,1307,1203,2000,3000,3000,1307,1203,563
1,50000,1,3,2,37,2,2,2,3,2,2,46004,45976,48953,48851,49318,51143,1000,4035,1000,1400,2800,0
1,450000,1,1,1,40,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,110000,2,1,1,48,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,310000,2,2,1,35,2,0,0,0,0,0,304991,311243,306314,258610,246491,198889,13019,11128,8407,8599,6833,5987
0,20000,1,1,2,27,0,0,0,0,0,0,19115,18962,19298,19378,19717,15630,1404,1130,600,861,313,0
0,20000,1,2,2,23,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,1,3,2,52,0,0,0,0,0,0,110151,99530,98951,100914,103146,104993,3568,3585,3602,3848,3669,3784
1,180000,1,1,1,36,0,0,0,0,0,0,163736,116422,99278,95766,97753,95927,4655,2690,2067,2142,2217,1000
1,50000,1,2,1,51,0,0,0,0,0,0,3347,3899,4503,5347,6375,7077,1000,1066,1300,1500,1200,134
0,60000,1,3,1,55,3,2,2,0,0,0,60521,61450,57244,28853,29510,26547,2504,7,1200,1200,1100,1500
0,30000,2,1,2,23,1,-2,-2,-2,-1,-1,4000,5645,3508,-27,13744,5906,5645,3508,27,13771,5911,3024
0,240000,1,1,2,41,1,-1,-1,0,0,-1,95,2622,3301,3164,360,1737,2622,3301,0,360,1737,924
0,420000,1,2,1,34,0,0,0,0,0,0,253454,247743,229049,220951,210606,188108,9744,9553,7603,7830,7253,11326
0,330000,1,3,1,46,0,0,0,0,0,0,227389,228719,229644,227587,227775,228203,8210,8095,8025,8175,8391,8200
0,30000,2,2,2,22,0,0,0,0,0,0,28452,26145,26712,25350,17603,-780,2000,1400,0,500,0,1560
0,240000,1,2,1,34,0,0,0,2,2,2,10674,12035,13681,13269,14158,13891,1500,1800,0,1000,0,327
0,150000,1,1,2,27,0,0,0,0,0,0,17444,19342,22000,24614,27200,30229,2500,3000,3000,3000,3500,5000
0,210000,2,2,1,33,0,0,0,0,0,0,7166,7997,8792,9189,4404,5708,1500,1500,1000,500,2000,546
1,50000,2,3,1,51,-1,-1,-1,-1,-2,-2,752,300,5880,0,0,0,300,5880,0,0,0,0
0,50000,1,1,2,24,0,0,0,0,0,0,50801,50143,49586,19430,19375,18995,2360,1700,1000,900,870,2130
1,240000,1,1,2,47,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,180000,1,2,2,28,-1,-1,-1,-1,-1,-1,1832,0,832,332,416,416,0,416,332,500,3500,832
0,50000,1,2,2,23,1,2,2,2,0,0,10131,10833,20583,19996,19879,18065,1000,10000,400,700,800,600
0,170000,1,2,2,29,-2,-2,-2,-2,-2,-2,12159,10000,10000,10000,9983,15846,10000,10000,10000,9983,15863,10000
0,20000,1,1,2,29,-1,-1,-1,-1,0,-1,1199,15586,344,2340,6702,339,15586,344,2340,4702,339,330
0,50000,1,1,2,28,0,0,0,0,0,3,4999,5913,7315,9195,10624,10138,1000,1500,2000,1583,1100,0
1,170000,2,2,2,27,0,0,0,0,0,0,19269,20313,20852,17560,17918,9100,1661,1200,351,358,182,0
0,200000,1,1,2,34,1,2,0,0,0,0,197236,176192,93069,135668,132233,59875,8000,5000,55500,5000,5000,8500
0,80000,2,2,1,23,1,2,3,2,0,0,9168,10522,10205,9898,10123,12034,1650,0,0,379,2091,1
0,260000,2,1,1,60,1,-2,-1,-1,-1,-1,-1100,-1100,21400,0,969,869,0,22500,0,969,1000,0
0,140000,1,2,1,32,0,0,0,0,2,0,86627,78142,68336,64648,58319,55251,3455,3110,5000,0,2100,2602
0,80000,1,1,2,25,0,0,0,0,0,0,42444,55744,43476,41087,41951,31826,30000,3000,6000,8000,2000,14000
0,350000,1,1,2,41,1,-1,-1,-1,-1,-2,208,2906,1000,630,0,0,2906,1000,630,0,0,0
0,280000,2,2,1,56,0,0,0,0,0,0,208775,182350,132257,101783,177145,169311,8042,6700,5137,100000,7000,6321
0,30000,2,3,2,26,0,0,0,0,0,0,9014,10406,11427,11935,13084,14206,1700,1500,1000,1500,1500,1500
0,140000,1,1,1,34,0,0,0,0,0,0,23944,28049,32073,43129,47086,48699,5000,5000,11885,5000,3000,5504
0,200000,2,1,2,37,0,0,0,0,0,0,105420,102870,89643,90938,92505,94031,4000,3250,3250,3500,3560,5000
0,200000,2,3,2,30,0,0,0,0,0,0,196031,196143,189524,167163,146975,122324,7300,7108,7680,6200,5000,4500
1,210000,1,3,1,45,2,3,4,4,5,6,115785,122904,129847,137277,145533,154105,10478,10478,11078,11078,11678,10478
0,50000,1,3,1,57,3,2,0,0,0,0,12854,12362,13447,13427,13711,14083,0,1600,500,500,600,600
0,30000,1,1,2,41,2,2,2,2,2,0,24357,27453,26718,28168,27579,28321,3500,0,2200,0,1200,1250
0,50000,1,2,2,27,2,-1,-1,-1,-1,2,390,390,780,216,1080,540,390,780,216,864,0,390
0,290000,1,3,1,47,-1,-1,-1,-1,0,-1,1234,396,396,792,396,423,396,396,792,0,423,369
0,250000,2,1,1,34,0,0,2,0,0,0,141223,156858,151841,152803,155997,160220,17994,0,5469,5656,6811,3920
0,60000,2,2,1,46,0,0,0,0,0,0,21148,23803,24908,26034,26655,27756,3000,1500,1500,1000,1500,1500
0,110000,2,1,2,27,0,0,0,0,0,0,101640,104795,104855,74737,76058,77254,5500,3900,3000,2900,3000,2800
0,370000,1,1,2,50,-2,-2,-2,-2,-2,-2,6093,15130,8204,15398,4792,13453,15383,8204,15413,4792,13453,4699
0,100000,1,2,1,27,-1,2,2,0,0,0,102349,96847,58824,29336,22979,-246,3166,0,1330,1398,12,50000
0,90000,2,2,1,35,0,0,0,0,0,2,72112,73854,75526,77317,85852,88290,3500,3500,3652,10000,4000,0
0,50000,2,2,2,22,0,0,0,0,0,0,28040,29092,29366,27737,28318,28806,1510,1442,982,1017,1277,567
0,270000,1,2,2,37,0,0,0,0,0,0,37695,33397,30534,27598,26344,24641,5000,2000,3000,4000,3000,2000
0,300000,2,1,2,30,-1,-1,-1,-1,-1,-1,688,3280,0,4340,2672,800,3288,0,4340,2672,800,746
0,50000,2,2,2,22,-1,0,0,0,0,0,8567,15273,11650,7457,3115,7725,15000,1000,149,0,5000,10000
1,50000,2,1,2,24,1,-2,-2,-2,-2,-2,-709,-709,-709,-2898,-3272,-3272,0,0,0,0,0,0
0,360000,1,1,2,29,1,-2,-1,-1,-2,-2,0,0,77,0,0,0,0,77,0,0,0,0
1,130000,1,3,1,56,1,2,2,2,2,3,64617,65978,67282,68557,72796,71345,3000,3000,3000,5500,0,0
0,80000,1,1,2,30,-2,-1,0,0,0,0,6187,100,600,1438,1919,5380,504,500,1000,500,3500,0
0,50000,1,2,2,30,1,2,0,0,0,2,48860,47801,48363,30221,22877,22361,0,1500,1000,2000,0,2000
0,20000,2,2,2,22,0,0,0,0,0,0,16001,12622,13221,13130,14034,14906,1212,1201,500,1500,1500,1000
0,80000,2,2,1,29,0,0,2,0,0,0,77883,81811,80250,61467,10662,11486,5800,1000,600,400,1000,0
0,240000,1,1,2,37,-1,-1,2,0,0,-1,12212,26578,25331,26605,26279,1256,15000,0,2000,0,1256,65935
0,80000,2,3,2,35,0,-1,0,0,0,0,49608,12412,14873,17364,17770,17460,12500,6500,3000,2000,3000,2000
0,500000,2,1,1,47,0,0,0,0,0,0,56422,110616,110340,122967,108834,70064,70010,30357,30000,20000,52183,20000
1,60000,2,2,1,24,0,0,0,0,0,0,58024,57891,48839,18971,19323,19395,2500,1600,3000,1000,737,2000
0,20000,1,2,2,25,0,0,0,0,0,-1,10642,11677,13070,12280,1615,1620,1200,1593,601,135,1824,0
1,100000,2,2,1,38,1,2,0,0,2,0,14483,13961,15323,16268,15868,16448,0,1600,1500,0,1000,1500
0,360000,2,1,2,32,1,-1,-1,-1,-1,-1,2616,57077,5287,68445,13881,16240,57087,5295,68454,13889,16250,38313
1,200000,2,3,2,47,2,2,2,2,2,2,199436,202947,193936,196186,200162,189915,8214,7000,6800,7134,0,6836
0,130000,2,2,1,34,1,-1,0,0,0,0,0,5396,10270,13576,13864,14636,5396,5000,3500,501,1000,2000
0,20000,2,2,2,31,1,5,4,4,3,2,21703,21087,21461,20835,20219,20487,0,1000,0,0,760,0
0,310000,1,1,2,32,0,0,0,0,0,0,59901,62147,62102,65875,60387,43328,10020,6031,10057,5028,5060,4223
1,60000,2,1,2,27,2,0,0,0,2,0,19625,20347,21669,23005,22499,22873,1342,1664,2000,0,900,846
0,180000,2,1,2,29,-1,-1,-1,-2,-1,0,11386,199,0,0,17227,17042,199,0,0,17227,341,5114
0,180000,2,1,2,24,-1,-1,2,0,0,-2,14670,22087,21282,10200,0,0,37867,0,200,0,0,0
0,50000,1,2,1,36,0,0,0,0,-1,-1,47790,18114,18250,-14,72,658,2000,1000,2000,500,1000,20011
1,50000,2,1,2,24,1,2,2,2,2,2,36166,37188,37680,38462,39228,40035,1900,1400,1700,1532,1600,0
0,150000,2,2,1,34,-2,-2,-2,-2,-2,-2,0,0,0,116,0,1500,0,0,116,0,1500,0
0,20000,2,1,2,22,0,0,0,0,-1,0,18553,19446,19065,8332,18868,19247,1500,1032,541,20000,693,1000
0,500000,2,1,1,34,-2,-2,-2,-1,-1,-1,412,138,2299,1251,1206,1151,138,2299,1251,1206,1151,15816
1,30000,2,3,2,22,1,2,2,0,0,0,29010,29256,28122,29836,1630,0,1000,85,1714,104,0,0
0,180000,2,1,1,38,-2,-2,-2,-2,-2,-2,750,0,0,0,0,0,0,0,0,0,0,0
0,140000,1,1,2,31,0,0,2,0,0,2,27123,27299,17985,20225,27407,10833,25000,0,3000,7800,0,2500
0,140000,2,1,2,26,-1,0,-1,-1,-1,-1,13424,18000,13001,5818,13506,487,10000,13001,5841,13506,487,7004
0,120000,1,2,2,26,0,0,0,0,0,0,107314,110578,113736,116000,119131,122135,5000,5000,4152,5000,5000,5000
0,360000,2,2,1,48,0,0,0,0,0,0,226430,231878,234192,190211,173557,146511,9100,7300,5800,5600,5600,4100
0,20000,1,3,1,43,-1,-1,0,0,0,0,227,20351,20237,19339,19450,19337,22359,1305,1258,1459,3457,1700
0,100000,1,1,1,47,-1,-1,-1,-1,-1,-1,390,1473,390,390,390,0,1473,390,390,390,0,2380
1,210000,2,2,1,41,-1,-1,-1,-1,-1,-1,3088,1586,343,3763,877,0,1586,343,3763,877,0,419
1,80000,2,2,2,24,0,0,0,0,0,0,81625,81554,79599,49552,49509,49568,3200,3000,2038,2000,1800,1800
0,330000,2,1,1,50,-1,-1,-1,-1,-2,-2,8872,4337,2854,1690,0,1709,4345,2854,1702,0,1709,258
0,220000,1,1,2,24,0,0,0,-1,-1,-1,105607,108917,111520,8303,0,85632,5000,5050,8303,0,85632,0
1,210000,2,1,1,38,1,-2,-1,0,-1,-1,0,0,250,123,789,1222,0,250,0,789,1222,9616
0,40000,2,3,1,43,0,0,0,0,0,0,38257,38901,38103,36207,33138,31339,1700,1504,1200,1500,1500,1000
0,30000,1,2,2,39,0,0,0,2,0,0,28347,28108,18388,12992,7736,8032,3036,2309,0,1000,2000,148
0,470000,1,2,2,27,2,2,2,2,0,0,296573,303320,307843,479978,305145,309959,13000,11001,0,10484,10838,10367
0,30000,1,3,1,42,-1,-1,-1,-1,-1,2,390,390,390,240,1320,780,390,390,240,1470,0,0
1,240000,2,2,1,36,1,-2,-2,-2,-2,-2,-946,-946,-946,-946,-946,-946,0,0,0,0,0,0
0,80000,1,2,2,36,2,0,0,0,0,0,79278,78501,78534,80016,76235,78245,3100,3500,3400,3000,3500,3000
0,110000,2,3,0,31,0,0,0,0,0,0,89989,84229,79288,73315,63818,63208,4000,5000,3000,3000,3000,8954
0,310000,2,1,2,38,-1,-1,-1,-1,-2,-2,1424,4542,126,0,0,0,4542,126,0,0,0,0
1,360000,2,1,1,40,2,2,2,0,0,0,105167,115468,112157,114690,117845,120238,12000,0,5900,5000,4500,4700
0,330000,2,3,2,45,0,0,0,0,0,0,335196,334954,335527,333860,335760,330121,12388,12378,12116,12450,12213,11678
0,300000,2,2,2,35,0,0,0,0,0,0,291619,297268,205629,215827,208464,212508,12019,9006,17000,12000,9557,15000
0,320000,2,2,2,33,0,0,0,0,0,0,91653,94037,108597,65913,43805,33263,10042,18832,2117,2076,5045,3754
1,50000,2,3,2,37,1,3,2,0,0,0,52626,51537,49205,30394,30249,29957,0,24,1500,1000,1201,30592
0,170000,2,1,2,28,0,0,0,0,0,0,130370,131199,128900,125514,127280,128839,6530,4860,22500,4820,4877,4962
0,350000,1,3,1,44,-1,-1,-1,-1,-1,-2,3265,2686,1864,569,0,0,2686,1864,569,0,0,0
0,20000,1,2,1,37,0,0,0,0,0,0,16455,16511,18902,18768,18650,19175,1609,3000,663,676,834,782
1,50000,1,2,2,23,2,0,0,0,0,0,49758,48456,44116,21247,20066,18858,2401,2254,2004,704,707,1004
0,20000,2,3,2,24,1,2,0,0,0,0,19154,18165,17233,7630,1730,0,0,1333,500,100,0,3200
0,50000,2,1,2,24,0,0,0,0,0,0,35084,35796,30937,19420,10385,1308,2090,2002,1002,238,1011,389
1,20000,1,2,2,23,1,2,0,0,2,0,20235,17132,16856,16875,13454,10104,0,1200,1000,0,1000,10000
0,50000,1,2,1,26,0,0,-2,-1,-1,0,102800,0,0,2624,45567,46557,0,0,2624,45567,1747,2000
1,190000,1,2,2,34,2,0,0,0,2,2,129801,131383,134379,142323,140120,150052,5000,5000,10000,0,12118,2769
0,60000,2,2,1,33,0,0,0,0,0,0,58203,36367,20934,20694,20175,19421,1506,1298,1000,721,811,599
0,80000,1,1,2,35,-1,-1,-1,-1,-1,-1,7988,3977,6848,1719,1378,19942,3983,6853,1719,1378,19942,2418
0,150000,2,2,2,27,0,0,0,0,0,0,127402,110050,51547,44384,36900,29497,4500,1745,1566,1208,1077,2529
0,210000,2,1,2,31,-2,-2,-2,-2,-1,-1,1440,0,7422,893,6082,2293,0,7422,893,6082,2293,3299
1,240000,2,3,1,50,0,0,0,0,0,0,234205,231669,214642,207642,210375,214694,10116,9150,8008,8000,8009,7714
1,140000,2,2,3,41,0,0,0,0,0,0,19346,21708,22940,19068,16409,16383,3000,2000,2198,1000,3000,2399
0,60000,2,1,2,28,1,2,2,-2,-2,-1,21501,20650,0,0,0,2285,0,0,0,0,2285,0
0,50000,1,1,2,39,0,0,0,0,0,0,47174,47974,48630,50803,30789,15874,1800,2000,3000,2000,2000,2000
0,50000,2,2,2,27,0,0,0,0,0,0,26655,27724,28676,27990,28790,29399,1800,1750,900,1200,1200,1100
0,180000,2,1,2,32,-1,-1,2,2,-1,-1,3139,5853,2821,0,2821,0,2821,0,0,2821,0,176
0,30000,2,1,2,40,-1,-1,2,2,2,2,142,215,139,19,19,79,355,120,0,0,60,60
0,20000,2,2,2,40,0,0,0,0,0,-2,19816,20396,20102,19575,0,0,1601,2203,2114,0,0,0
0,250000,2,2,1,75,0,-1,-1,-1,-1,-1,52874,1631,1536,1010,5572,794,1631,1536,1010,5572,794,1184
0,100000,2,2,2,27,0,0,0,0,0,0,37767,34457,30036,30337,30997,32904,1788,1799,1100,1150,2423,0
0,330000,1,1,2,25,0,0,0,0,2,0,46140,45781,48139,51137,39450,25358,2504,4007,5056,74,1023,2566
0,50000,1,3,1,46,0,0,0,0,0,0,35713,15392,16099,16418,16765,17484,1561,1268,587,611,1000,2000
0,50000,2,2,2,26,1,2,2,0,0,0,50867,51486,48869,30115,29527,29998,1710,136,1206,2002,2005,3003
0,30000,1,2,2,28,0,0,0,0,0,0,29242,29507,29155,25255,22001,0,5006,1244,851,955,0,0
1,140000,2,2,2,26,0,0,0,0,0,0,101551,105246,104781,105334,107699,106828,5366,5087,3605,3894,3785,3304
0,160000,2,1,2,28,0,0,0,0,-1,0,70243,47779,28052,7222,99669,84426,7042,2000,1000,99669,12600,10000
0,400000,2,2,2,29,-1,0,-1,-1,-1,-1,19532,3719,1453,4944,1896,2486,3127,1469,4968,1905,2494,862
0,50000,1,2,1,25,0,0,0,0,0,0,27699,28513,29341,29928,29533,28538,1565,1393,980,994,1024,886
0,140000,2,2,1,48,0,-1,-1,-1,-1,-1,1154,1233,862,1355,1130,21361,1233,1075,1355,1130,21361,1347
0,160000,2,2,1,33,-1,-1,-1,-1,0,-1,8015,2453,9624,52572,7333,2210,2453,9880,52572,1546,2210,0
0,100000,2,3,1,43,0,0,-2,-2,-2,-2,62170,0,0,0,0,0,0,0,0,0,0,0
1,220000,1,1,1,48,2,0,0,0,0,0,210380,213522,201852,169115,172169,162402,10000,9020,6000,5500,6000,5500
0,510000,2,1,2,29,0,0,0,0,0,0,78331,99414,107686,103776,87265,36739,40010,20094,5000,5001,25365,65000
0,50000,1,2,2,29,0,0,0,0,0,0,49276,35100,32563,27823,29130,28309,1602,1400,3000,3130,1062,6318
0,160000,2,1,1,38,-1,-1,-1,-1,2,-1,4473,4664,5969,18941,16578,12652,4664,5969,18941,0,12652,1916
0,230000,2,1,2,37,-2,-2,-2,-2,-2,-2,2283,50815,0,0,299,338,51315,0,0,299,338,0
0,80000,2,1,2,37,-1,-1,-1,-1,-1,-1,10115,249,5986,188,1644,16872,258,5995,188,1644,16872,4000
0,150000,2,2,1,25,-1,-1,-2,-1,-1,-1,6156,0,0,316,316,316,0,0,316,316,316,316
0,10000,1,3,2,23,0,0,0,0,0,2,6974,7838,9002,9182,9729,9411,1134,1298,478,847,0,175
1,130000,2,3,2,49,0,0,0,0,0,0,89003,91362,72197,49654,28065,27500,4100,3095,1630,561,600,0
0,40000,2,1,2,48,0,0,0,0,0,0,34871,34449,33634,34586,34762,35673,1600,1600,1500,1500,1500,1500
1,50000,1,2,2,27,3,2,2,0,0,-1,13694,14880,14242,13968,14319,2614,1700,0,426,501,2614,1390
0,100000,1,3,2,32,0,0,0,0,0,0,70003,31545,20974,19713,19848,18126,2035,2004,616,2007,1009,2015
0,120000,1,1,1,34,-1,2,-1,0,0,0,1082,632,1350,900,450,0,0,1350,0,0,0,450
1,260000,2,1,2,58,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,2,2,2,33,0,0,0,0,0,0,11253,12852,14024,14512,16325,11905,2000,1322,2000,2000,1200,3000
1,360000,2,2,2,28,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,70000,2,2,2,36,0,0,0,0,0,0,68699,69120,68376,30163,14310,15085,4483,12496,3268,3000,3000,2000
1,460000,1,1,1,40,2,-1,-1,-1,-1,-1,171,2715,-13,2641,-10,22535,2728,0,2654,0,22545,0
0,50000,2,1,2,26,-1,-1,-1,-1,-1,-1,1156,316,316,316,316,316,316,316,316,316,316,316
0,50000,1,3,1,33,0,0,0,0,0,0,50859,50462,50654,20046,20067,19703,2007,2199,691,707,703,697
0,250000,2,2,1,31,0,0,0,0,0,0,103109,102594,97109,99029,100871,101299,4000,4500,5000,4000,5000,4400
0,30000,2,1,2,27,0,0,-1,0,0,-2,1512,2458,664,1814,0,0,1000,664,1500,0,0,0
0,270000,1,2,1,44,0,0,0,0,-1,-1,127543,109189,92630,69669,44149,43414,10063,5162,10150,44299,43509,31031
0,180000,2,3,2,30,0,0,0,0,0,0,163935,153152,147032,122196,103692,70204,7722,6091,3563,3605,3000,3211
0,100000,2,1,2,28,0,0,0,0,0,0,53494,52656,52600,52336,55831,56265,4173,3000,2025,5000,3000,3000
0,230000,2,3,1,32,0,0,0,0,0,0,195126,88743,92195,94814,98182,98457,5000,5000,5000,5000,4000,5000
0,210000,2,1,1,46,-1,-1,-1,-1,-1,-1,110346,41986,21874,20076,16171,586,41986,21874,20076,16171,586,19777
0,210000,1,1,2,38,2,0,0,0,0,0,60502,62804,62769,62683,63663,46549,3276,2026,2000,2000,2000,2502
0,440000,2,2,1,46,0,0,0,0,0,0,180641,181557,149944,113135,105280,97622,8610,6907,3727,3800,4001,2701
1,100000,2,2,2,25,2,0,0,0,0,0,70896,71678,70125,69856,69718,51365,3472,2092,2000,2127,1960,1559
0,240000,2,2,1,46,0,0,0,0,0,0,8751,9900,10605,10765,11765,4311,1295,1000,1000,1000,1000,1000
1,280000,1,1,2,33,-1,-1,-1,-1,-1,-1,898,898,325,898,325,-339603,898,325,898,325,0,345293
1,50000,2,2,2,22,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,30000,1,2,1,43,3,2,2,2,2,2,1700,2610,1914,2182,2000,2566,1100,0,300,0,600,0
1,10000,1,2,2,27,0,0,2,0,0,0,7015,10227,9560,9901,9963,10182,3507,0,500,370,393,700
0,130000,1,1,2,29,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,1500
0,200000,1,1,2,31,0,0,0,0,0,0,194353,197344,186292,133345,133634,133990,9000,7465,4715,4804,5141,5300
0,120000,2,2,1,29,-1,-1,-1,-1,-1,-1,1686,657,2179,1423,0,1820,657,2319,1423,0,1820,2496
0,210000,2,2,1,36,0,0,0,0,0,0,143225,142996,144415,148190,147993,131629,6483,5082,6000,5900,4544,4700
0,280000,2,1,1,36,0,0,0,0,0,0,58983,60788,63225,29701,30172,30771,2755,3463,1300,1100,1100,2000
1,300000,1,1,2,34,1,-2,-1,0,-1,-1,0,0,13001,12601,19595,203,0,13001,0,19595,203,0
0,100000,1,2,2,37,0,0,0,0,0,0,99209,98222,67185,66926,66796,64513,3490,2332,2314,2365,2497,2305
0,440000,2,1,2,36,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,162000,0
0,50000,2,3,1,40,0,0,0,0,0,0,49941,51213,12104,12898,13687,14458,2400,1206,1000,1000,1000,1000
1,20000,2,1,2,25,0,0,2,0,0,0,11968,14564,27820,15824,15761,12510,2800,0,4000,1700,1000,2000
0,200000,2,1,2,27,-1,-1,-1,0,0,0,871,665,960,4242,4084,7414,665,960,3908,1014,3500,2880
0,110000,2,2,2,26,-2,-2,-2,-2,-2,-2,432,3220,5704,1256,1848,400,3220,5904,0,3000,0,0
0,500000,2,2,1,36,-1,-1,-1,-1,-1,-1,10483,23956,0,8500,4590,0,23962,0,8500,4590,0,0
0,300000,2,2,1,27,1,-1,-1,-2,-2,-2,0,5215,0,0,0,0,5215,0,0,0,0,0
1,30000,1,3,1,55,2,2,2,3,3,4,9720,10613,11339,12841,13836,14514,1200,1200,2000,1500,1500,1500
0,60000,2,1,2,27,-1,-1,-1,-1,-1,-1,20847,13801,14366,4889,273,11736,13809,14583,4889,273,13557,0
0,400000,2,2,1,38,-1,0,-1,-1,0,-1,3697,3600,1354,5322,5103,2077,1000,1354,5322,6,2386,9085
0,180000,2,2,1,34,0,0,0,0,0,0,143301,146333,147042,127814,130331,132845,7000,5000,5000,4900,5000,5100
0,20000,1,1,2,40,0,0,0,2,0,0,10934,13738,16567,10411,13057,14340,3000,3100,0,3000,1500,0
1,200000,2,3,1,49,-1,2,2,2,0,0,52439,51040,56205,54723,58657,59983,0,6000,0,5000,2286,3000
0,100000,1,1,2,27,0,0,0,0,0,0,55734,52557,33415,28776,17580,6441,1631,1286,200,645,909,200
1,60000,1,2,2,23,0,0,0,0,0,0,49507,33282,34312,17277,17808,19346,1970,2000,618,809,2000,616
0,110000,2,2,2,36,0,0,0,0,0,0,47819,48947,50330,50894,52175,53652,2200,2500,2000,2100,2500,2200
0,260000,2,3,1,53,1,-1,-1,-2,-2,-1,0,165,526,452,397,485,165,526,452,397,485,459
0,50000,2,3,1,46,3,2,2,0,0,0,48522,50955,29516,29742,29898,24883,3754,1,1070,1030,863,654
0,180000,1,2,2,29,1,-2,-2,-2,-2,-2,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0
1,110000,1,2,2,29,1,2,2,0,0,0,58362,56598,51908,48647,47862,47969,2500,0,2000,2000,1854,2000
0,340000,2,1,2,27,0,0,0,0,0,0,172180,180140,166281,155628,145645,103263,21105,5461,5000,5849,2732,50000
0,50000,1,2,2,24,-1,0,0,0,0,0,1399,2441,3865,7476,8384,8085,1070,1500,3666,2477,1306,1000
1,230000,2,2,1,28,0,0,0,-2,-1,-1,26361,18826,1100,2100,767,6173,1710,1100,1000,767,6173,1000
0,360000,2,2,2,32,0,0,0,0,0,0,93029,94054,91834,95631,100123,100738,10000,7000,10000,10000,10000,10000
0,210000,1,2,2,43,1,-2,-1,0,0,0,0,0,38013,40555,45075,37056,0,38013,3000,5000,3000,3000
1,220000,2,2,1,41,-1,2,2,-1,2,-1,650,650,325,950,475,325,325,0,950,0,325,325
1,60000,2,2,1,34,2,2,2,2,2,0,24898,27976,27233,30184,29566,30225,3800,0,3720,0,1300,1291
0,340000,1,2,1,55,-2,-1,-1,-2,-2,-2,50396,44665,8300,2190,24599,7416,44665,8321,2190,24599,7416,77195
0,150000,1,1,1,40,2,2,2,2,2,2,99855,102586,100064,104975,107147,109428,5200,0,8100,4000,4200,4200
1,200000,2,2,1,37,1,-1,2,-1,-1,-1,-179,505,189,6773,23209,16893,1000,0,6900,24000,17000,2500
1,130000,2,2,2,40,0,0,2,0,0,0,9559,12394,11883,9826,10167,12685,3000,0,500,500,2700,500
0,60000,2,1,2,28,1,2,0,0,0,0,10540,10232,11237,11427,20973,31857,0,1483,673,10000,11540,7000
0,400000,2,2,1,43,1,-2,-2,-2,-1,-1,0,0,0,0,1600,78388,0,0,0,1600,78388,0
0,20000,1,1,2,27,0,0,0,0,0,0,20571,19089,19658,19453,19108,18868,1323,1600,830,700,674,376
0,190000,2,1,2,28,0,0,0,0,0,0,143464,146943,151905,153538,156664,160361,5795,7408,5645,5753,6370,5865
0,260000,2,1,2,30,0,0,0,0,0,0,156882,160246,159988,158114,158762,159108,10000,8000,6000,7000,7000,6000
0,140000,2,2,2,31,-2,-2,-2,-2,-2,-2,390,0,0,0,0,0,0,0,0,0,0,0
1,50000,2,2,1,31,0,0,0,0,0,0,46512,47716,49675,30929,30078,29170,1974,4406,1061,1073,1046,1047
0,120000,2,1,2,34,-1,-1,0,-1,-1,-1,882,6531,6313,1100,1330,830,6900,5037,1100,1330,3800,2037
0,240000,2,2,2,30,-2,-2,-2,-2,-2,-2,92,92,92,0,92,0,92,92,0,92,0,1883
0,50000,1,2,2,36,0,0,0,0,-1,0,5916,6172,4123,680,978,978,1212,1200,0,978,0,0
0,200000,2,1,2,29,-1,2,-1,-1,-1,2,2393,183,4847,20183,24815,24248,0,4872,20183,5000,0,1000
0,180000,1,1,1,39,0,0,-1,0,0,-1,274731,281713,242063,122295,-1005,1005,11000,145000,26000,0,101005,1898
0,180000,2,1,2,26,0,0,0,0,0,0,145403,138232,130553,105894,108248,106517,5440,5051,3835,4106,4250,4028
0,160000,2,1,2,29,-1,-1,-2,-1,0,0,3097,-707,-2697,2303,6182,1654,0,0,5000,5000,1500,13000
0,100000,2,2,2,26,-1,-1,-1,0,0,0,1370,4192,4159,3542,1980,3980,4210,4159,1000,1080,2000,1525
1,50000,2,2,2,29,0,0,0,0,0,0,47081,49316,50409,45545,39963,41145,3000,2000,2000,2000,2000,2000
0,140000,2,2,2,31,0,0,0,0,0,0,138119,137950,140254,139679,141748,142174,6600,6500,5100,5300,6000,5000
1,30000,2,2,2,26,0,0,0,0,0,0,17893,19012,20123,20222,20796,19844,1411,1522,621,795,715,1000
0,90000,1,1,2,26,0,0,-1,0,0,-1,39128,20473,1940,1940,0,23101,1541,4200,0,0,23101,3000
0,200000,1,1,1,36,1,-2,-1,-1,-2,-1,-14386,-13543,3432,-3684,0,1386,10118,47015,0,4000,100000,10000
1,380000,1,1,2,30,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,2,2,2,43,0,0,0,0,0,0,77057,78102,58501,51042,19036,19414,3177,2600,3000,1691,695,882
0,50000,1,3,1,58,2,2,2,0,0,2,15899,18720,18122,18530,19089,18856,3400,0,1000,1001,634,638
1,180000,1,2,1,45,-1,0,0,0,0,0,27679,28422,29650,29981,30419,31127,1481,2000,1100,1200,1500,1500
0,240000,2,2,2,26,0,0,0,0,0,0,141315,128940,124226,113133,113966,103360,6349,5834,3870,4000,3825,3520
0,380000,1,2,2,34,0,0,0,0,0,0,194314,179206,193992,174675,171253,169121,9010,35000,5000,6000,5000,4400
0,110000,2,4,2,24,0,0,0,0,0,0,83755,77431,79044,80631,82333,84462,3000,2900,2900,3000,3500,4000
0,260000,1,1,1,34,-1,-1,-1,-1,-1,-1,49657,291,51058,2351,34039,291,291,51058,35696,34039,291,291
1,500000,2,2,2,23,4,3,2,0,0,0,507726,509229,499936,505507,484612,419643,10000,0,14000,16500,16000,19000
0,320000,2,2,2,30,0,0,0,0,0,0,71305,71151,72029,72849,74374,74610,2589,2568,2570,2661,2781,2500
0,50000,1,2,2,32,4,3,2,0,0,0,45734,44741,43562,44039,45008,25775,0,0,1262,1358,1275,1590
1,110000,1,1,1,40,1,-2,-1,0,-1,-1,0,0,2066,2000,216,216,0,2066,0,216,216,66
0,230000,2,1,2,35,-2,-2,-2,-2,-2,-2,761,300,399,665,576,613,300,399,665,576,613,520
0,330000,2,2,1,56,1,-1,-1,-2,-1,-1,-9,1520,1488,0,3965,8676,1529,1507,0,3965,8676,384
0,50000,2,2,1,61,0,0,0,0,0,0,47166,49396,50476,23319,23171,24774,3000,2237,975,1000,2000,1039
0,10000,1,2,2,24,-1,2,2,2,0,0,2887,1923,2989,2813,2008,2132,0,1500,0,0,150,0
0,300000,1,1,1,40,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,20000,2,2,1,32,3,2,0,0,0,0,20631,20010,19703,11084,10918,10985,0,1168,384,390,632,616
1,180000,1,2,1,36,2,2,-2,-2,-2,-2,83538,0,0,0,0,0,0,0,0,0,0,0
0,160000,1,1,2,30,-1,-1,-1,-1,-1,-1,99,2977,15086,8578,13028,21712,2977,15086,9123,13028,29712,50000
0,90000,2,1,2,34,0,0,0,2,2,2,34302,35089,43449,42451,49718,48767,1640,9000,0,8000,0,2000
0,30000,1,3,3,54,0,0,0,0,0,0,22987,22298,22352,23221,24339,25943,2500,2000,1500,4000,2000,0
0,180000,1,1,1,46,0,0,0,0,0,0,173267,174590,175233,106288,28089,178719,8100,5299,3305,5040,160719,7000
0,30000,1,3,1,58,0,0,0,0,0,0,19143,20168,21229,21495,21800,22437,1640,1700,915,800,1000,1961
0,30000,1,2,1,43,1,2,0,0,0,2,20518,19901,20905,21509,25183,24242,0,1342,946,4200,0,1000
0,140000,2,1,2,28,-1,0,0,-1,-1,-1,10833,14446,7609,4991,3400,3745,14000,3855,4991,3600,5500,4000
0,210000,1,1,2,30,0,0,0,0,0,0,69937,71906,43308,44584,47842,49888,3500,3000,2000,4000,3000,10000
1,50000,1,2,2,31,0,0,0,0,0,0,20526,15129,15093,9577,11139,12487,2000,3000,327,3000,3000,5000
0,130000,2,2,2,29,0,0,0,0,0,0,89055,90780,70947,72367,73875,75355,4200,2575,2600,2674,2701,5750
1,50000,2,2,1,37,2,2,2,0,0,0,1894,3200,3381,3559,1948,2415,1500,400,200,500,500,400
0,140000,1,3,1,36,0,0,0,0,0,0,100594,78372,91502,90859,88616,88450,3000,30000,4000,4000,3400,3300
1,170000,2,2,2,28,-1,0,0,2,0,0,2948,3848,5646,5464,5577,5889,1105,1903,0,296,500,95
0,80000,1,2,2,25,0,0,0,0,0,-2,22619,31429,27923,25280,0,0,10010,1209,579,0,0,6305
0,410000,2,5,1,42,0,0,0,0,0,0,338106,342904,344464,240865,234939,240176,15000,14000,9000,8500,9000,8300
0,80000,2,1,2,29,1,-1,-1,-2,-2,-2,0,80000,0,0,0,0,80000,0,0,0,0,0
1,80000,1,3,1,73,-1,0,0,2,2,2,63144,65631,68875,70646,72870,75018,3500,4330,3500,3500,3500,5100
0,150000,1,2,1,43,0,0,0,0,0,0,153249,154049,156523,159653,162866,157759,7900,6500,5700,5700,5700,5334
1,260000,1,1,1,30,-1,-1,-1,0,0,-1,1131,291,582,291,0,291,291,582,0,0,130291,651
0,350000,1,1,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,280000,2,2,1,39,1,-1,0,0,0,0,-1312,35918,37297,37154,32581,33316,38621,2000,1130,922,1011,5000
0,310000,1,2,1,44,0,0,0,0,0,0,103797,91989,87720,76218,72090,71620,4400,4013,3011,3000,3001,2653
0,140000,2,2,2,29,0,0,0,0,0,0,20110,17102,18862,19996,21214,21085,3000,3000,3000,3500,2000,2000
0,360000,1,1,1,51,-1,-1,-1,-2,-2,-2,38000,25000,0,0,0,0,25000,0,0,0,0,0
0,140000,2,1,2,27,0,0,0,0,0,0,142428,144105,143952,142590,142650,142620,10000,10000,6000,6000,6000,5600
0,100000,1,1,2,38,0,0,0,0,0,0,40810,42653,42351,43011,43011,28947,2502,1200,860,0,579,0
0,50000,2,2,2,22,-2,-2,-2,-2,-2,-2,0,0,0,848,0,632,0,0,848,0,632,0
0,210000,2,2,1,30,0,0,0,0,0,0,104701,106134,108423,91143,82733,74125,4002,5000,3500,3000,2700,5000
0,120000,2,2,2,25,2,2,2,2,2,2,120298,120822,109887,116313,119311,117167,4007,0,8272,5000,0,4400
0,240000,1,1,2,29,0,0,0,0,0,-1,156362,132280,99174,65372,28797,184922,5233,3289,2072,3018,184922,6100
0,60000,2,3,3,42,0,0,0,0,0,0,41322,29091,28097,28665,28768,29064,1488,1394,962,1500,2541,2000
1,150000,1,1,2,41,-1,-1,-1,-1,-1,2,1464,2084,384,0,2344,822,2091,384,0,2344,0,472
0,30000,1,2,1,48,0,0,0,0,0,0,27879,28870,27806,25142,25667,26179,1774,1710,1046,1079,1089,2244
1,160000,2,1,2,29,2,2,2,2,2,2,160432,163916,159676,166893,170098,153800,7500,0,11558,5800,0,5654
0,200000,1,1,1,52,-2,-2,-2,-2,-2,-2,3858,2690,3410,0,0,82150,2690,3487,0,0,85900,396
0,120000,2,2,1,25,0,0,0,-2,-2,-2,26476,21393,0,0,0,0,6000,0,0,0,0,0
0,500000,1,1,1,37,1,2,0,0,0,0,507062,491956,430637,376657,356636,303510,325,15296,12137,12312,14113,10526
0,320000,2,1,2,27,0,0,0,0,0,0,55607,62893,59001,61565,59508,66541,11404,8232,10450,9697,16477,11341
0,280000,1,1,2,31,0,0,0,0,0,0,168382,175646,180650,182672,168399,167983,10000,8000,6371,6217,5947,6288
1,60000,2,1,2,23,1,2,2,2,2,2,29332,28577,30805,31601,32349,32965,0,2709,1600,1400,1300,1200
0,200000,2,1,1,38,-1,-1,-2,-1,-1,-2,190,0,0,367,-150,-150,0,0,367,150,0,0
0,230000,2,1,1,32,1,-2,-1,-1,-1,-1,0,0,2809,4595,792,3404,0,2809,4606,792,3404,0
1,230000,2,2,2,27,1,2,0,0,0,0,13668,12647,13135,10596,9218,5068,0,1064,423,313,1000,4641
0,480000,2,3,1,41,-2,-2,-2,-2,-2,-2,14867,26665,199960,9033,19371,22593,26734,199982,9033,19371,22593,2000
0,50000,2,3,1,35,-1,-1,-1,-2,-2,-2,22500,5000,0,0,0,0,5000,0,0,0,0,640
0,200000,2,1,2,31,-2,-2,-2,-2,-2,-2,7184,14845,1097,0,0,160,17507,1102,0,0,160,1103
0,50000,2,1,2,30,0,0,0,0,0,2,14811,16262,17286,17895,19450,18990,2000,1600,1200,2000,0,1000
0,50000,1,2,1,48,0,0,0,0,0,0,44338,43048,35639,18753,19091,19548,3629,3332,2000,2000,2000,2500
1,260000,2,1,2,36,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,30000,1,1,2,24,2,0,0,0,0,2,25265,26354,27710,27959,30002,29371,1500,1800,1007,2500,0,1800
0,440000,2,1,2,29,0,0,0,0,0,0,169661,167199,158520,156977,157963,151936,8071,9021,7013,6013,6028,6010
0,230000,2,2,2,38,-1,-1,-1,-1,-1,-1,10237,2795,1350,371,2980,0,2795,1350,371,2980,0,2213
1,200000,1,2,1,38,2,2,2,0,0,0,104978,105924,102663,97090,98045,105253,4500,0,3500,3500,9000,0
0,490000,2,2,1,30,0,0,0,0,0,0,192586,197967,201666,205798,196698,190306,10000,7143,7306,6303,6429,6000
0,80000,2,2,1,32,-1,-1,-2,-2,-2,-2,11262,0,0,0,0,0,0,0,0,0,0,0
1,20000,2,3,2,49,2,2,2,2,0,0,9551,12081,13087,12583,15327,16414,3000,1500,0,3123,1500,1000
1,170000,2,1,2,31,-1,-1,-1,-1,0,-1,199,199,199,398,199,199,199,199,398,0,199,398
0,70000,1,1,2,27,0,0,0,0,0,0,70119,68536,66601,29401,28949,29795,3600,1646,600,28468,1327,1000
0,210000,2,2,2,33,0,0,0,0,0,0,212601,177946,119362,117766,68791,66167,6000,4500,5000,3000,3000,3000
0,90000,2,2,2,25,0,0,0,0,0,0,91894,71732,73241,74424,76070,77648,3200,3300,3000,3001,3000,3100
1,390000,2,1,2,27,0,0,0,0,0,0,304867,299998,300426,292869,292885,281826,13007,10612,10041,11000,10512,7000
0,110000,2,1,2,29,0,0,0,0,0,0,48123,49537,50422,50990,52014,53206,2500,2500,2000,2000,2057,2500
0,580000,2,1,1,36,0,0,0,0,0,0,159760,162189,166127,169365,168755,167964,6422,6565,5951,6006,5894,5946
0,360000,1,3,1,55,0,0,-1,-1,-1,-2,9210,8485,17231,1770,0,0,6015,17454,1775,0,0,0
1,270000,2,2,1,32,1,2,2,2,2,2,234752,233036,229286,217644,223690,221413,10000,8000,0,16000,8000,0
0,60000,2,1,2,27,-1,-1,-2,-1,2,-1,14072,0,0,300,150,150,0,0,300,0,150,200
0,110000,1,3,1,37,0,0,0,0,0,0,61807,62499,62162,60605,60272,60145,2300,2200,2300,2200,2300,2300
0,50000,2,1,1,25,0,0,0,0,0,0,51044,50231,46677,44982,21399,20859,2500,3008,1000,761,800,704
1,80000,2,1,2,23,0,0,0,0,0,0,77024,73281,57806,37642,46235,47110,3212,1600,956,40000,1800,1700
0,50000,1,2,2,23,-1,-1,-1,-1,0,0,350,350,400,1695,12645,12584,350,400,1695,11300,485,2400
0,100000,1,1,2,32,0,0,0,0,2,2,83831,85586,87289,91451,93381,89522,4000,4037,6500,3500,0,3200
0,30000,2,1,2,26,1,-2,-1,-1,-1,-1,0,0,945,0,197,2995,0,945,0,197,2995,0
0,200000,2,1,2,27,0,0,0,0,0,0,122923,124653,126355,114881,117213,124793,5704,5930,4000,4003,10033,4400
1,240000,1,1,2,44,0,0,0,0,0,0,246135,231443,234557,200643,194410,198857,12026,9010,7400,8000,8000,7000
0,220000,1,2,2,34,0,0,0,0,0,0,37304,33304,29254,24875,20329,15602,1600,1500,1100,1000,600,500
0,160000,2,1,2,28,0,0,0,0,0,0,146433,107604,89902,90983,82255,83988,4500,4400,3000,2400,2500,2500
0,180000,2,1,1,53,-1,-1,-1,0,0,-1,46122,1260,29366,5400,0,1599,1260,29366,54,0,1599,0
0,200000,1,4,1,42,0,0,0,0,0,0,38564,38246,32253,30384,30900,0,5000,1485,1956,1500,0,2102
0,140000,2,3,1,30,0,0,0,2,0,0,96304,98007,82227,65000,60848,58880,4505,12906,0,2210,2300,5200
1,380000,1,1,1,51,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,600000,1,1,1,53,2,2,0,0,0,0,467150,458862,469703,447130,440982,434715,0,18000,16000,16000,21000,20000
0,260000,1,2,2,37,0,0,0,-1,0,0,255691,262736,36638,122388,127402,131074,14000,5022,130000,7000,6000,6000
0,200000,2,1,2,26,0,0,-2,-2,-2,-2,156786,179,1443,1443,1443,871,179,1443,1443,1443,871,2015
0,80000,1,2,2,42,0,0,0,0,0,0,78129,28202,78553,49340,48919,48443,2500,51432,1800,1800,1800,1700
0,40000,1,2,2,39,0,0,0,0,0,-1,40034,36549,17431,15031,10600,5315,2027,1207,301,212,5315,4987
0,130000,1,3,2,39,1,2,2,2,2,2,71034,69329,74175,72383,77217,75820,0,6000,0,6000,0,6000
0,50000,1,1,2,32,-1,0,0,0,0,-2,23974,24131,25326,25775,0,0,1800,1900,1300,0,0,0
0,230000,2,2,1,41,-1,-1,-1,-1,-1,-1,819,18163,5473,8162,6985,9130,18163,5654,12887,6985,9130,6554
1,70000,1,2,1,48,0,0,0,0,0,-1,50927,39883,32017,17630,9730,6400,2100,1217,500,0,6400,4590
0,180000,2,2,1,38,0,0,0,0,0,0,152510,151651,159019,123022,126075,126219,5657,10372,5000,5000,5000,5000
0,80000,2,2,1,36,-1,-1,-1,-1,-1,-1,1689,8638,5702,2980,1260,7868,8638,5723,2980,1260,7868,2198
0,290000,2,2,2,26,0,0,0,-1,-1,0,20807,99860,100000,3015,23473,1448,80000,3000,3015,23473,1148,4900
0,230000,2,1,2,28,0,0,0,0,0,0,30141,131255,110503,99283,97599,96116,120093,8034,3013,4010,5882,3000
0,170000,2,3,3,56,1,-2,-1,-1,-2,-1,0,0,1991,0,0,150,0,1991,0,0,150,614
1,230000,1,1,1,59,-1,0,0,0,0,0,208459,206331,203813,201331,198999,191671,7536,7277,7100,7120,6844,6945
1,220000,1,1,2,38,0,0,0,0,0,0,212795,211043,212759,218541,167743,165300,8909,7500,9000,6729,6000,7009
0,230000,1,2,2,32,0,0,0,0,0,0,28114,28006,25000,22046,19860,19831,1610,1224,655,627,620,500
0,500000,1,2,1,38,0,0,0,-1,0,0,59372,49677,49515,42568,48268,51481,10026,7241,50091,25000,5078,2132
0,90000,2,1,1,41,-1,-1,-1,-1,-1,-1,6160,3274,6190,307,2870,670,3276,6246,307,2870,670,1362
1,390000,2,3,2,35,0,0,0,0,0,0,355215,363325,373181,252195,257496,263018,13802,16525,8893,9229,10000,9435
0,400000,2,2,2,41,0,0,0,0,0,0,366193,372700,375948,195991,152127,155182,14020,13595,6243,6007,6061,6012
0,180000,1,2,1,34,-1,-1,-1,-1,-1,-1,2927,2790,1140,2144,1180,1382,2790,1140,2144,1180,1382,2440
0,60000,1,3,1,38,1,2,2,0,0,2,29295,30321,31018,32193,34213,35002,1800,1500,2000,2700,1500,0
0,120000,2,2,1,32,-1,-1,-1,-1,-1,-1,4158,2682,0,6440,0,5930,2682,0,6440,0,5930,5120
0,60000,2,2,2,29,0,0,0,0,0,0,27199,28358,28937,29614,30391,23159,1900,1400,1000,1100,1000,420
0,50000,1,1,2,44,0,0,0,0,0,0,50893,28527,29241,28513,29106,29638,1800,1500,1200,1203,1166,1000
0,70000,2,2,1,37,0,0,0,2,0,0,66759,68200,72972,71248,50610,50809,2518,5950,0,1782,1985,2700
0,500000,2,1,1,38,-1,2,-1,-1,-1,0,600,300,501,300,600,450,0,501,300,600,300,600
0,200000,1,1,2,31,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,250000,2,2,1,40,0,0,0,0,-1,2,44930,137101,90801,0,1069,919,120041,4435,0,1069,0,67619
1,140000,1,2,2,26,0,0,2,2,2,2,131367,146193,140202,144035,140419,130271,17000,0,11400,550,5300,5400
0,70000,2,2,2,28,0,0,0,0,-1,2,41264,41799,37887,37876,6736,4162,2112,1200,758,6736,0,0
0,90000,1,3,1,48,1,2,2,2,2,2,77604,73317,71334,67009,63228,59378,1700,4000,1600,1600,1500,4086
0,100000,2,2,1,43,-1,-1,-1,-1,-1,-1,2491,1709,574,556,2306,2562,1709,574,556,2306,2562,2111
0,190000,1,2,1,31,0,0,0,0,0,0,177554,180633,172914,130139,115494,117465,7600,6303,4137,3502,4027,3517
0,230000,2,1,1,42,-1,-1,-1,-1,-1,-1,6865,15111,13165,0,10500,6992,15111,13165,0,10500,6992,0
0,320000,1,2,1,39,0,0,0,0,0,0,93768,91523,91579,91193,92837,95323,3317,3506,4218,5000,6080,938
1,220000,2,2,1,36,-1,-1,-1,0,-1,-1,396,1648,792,396,396,396,1648,792,0,396,396,792
0,260000,2,1,1,34,-1,-1,-1,-1,-1,-1,16426,6088,4663,3885,4414,2514,6277,4663,4140,4414,2646,7725
0,90000,2,2,2,32,-2,-2,-2,-2,-2,-2,573,0,0,0,0,0,157,0,0,0,0,0
0,30000,2,2,1,43,2,2,2,2,2,0,28703,26622,24022,24368,20859,19633,1300,2,1608,0,900,800
0,260000,1,2,2,30,0,0,0,2,0,0,98560,100980,222102,108724,68500,69174,4000,11900,207,2003,2003,2003
0,170000,2,2,2,28,0,0,-1,-1,-2,-2,28304,17616,308,0,0,0,4000,308,0,0,0,0
1,80000,2,1,1,28,0,0,0,0,0,0,8574,9434,10038,10040,10400,10490,1203,1047,248,408,294,276
0,50000,1,1,1,41,-1,-1,-1,-1,-1,-1,508,672,226,390,220,320,1000,390,1000,220,640,1000
0,200000,2,3,2,47,0,0,0,0,0,0,203183,202961,194449,196814,200526,198717,7521,7000,7000,7128,8000,7100
0,20000,1,2,2,23,0,0,2,0,0,0,16440,20417,18333,18848,30190,19664,7403,0,820,1025,1113,104
0,250000,2,1,1,49,-1,-1,-2,-1,-1,-1,66,0,0,120,-6,1639,0,0,120,6,1645,0
0,20000,1,1,1,38,0,0,0,2,2,0,15912,17272,20565,20705,20255,19933,1623,3916,750,0,800,850
0,30000,2,2,1,38,0,0,0,0,2,2,20344,21705,22537,24161,25128,24576,2000,1500,2000,1500,0,1200
0,90000,2,2,1,35,1,2,2,2,2,2,23132,22474,28067,27320,31199,30548,0,6000,0,4500,0,2000
0,230000,2,6,2,46,0,0,0,0,0,0,221590,227397,230302,186635,189896,193351,10000,9000,8000,8000,7500,7000
1,130000,2,1,1,33,0,0,0,0,0,0,19161,20544,22704,22304,22304,0,2000,3000,0,0,0,0
0,30000,1,6,1,53,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,160000,1,1,2,35,-1,-1,-1,-1,-1,-1,396,396,396,0,792,1220,396,396,0,793,1220,0
0,500000,2,2,2,43,-1,-1,-1,0,0,-1,3959,0,285138,249445,222831,200,0,285138,4989,100,200,528666
0,180000,2,2,2,28,0,0,0,0,0,2,42238,38741,36696,35813,37893,34661,2500,2000,1128,2500,0,2000
0,80000,2,2,1,30,0,0,0,0,0,2,21507,13207,13997,10914,10685,5515,1700,1400,200,1000,0,500
0,120000,1,1,2,26,-1,-1,-2,-1,-1,-2,884,0,0,10446,0,0,0,0,10446,0,0,0
0,130000,1,2,1,31,-1,-1,-1,-1,-1,2,1261,1261,1261,1411,930,390,1261,1261,1411,930,0,780
1,120000,2,2,2,35,-1,-1,-1,-1,-1,-1,240,240,240,240,240,240,240,240,240,240,240,240
0,360000,1,1,2,28,-1,-1,-1,-1,-1,-1,20223,52962,3978,1743,2828,50537,53228,3997,1750,2853,51041,3219
1,50000,1,2,2,23,2,2,2,2,2,2,29509,30741,31438,31924,32566,33081,2000,1500,1300,1300,1200,1500
0,20000,2,2,2,23,0,0,2,0,0,0,18355,20259,19534,16467,15746,13246,2900,10,577,430,1017,4
0,100000,1,3,1,56,0,0,-1,0,0,0,94265,53376,85787,78762,79529,80335,2385,88678,2169,2634,3132,732
0,70000,1,3,1,32,0,0,0,0,0,0,68739,67629,69188,68392,69884,71284,3060,3300,2610,2750,2750,5500
0,50000,1,2,1,47,0,0,0,0,0,0,13917,16695,21320,18614,19003,19439,3000,5000,2000,618,679,500
0,10000,2,2,2,22,1,2,0,0,0,0,10250,8558,10525,10050,9903,9984,0,2126,390,328,476,1287
0,290000,2,1,1,34,0,0,0,0,0,0,93844,97708,103066,104864,110151,115297,6000,7000,5000,7000,7000,7000
0,30000,2,1,1,31,0,0,0,0,0,0,16496,17522,18531,18744,19291,19818,1597,1606,819,1000,1000,1623
0,410000,2,2,2,27,1,-1,0,0,0,0,-58,32991,36465,44310,62408,61420,33049,16000,8700,18775,15000,5350
1,360000,1,1,2,28,-1,-1,-1,0,0,-1,1210,820,64644,125984,106584,125557,390,75720,62520,17000,132200,167000
1,140000,2,2,1,42,0,0,0,0,0,0,111496,112133,69529,70804,70781,66735,6022,3021,5012,5112,3000,5000
0,210000,2,1,2,32,0,0,0,0,0,0,67374,69489,70937,71761,73505,74827,3200,3200,2600,2900,2700,3000
0,220000,2,2,2,27,-1,-1,-1,-1,-1,-1,1692,13250,433,1831,0,2891,13250,433,1831,0,2891,153504
0,20000,1,2,2,27,1,2,0,0,0,2,18649,18066,19040,19446,20759,20241,0,1594,1000,1606,0,300
1,620000,2,2,1,45,2,2,0,0,0,0,160837,156839,160440,163781,167159,170894,0,6200,6000,6000,6500,6000
0,360000,1,1,2,26,1,-2,-2,-2,-1,-1,-8,-8,-8,-8,1677,2600,0,0,0,1685,2613,0
0,20000,2,2,2,21,-1,-1,2,2,-1,-1,18763,14410,13771,362,5308,0,14410,0,28,22073,0,0
0,50000,1,2,2,23,0,0,0,0,0,0,34549,18552,19334,18165,19322,19575,2836,1200,13000,1500,9000,1000
0,50000,1,2,3,30,0,0,0,0,0,0,97538,49187,17518,17710,18079,18302,2454,1588,780,803,673,637
1,10000,1,2,2,46,0,0,2,2,2,0,4073,6394,6143,6908,6652,6785,2400,0,871,0,244,251
1,100000,2,3,1,50,2,0,0,3,3,2,53849,55030,61574,62470,61198,62524,2050,7500,2500,0,2500,2500
0,50000,1,1,2,26,-2,-2,-2,-2,-2,-2,2411,3059,2333,1800,1620,0,3068,2440,1807,2204,0,0
0,60000,1,2,2,25,-1,-1,0,-1,-1,0,480,1675,3630,578,4825,6200,1675,2500,578,4825,2000,2435
0,440000,2,1,2,35,0,0,0,0,0,0,330759,337794,274075,252584,216547,179221,13100,11000,10000,9000,7100,5500
0,120000,1,2,1,44,0,0,0,0,0,0,92007,87939,82094,59105,53442,46775,5417,2847,2066,1919,2200,0
0,50000,2,1,2,52,0,0,0,-2,-1,-1,3257,4166,0,0,318,0,1000,0,0,318,0,0
0,110000,2,2,1,40,1,2,2,2,2,2,92638,90905,95768,97004,99005,101213,600,7300,3700,3700,4000,3800
0,200000,2,1,2,38,-1,-1,-2,-2,-1,-1,399,0,0,0,218,270,0,0,0,218,270,317
0,150000,2,1,2,28,1,-2,-2,-2,-2,-1,0,0,0,0,0,318,0,0,0,0,318,0
1,30000,2,2,1,36,2,3,2,2,0,0,28778,28039,28286,27533,28189,28805,0,1000,0,1100,1100,1500
0,100000,2,1,2,24,0,0,0,0,-1,-1,30092,30486,30178,29735,14718,29427,1553,5000,87,14761,29514,330
0,360000,2,1,1,34,-1,0,0,-1,0,-1,12339,10138,23912,9785,166,2142,10000,13912,9785,0,2142,4230
0,390000,2,1,2,31,0,0,0,0,0,0,50620,43220,44237,46495,47751,51941,5000,3000,3000,2000,5000,5000
1,220000,2,1,1,41,1,-2,-2,-2,-2,-2,-65,-65,-65,-65,-65,-200,0,0,0,0,0,0
0,160000,2,2,2,25,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,230000,2,1,2,28,-1,-1,0,0,0,0,2403,7357,9752,12608,10797,20539,7357,2566,3000,1000,10000,2000
0,120000,1,1,2,27,0,0,0,0,0,0,52437,50473,45087,35424,31760,31214,5024,5000,5000,4000,5000,3500
1,100000,1,3,1,52,0,0,2,2,2,0,4657,6068,6418,6781,6144,7638,1500,1000,1000,0,2000,2000
1,190000,2,1,2,41,-1,-1,-1,-1,-1,-1,28204,0,16500,0,26854,554,0,16500,0,26854,500,0
1,50000,1,1,1,56,0,0,0,0,0,0,50715,51073,28185,28842,30399,29977,2500,1500,1100,2000,1500,1017
0,240000,2,1,1,42,1,-1,-1,-2,-2,-2,0,6370,0,0,0,0,6370,0,0,0,0,0
0,40000,2,2,2,24,-2,-2,-2,-2,-2,-2,35285,36714,37356,38184,38724,37255,2000,1600,1401,1607,1800,1751
0,630000,2,2,1,47,0,0,0,-1,-1,-2,37850,68187,1207,2632,8654,0,38187,1207,2632,8654,0,4981
0,160000,2,1,1,33,-2,-2,-2,-2,-2,-2,5233,5393,1824,350,150,199,5401,1829,350,150,199,1145
0,110000,2,2,2,32,0,0,2,2,2,2,65299,74565,78516,79829,81603,83206,11000,5800,3200,3200,3100,3000
0,20000,1,2,2,29,0,0,0,-2,-2,-2,17208,18419,0,0,0,0,2055,0,0,0,0,0
0,210000,2,3,1,53,0,0,0,0,0,0,57192,58472,59658,60466,61593,65163,2800,2753,2400,2255,4767,0
0,270000,1,1,2,34,-1,-1,0,-1,-1,-1,5780,12006,15736,6621,2457,14923,12006,5736,6621,2457,14923,1712
0,360000,2,2,2,52,-2,-2,-2,-2,-2,-2,640,2113,-6,999,944,-3,2231,0,1005,948,0,789
0,60000,2,2,1,42,-1,-1,-1,-1,-1,-1,631,2790,1758,416,416,3640,2790,1758,416,416,3640,730
0,360000,1,2,2,38,-1,0,0,0,0,0,108351,111201,63146,63723,65108,66078,8005,8004,5000,5000,5000,105700
0,390000,2,1,2,45,2,2,2,-1,2,2,834,155,-1690,4240,3346,2698,1,1693,6940,7,1230,3
0,250000,2,3,2,35,-2,-2,-2,-2,-2,-2,7244,8472,1738,6706,2391,11082,8514,1751,6739,2403,11137,13407
1,90000,2,1,2,24,0,0,0,0,0,0,13141,14526,15482,18219,22737,23387,1600,1500,3000,5000,1020,764
0,360000,1,1,2,28,-1,-1,-1,-1,-1,-1,7071,401,3545,10540,10132,6220,1510,3575,10573,10155,6240,16071
0,50000,1,3,2,26,0,0,0,0,0,0,35429,30626,30241,20284,19166,19567,1537,1947,800,1000,718,683
0,270000,2,1,1,40,0,0,0,-2,-2,-2,18751,5706,0,0,0,0,1000,0,0,0,0,0
0,200000,2,1,2,29,1,-1,-1,-1,-1,-1,55788,8360,4897,5065,19468,0,8394,4927,5089,19561,0,125
0,50000,2,2,2,23,0,0,0,0,0,0,49809,50364,38429,18815,18305,19013,2040,2766,1690,1000,1000,1000
0,350000,1,1,2,33,-1,-1,-1,-2,-2,-1,10900,10478,-22,-22,-22,4532,10530,0,0,0,4554,0
1,160000,2,2,2,60,-2,-1,-1,0,-1,-1,3128,5156,1089,489,3177,1009,5156,1089,0,3177,1009,0
0,80000,2,3,1,49,-1,-1,-1,-1,-1,-1,3367,4641,2290,1459,6764,7601,4641,2290,1459,6764,7601,7990
1,290000,1,1,1,53,2,0,0,0,0,0,279610,282024,282508,284660,255892,238266,13000,10200,10265,8803,8300,8546
0,270000,2,1,2,28,-1,-1,-1,0,0,0,475,475,5691,37526,50565,48888,475,5691,34000,14000,8000,15000
0,80000,1,1,2,31,-1,-1,-1,-1,2,-1,5994,32223,8308,4082,538,4085,13647,8314,4082,0,4085,0
0,50000,1,2,2,36,0,0,0,0,0,0,5197,6015,6615,7131,6987,6980,1300,1100,1000,500,500,1000
0,30000,1,2,1,35,-2,-1,-1,-1,-1,-2,7797,2687,8762,3377,2000,0,2687,8765,3390,2040,0,0
1,30000,1,2,2,28,1,-1,-1,-2,-2,-2,0,780,0,0,0,0,780,0,0,0,0,0
0,90000,1,2,2,33,-1,0,0,0,0,0,35785,29155,27485,29266,35598,38449,15155,5485,5263,8598,5449,6537
0,160000,1,1,2,26,-1,-1,-1,-1,-1,-1,1433,3746,30258,1036,21572,9528,3757,30348,1044,21636,9556,6066
0,80000,2,3,2,53,0,0,0,0,0,0,77766,77954,78512,60452,61556,54022,4000,2374,2007,2500,3000,2000
0,50000,1,2,2,42,0,0,0,0,0,0,50300,50898,49111,48943,45775,0,2200,1600,1700,1700,0,0
0,20000,2,1,2,25,0,0,0,0,0,2,14603,15661,16394,16723,18056,17618,1600,1300,600,1600,0,800
1,220000,1,1,1,43,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,210000,1,3,2,25,-1,-1,2,-1,-1,-1,8817,23634,21776,9631,1561,1990,23776,0,9631,1561,1990,7967
0,130000,2,2,2,29,0,0,0,0,0,0,131575,130931,132969,45584,46516,47455,6700,6000,1291,1319,1336,1365
0,260000,2,2,1,31,-1,-1,0,0,-1,-1,5841,23194,62361,67057,17024,18659,23194,50000,11500,17024,18659,38923
0,230000,2,1,1,30,0,0,0,-1,0,0,30341,25981,24092,65840,56538,51522,5000,5000,65840,2000,2000,10000
0,160000,1,1,2,34,0,0,0,0,0,0,83255,83912,85161,85715,86773,87526,4000,3924,3200,3300,3425,3013
0,50000,1,1,1,35,0,0,0,0,0,0,34976,6018,13930,7106,6020,9011,1127,1074,215,249,4383,172
0,80000,1,2,1,32,0,0,0,0,0,0,48747,45955,44989,41358,42379,38052,2145,1844,2009,5017,2000,5002
0,110000,1,3,2,46,0,0,0,0,0,0,56700,57875,59044,59756,61004,62213,2681,2724,2287,2362,2374,2454
0,200000,1,1,1,43,0,0,0,0,0,0,144678,140804,136437,135253,134629,134309,5090,5014,5009,4844,5002,4902
0,360000,1,2,2,29,0,0,0,0,0,0,268112,263368,259969,255832,245462,250244,9429,8738,7017,7154,7073,7300
0,210000,2,3,2,31,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,2,2,2,24,2,0,0,0,0,0,79243,75254,58683,58886,60035,57264,3249,3000,5000,2500,2300,2200
1,300000,2,2,1,36,-1,-1,2,0,-1,-1,-475,5191,4606,2303,2768,65373,10000,0,0,2768,65373,10780
0,310000,2,2,1,43,0,0,0,0,0,0,23396,24182,25135,25095,25356,25514,1426,1379,867,898,933,807
1,30000,1,3,1,59,-1,-1,-1,-1,-1,-1,390,390,390,390,390,1320,390,390,390,390,1320,0
0,170000,1,1,1,53,0,0,0,0,0,0,17862,17927,18800,17647,18015,12930,1323,1196,544,563,629,361
0,140000,2,2,2,28,2,2,2,0,0,2,26450,28823,28171,28740,30454,29930,3007,0,924,2070,0,3000
0,180000,2,2,2,31,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,1576
0,50000,1,1,2,34,1,2,2,2,2,2,22746,22099,24121,23437,25101,24549,0,2700,0,2200,0,1030
0,50000,2,2,1,36,0,0,0,0,0,-2,9214,10359,7350,7500,0,0,1351,1500,150,0,0,0
0,110000,2,1,2,24,0,0,0,0,2,0,40882,35428,39680,44097,42543,33189,2000,5000,5000,0,2000,3000
0,450000,2,3,1,36,-2,-2,-2,-2,-2,-2,3996,9120,8528,0,6368,3000,9120,8528,0,6368,3000,3238
0,200000,2,2,1,34,-1,-1,-1,-1,-1,-1,390,390,390,561,390,390,390,390,561,390,390,390
0,220000,1,1,2,43,0,0,-1,-1,-1,-1,44177,25736,19292,18900,13580,33150,1006,32906,18900,13580,33150,0
1,360000,2,1,2,29,0,0,-2,-2,-2,-1,3280,0,0,0,0,2650,0,0,0,0,2650,0
0,50000,1,2,1,37,0,0,0,0,0,0,48226,48727,46228,46755,43686,44573,2000,1684,1601,2000,2000,2000
0,40000,1,2,2,23,2,2,0,0,0,0,36650,29541,26190,26710,27274,29551,0,1435,955,993,2734,0
0,190000,2,2,1,37,1,2,2,2,2,2,115049,117856,119570,116284,123528,125478,6000,5000,0,9000,4000,5000
0,150000,1,1,2,33,0,0,0,0,0,0,21724,23168,23320,24085,24149,3323,2100,1200,965,64,509,8399
0,200000,2,1,1,37,1,-2,-2,-2,-1,-1,0,0,0,0,595,0,0,0,0,595,0,2370
0,270000,2,2,1,56,0,0,0,0,0,0,137807,123769,104377,106651,109294,101151,5000,5000,3953,4500,4000,3900
0,60000,1,1,2,25,0,0,0,0,0,0,58839,53235,38533,39639,39619,39140,2018,1900,2000,1500,1900,2000
0,200000,2,2,1,39,0,0,0,0,0,0,80833,79100,70764,71629,70805,70718,3315,3088,2572,2559,2526,2620
0,150000,2,2,1,39,0,0,0,0,0,0,36146,36184,37511,33080,30223,31561,3000,3000,3000,2500,2000,2000
0,180000,2,2,2,28,-1,-1,-1,-1,-1,-1,340,-120,420,460,460,610,0,1000,500,460,610,460
0,90000,2,1,2,27,0,0,-2,-2,-2,-2,7624,0,0,0,0,0,0,0,0,0,0,0
0,360000,2,2,1,37,1,-2,-2,-2,-1,-1,0,0,0,0,166,541,0,0,0,166,543,4268
0,90000,2,1,2,24,-1,-1,-2,-2,-2,-2,491,0,0,0,0,0,0,0,0,0,0,0
0,20000,2,2,2,24,0,0,0,0,2,0,13168,13888,14900,15916,15519,15829,1237,1249,1265,0,568,1327
0,70000,1,1,1,46,0,0,0,0,0,0,60040,55274,51766,51757,50013,49946,2600,1800,2000,3140,2000,1800
0,230000,1,1,1,39,-1,-1,-1,-1,-1,-1,660,660,660,660,660,660,660,660,660,660,660,660
0,30000,1,3,1,48,0,0,0,0,0,0,29434,28960,29022,29201,29553,29693,1465,2000,1033,1200,1055,530
0,200000,2,3,3,45,-1,-1,-1,-1,-1,-1,4430,7182,3855,3411,6788,9921,7193,3855,3411,6788,9921,5016
0,100000,1,3,2,49,-1,-1,-2,-2,-2,-2,1440,0,0,0,0,0,0,0,0,0,0,0
0,50000,2,2,2,23,0,0,0,0,0,2,26795,28056,29284,30487,33831,33138,2000,2000,2000,4000,0,2000
0,20000,2,3,1,25,0,0,0,0,0,-2,16591,16442,6401,4300,1304,0,1155,1000,0,1304,0,0
0,210000,2,2,1,47,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,110000,1,3,1,56,0,0,0,0,0,0,46486,35758,34323,30452,22628,23468,4086,1428,1318,2171,3198,4976
0,20000,2,3,1,44,-1,-1,-1,-1,-1,-2,550,228,0,228,0,0,228,0,228,0,0,0
0,50000,2,3,1,49,0,0,0,0,0,0,5630,6629,5918,6918,6941,4756,1107,1000,1000,1500,2150,0
0,50000,1,2,1,41,0,0,0,0,0,0,21986,21520,20979,19894,18811,18805,1362,1294,682,680,694,618
0,400000,2,1,2,40,-1,-1,-1,-1,-1,0,60125,1981,4521,20472,76933,173599,1981,4521,20500,77000,100000,7700
0,170000,1,2,2,31,0,0,0,0,0,0,56364,58132,59171,55888,53672,51461,3000,3000,2000,3000,3000,3000
0,280000,1,2,1,42,0,0,0,0,0,0,148363,148432,151310,141937,144990,147911,6900,6867,5500,5500,5500,5600
0,130000,2,3,1,28,0,0,0,0,-2,-2,100143,50456,50000,0,0,0,2500,1000,0,0,0,0
0,210000,2,2,2,32,0,0,0,0,0,0,46255,50486,54019,58091,61630,65576,5000,5000,5000,4500,5000,5000
0,370000,1,2,2,28,0,0,0,0,0,0,276436,239025,149128,48907,53025,51434,20000,13000,5000,10000,4000,6000
0,30000,2,2,1,31,0,0,2,0,0,0,29493,19433,18782,19006,19637,21251,3200,0,742,1000,2000,0
0,150000,1,3,2,39,1,-1,-1,-2,-2,-2,214450,147280,150000,0,-5000,0,5180,5000,0,0,5000,0
1,60000,1,3,1,31,2,0,0,-2,-2,-2,35369,35320,0,0,0,0,1027,0,0,0,0,0
0,80000,2,2,2,24,0,0,0,0,0,0,77615,77303,66396,55639,56873,58390,3100,2586,2000,2500,3000,2500
1,280000,2,2,1,44,2,2,2,2,2,2,186149,181779,192189,195517,199250,195874,0,15000,8000,7000,0,15000
0,20000,2,2,2,46,8,7,6,5,4,3,21075,20795,20206,19617,18737,18148,0,0,0,0,0,0
0,270000,1,1,2,32,-2,-2,-2,-2,-2,-2,0,0,1100,300,-200,-200,0,1100,300,0,0,0
0,240000,2,2,2,26,0,0,-1,-1,-1,-1,14348,7500,7816,7500,7500,14497,1000,7816,7500,7500,14497,500
0,20000,2,1,2,22,0,0,0,0,0,0,20137,20179,18067,18666,19115,19547,1300,1301,900,900,900,1600
1,450000,2,1,1,42,1,-2,-2,-1,-1,-2,-200,-200,0,42000,0,0,0,200,42000,0,0,0
0,10000,1,2,2,33,0,0,0,0,0,0,8177,9131,9669,7624,8049,6857,2500,1145,1000,1000,1000,1500
1,280000,1,2,1,39,-2,-2,-2,-2,-2,-2,2082,3557,5623,5400,3866,3526,3597,5672,5427,3885,3543,3519
0,290000,2,3,2,27,0,0,0,0,-1,-1,13820,15614,16293,7760,2000,0,2000,1300,0,2000,1000,0
1,190000,2,1,2,28,0,0,0,0,0,0,46923,48666,49347,50386,43883,34412,2500,2000,3000,2000,2000,2000
0,80000,2,1,2,23,0,0,0,0,0,-1,53261,38091,19744,14556,0,1460,4500,2011,3105,0,1460,0
0,280000,2,2,2,28,-1,2,-1,-1,0,-1,427,298,1179,1714,2875,1047,0,1179,1714,1290,1047,1000
0,160000,2,1,1,33,-2,-2,-2,-2,-2,-2,14150,8106,12431,12145,13391,7957,8106,12431,12145,13391,7957,1905
1,90000,1,2,1,40,0,0,0,-1,-1,-1,42856,44925,0,787,1457,0,3114,0,787,1457,0,0
0,140000,2,1,2,37,-1,-1,-1,-2,-2,-1,1034,40000,0,0,0,510,40000,0,0,0,510,0
0,50000,1,1,2,22,0,0,0,0,0,-1,5137,5960,6270,6000,5810,390,1300,1000,120,200,390,1170
0,40000,2,2,1,32,0,0,0,2,2,2,24114,25417,28777,29107,29693,30456,2000,4110,1100,1200,1400,0
0,130000,2,3,1,43,0,0,0,0,0,0,130067,129385,96775,98071,97743,100124,5540,4403,3814,3562,4021,3681
0,70000,2,3,1,27,0,0,0,0,0,2,61611,62711,63695,63926,67361,59480,3011,3095,2000,4600,0,2258
0,30000,2,2,1,35,0,0,0,0,0,0,25078,25538,25880,25873,26157,26918,1500,1387,893,1000,1501,2000
0,100000,2,3,1,35,1,2,2,2,2,2,97002,102698,97997,103384,97266,101492,8200,0,8000,0,8600,0
1,20000,2,1,1,30,2,2,2,0,0,0,5766,7511,7678,7318,7458,7598,2000,500,0,500,500,0
0,30000,2,2,2,34,2,-1,2,2,2,2,99568,32326,31840,37075,37662,36904,33000,33000,5810,1325,0,3095
1,20000,1,2,1,34,0,0,0,0,0,0,12857,14183,14890,15642,16387,17113,1541,1248,1000,1000,1000,1000
1,100000,2,1,2,28,2,0,0,0,0,0,96193,82342,81967,82177,78840,79261,3600,3800,3000,3000,3023,3000
1,30000,1,2,2,25,2,2,7,7,7,6,2400,2400,2400,2400,2400,1800,0,0,0,0,0,0
0,320000,2,1,1,41,0,0,0,0,0,0,97797,99672,101953,102284,104090,105859,4520,5050,3590,3700,3750,3510
1,90000,1,3,2,42,2,2,2,2,2,2,64762,63164,32789,31641,29240,28306,0,2900,0,2500,0,1300
1,190000,1,2,2,40,2,2,2,2,2,2,145613,156765,159386,161870,165725,169928,15000,6600,6500,6500,7000,7000
0,200000,1,1,2,28,0,0,0,0,0,0,71989,122129,147936,149573,152574,156323,52129,30000,6000,6000,7000,10000
0,300000,2,2,2,31,-1,-1,-1,-1,0,-1,3345,1083,4339,7423,4059,2508,1087,4355,7423,0,2508,4141
0,30000,2,1,2,56,-1,0,0,-2,-2,-2,29033,17013,7024,7024,7024,7024,1283,7024,7024,7024,7024,7024
0,110000,2,2,3,45,0,0,0,0,0,0,26650,20787,20566,21158,22141,22158,1532,2000,783,3000,2000,2000
0,230000,2,1,2,29,-2,-2,-2,-2,-2,-2,0,0,1024,0,0,0,0,1024,0,0,0,0
0,230000,2,1,1,35,0,0,0,0,-2,-2,4259,5432,6182,0,0,0,1250,1000,0,0,0,0
0,310000,2,2,2,28,0,0,0,0,0,0,106468,108955,112374,54762,58189,57170,8000,6000,5000,5000,4000,5000
0,320000,1,1,1,40,0,0,0,0,0,0,247276,241167,238196,231580,229683,235837,10000,10000,10000,19000,13000,8000
0,360000,1,1,1,47,-1,-1,-1,0,-1,-1,1548,-32,177639,174397,4852,4125,0,177671,3508,4876,4188,10007
1,20000,2,3,1,41,-1,-1,-1,0,0,0,780,0,732,642,1252,643,0,732,300,1000,500,1000
0,170000,2,2,2,27,0,0,0,0,0,0,162671,166202,161973,167201,161327,171863,7500,6000,10000,7000,16000,6200
0,140000,1,1,1,40,0,0,0,0,0,0,123049,125616,129695,130735,133467,136287,4310,5913,4426,4580,4770,4767
0,80000,1,2,2,32,0,0,0,0,0,0,51372,51872,47593,43882,42256,42527,1853,1700,1522,1548,1488,1500
0,150000,1,2,2,35,0,0,0,-1,-1,-1,60015,72227,51364,54340,0,2129,20000,30000,54340,0,2129,0
0,170000,1,2,2,27,-1,2,2,-2,-2,-2,1170,780,0,0,0,0,0,0,0,0,0,0
1,200000,2,2,1,29,2,0,0,0,0,0,159398,156955,132144,119136,122211,125021,6163,4530,4500,5000,5000,5000
0,70000,1,1,2,30,0,0,2,0,0,2,55664,59529,57571,57871,60872,59329,5800,0,2250,4500,0,2500
0,320000,1,2,1,37,-2,-2,-2,-2,-2,-2,43528,498,429,14257,5417,2967,500,431,14328,5439,2980,5028
0,150000,2,1,2,29,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,2,1,1,34,0,0,0,-1,0,0,27966,28539,11597,6611,7349,7570,1267,1553,7511,1000,343,1000
0,90000,2,2,2,34,-1,2,2,-2,-2,-2,8792,7500,0,0,0,0,0,0,0,0,0,0
0,280000,1,1,1,41,-2,-2,-2,-2,-1,0,28026,41302,51500,35752,3955,13969,41346,52110,35752,3955,13939,4437
0,300000,2,1,2,31,0,0,0,0,2,-1,43610,43280,36156,30305,30155,561,1655,1797,750,0,561,500
0,400000,2,2,2,40,-2,-2,-2,-2,-1,-1,0,8235,0,0,1524,0,8235,0,0,1524,0,385
0,200000,2,1,1,27,-1,-1,-1,-1,-1,-1,5780,105,105,0,7384,8588,105,105,0,7384,8588,1304
1,10000,2,3,2,22,0,0,0,0,-2,-2,8109,9778,8259,0,0,0,2000,1036,0,0,0,0
1,50000,2,2,3,30,1,3,2,0,0,0,52515,51424,49967,20036,20076,37615,0,0,2000,1000,1000,1600
0,30000,2,2,3,22,1,2,4,3,2,2,22582,26518,25814,25110,24569,26357,4600,0,0,0,2200,2500
1,50000,1,1,2,26,-1,0,0,0,0,0,15448,16392,18096,18425,18619,19060,1500,2000,1500,1200,900,1000
0,50000,1,2,1,38,1,2,0,0,0,0,58102,59011,56272,53663,51507,50616,2500,2500,2000,2000,3200,2000
0,30000,2,3,1,46,1,2,2,2,2,2,12289,11806,13268,12758,13549,14673,0,1970,0,1000,1500,0
0,20000,1,2,2,24,0,0,-1,2,0,0,10476,7279,688,688,688,1320,1000,688,0,0,650,0
0,20000,1,2,2,49,0,0,0,0,0,0,16326,17497,18456,18424,18800,10000,1441,1400,368,376,200,0
0,50000,1,1,3,49,0,0,0,0,0,0,17681,18249,18054,18569,19152,18088,1611,2000,780,1000,1000,2000
0,30000,2,2,1,42,0,0,0,0,0,0,47912,25023,25768,26410,27960,46254,1755,1500,1000,1909,1000,2000
0,360000,2,1,1,30,1,2,-1,0,-1,-1,18886,14249,3821,2404,319,0,0,3828,2000,319,0,0
0,170000,1,2,1,42,1,-1,-1,-2,-2,-1,0,1690,0,0,0,4750,1690,0,0,0,4750,0
0,400000,2,1,2,31,-2,-2,-2,-2,-2,-2,203,767,664,1250,-10,2174,770,667,1256,0,2184,0
0,50000,2,2,1,49,0,0,0,0,0,0,34962,32275,31253,32014,33573,29645,1613,2000,1500,2000,1645,1064
0,160000,2,2,2,27,0,0,0,0,0,0,80964,80337,82182,82586,85145,87049,4000,4000,3500,4000,4000,2500
1,70000,2,2,1,33,0,0,0,0,0,0,69418,68943,38783,3758,1261,0,2382,2025,1000,25,0,1651
0,150000,2,1,1,35,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,2,2,2,48,0,0,0,0,0,0,45174,41885,42832,23799,11723,27236,3000,3413,2000,5000,17236,2000
0,30000,2,2,2,22,0,0,2,0,0,0,23892,28459,25499,25778,28708,30520,5300,0,1000,3352,2300,0
1,10000,1,2,2,22,0,0,0,0,0,0,7960,9649,8518,8628,9293,5033,2000,1000,500,1500,0,2500
0,180000,2,1,2,27,1,-1,-1,-1,-1,-1,0,3338,3333,3333,3333,3333,3338,3333,3333,3333,3333,3333
0,320000,1,1,1,47,-1,-1,-1,-1,-1,-1,9192,13920,4022,316,8420,316,13942,4022,316,8420,316,516
0,80000,2,2,2,34,0,0,0,2,2,2,25935,27210,28783,30003,29385,31401,2000,2338,2000,0,2500,0
1,10000,1,2,1,45,0,0,0,2,0,0,7139,8416,9815,9508,9754,10192,1400,1700,0,400,600,200
0,360000,2,2,2,39,-1,-1,-1,0,-1,-1,12865,4462,19560,8894,5329,998,4484,19623,222,5355,998,9004
0,450000,1,2,2,33,-2,-2,-2,-2,-2,-2,-14,2568,-387,-387,-387,113,2582,0,0,0,500,2515
0,330000,2,2,2,29,0,0,0,0,-1,-1,49549,133957,128212,79407,8875,49880,90000,3000,5000,8875,49880,519
1,60000,1,1,2,29,-1,2,-1,-1,2,2,546,255,464,1173,732,1023,0,500,1000,0,582,0
0,50000,2,3,2,26,0,0,0,0,0,0,9935,11029,12795,9983,10884,7666,1234,2000,297,1000,307,361
0,200000,1,2,1,38,0,0,0,0,0,0,152856,156104,158279,161934,165447,168802,6000,5000,5000,5000,4917,10000
0,120000,1,1,2,34,1,2,-1,-1,-2,-2,1278,639,621,-18,-18,-18,0,621,0,0,0,0
0,160000,2,1,1,37,-1,-1,-1,-1,-1,-1,316,316,0,316,632,0,316,0,316,632,0,316
0,110000,1,2,1,57,0,0,0,0,0,0,46132,41050,40091,40659,38529,30900,2306,2111,3009,1725,1500,0
0,70000,2,3,1,50,-2,-2,-1,0,0,0,27345,-1041,17571,17920,18296,18659,1041,18862,640,663,666,690
0,150000,2,3,2,28,0,0,0,0,0,0,101593,101886,101441,100829,101913,96704,4000,4032,3410,4000,3665,3050
0,610000,2,1,2,31,0,0,0,0,0,0,142764,126606,67887,58397,105301,105965,6540,2100,2150,50000,4700,2000
0,110000,2,1,2,25,0,0,0,0,0,0,92849,94766,93894,85723,86443,84011,4346,4075,3144,3238,3167,3202
1,80000,2,2,2,25,2,0,0,2,0,0,17330,19258,23416,22768,23243,23718,3000,4790,0,816,833,2000
0,170000,2,2,1,33,0,0,0,0,0,0,109863,79574,78440,80141,81862,84237,4380,3000,3000,3000,4000,4500
0,110000,2,1,2,30,-1,-1,-1,-1,-2,-2,1064,2001,3796,0,0,0,2007,3796,0,0,0,0
0,140000,2,1,1,51,0,0,0,0,0,0,56764,57950,57668,55024,55883,55744,2115,2004,1941,2073,1909,2132
0,70000,1,1,2,51,0,0,0,2,0,0,43048,43257,44115,41112,39922,40150,3000,4000,0,1500,3000,5000
0,260000,2,2,1,46,-2,-2,-2,-2,-2,-2,29484,28592,16869,12713,10420,12532,10000,3000,12713,10420,12532,12151
0,170000,1,3,2,38,0,0,0,0,0,0,21310,22957,24266,25556,29949,34434,2000,2000,2000,5000,5000,5000
0,50000,2,2,1,34,0,0,0,0,0,0,10821,11877,13656,14949,16567,16826,1221,2000,1500,2000,2000,4000
1,300000,2,3,1,34,0,0,0,0,0,0,280823,275303,271952,193403,187562,191069,11000,12000,7200,6500,6173,5500
1,150000,2,1,2,31,2,-1,-1,-1,-1,-1,390,390,390,4825,5202,780,390,390,4825,5202,780,0
1,50000,2,2,2,25,8,7,6,5,4,3,37647,37102,36238,36374,35229,34365,0,0,1000,0,0,3000
0,50000,2,2,1,26,1,-2,-1,0,0,0,0,0,1756,2719,4049,5176,0,1756,1000,1537,1200,2000
0,90000,2,1,2,25,2,0,0,0,0,-1,84710,87334,87862,18889,-783,73568,4000,3258,1000,0,77500,0
1,50000,1,2,2,26,0,0,0,0,0,0,48036,46787,42011,19147,2845,20041,2100,1227,383,2000,20000,649
0,500000,2,2,2,43,-1,0,0,0,0,0,43346,43976,39032,29092,22725,11590,4006,2383,1126,782,596,1572
0,470000,2,2,1,36,-1,0,0,-1,-1,-1,873,1593,1518,285,688,2100,1005,1000,285,688,2100,1014
0,230000,1,2,2,58,0,0,0,0,0,0,110163,112499,114837,116400,45643,51083,5600,5700,5000,1855,6400,0
0,140000,2,2,2,26,0,0,-1,-1,0,0,4113,6030,16025,24616,19458,20047,2000,16025,24616,1000,1000,1000
1,230000,2,2,1,30,2,0,-1,-1,-1,-1,9636,10152,1817,-828,6153,12663,1222,1837,0,7863,12675,2959
0,420000,2,2,2,31,0,0,0,0,-1,-1,25103,21330,16024,9603,2131,64507,1509,1067,3061,2210,64524,2324
0,30000,2,2,2,24,0,0,0,0,0,0,31319,31181,31540,31016,30531,30528,1564,1800,1100,1500,1500,3000
1,50000,2,2,2,52,1,2,0,0,0,2,43343,43360,23417,21969,21179,18711,1300,1400,920,1700,0,900
0,140000,2,2,2,24,-1,-1,-2,-1,-1,-2,197,0,0,233,0,0,0,0,233,0,0,0
0,260000,2,2,1,35,-1,-1,-1,-1,-1,0,7967,67650,6000,0,88348,85962,67650,6000,0,88348,5000,25000
0,90000,2,3,2,29,-1,2,-1,-1,-1,-2,19450,3123,2121,3113,0,0,0,3509,3113,0,0,0
0,240000,2,2,1,33,0,0,0,0,0,0,240878,233838,238067,242579,238245,233710,10000,11000,10000,10000,10000,8000
0,510000,2,1,2,35,-1,0,0,0,0,-1,2115,2116,5560,4535,3488,1116,1117,4560,91,69,1116,2115
0,110000,2,2,1,35,0,0,0,0,0,0,81665,46070,34419,36829,38080,40434,2460,2000,3000,2000,3000,5000
0,210000,2,1,2,28,-1,-1,-1,0,0,0,11442,3738,7526,10217,11737,8114,3738,7526,5000,5000,162,27760
0,220000,1,2,1,40,-1,-1,-2,-2,-2,-2,158,0,0,0,0,612,0,0,0,0,612,1863
0,200000,2,1,1,35,-2,-2,-2,-2,-2,-2,2257,4261,1265,2473,0,0,4266,1667,2473,0,0,0
0,360000,2,2,2,53,-1,-1,-1,-1,-1,-1,10733,15206,15000,9744,11114,8123,15206,15032,9769,11114,8123,8736
0,260000,1,1,2,44,-1,-1,-1,-1,-1,-1,316,316,316,316,316,466,316,316,316,316,466,316
0,20000,1,2,1,33,0,0,0,0,0,0,11026,9535,10510,10472,10140,10101,1174,1149,501,356,507,458
0,120000,2,2,1,32,0,0,0,0,0,0,113869,116110,111978,112822,114969,117949,5498,5500,4000,4300,5012,4003
0,50000,2,1,2,33,-1,2,-1,-1,-1,-2,7363,5180,31902,11044,0,0,39,32013,11079,0,0,0
0,60000,2,1,2,26,1,2,0,0,0,0,29649,21657,28736,42733,46404,37993,0,8000,15000,9000,10000,0
0,200000,1,1,2,26,-2,-2,-2,-2,-1,-1,12716,16164,1954,5297,1483,3393,16244,1963,3359,4849,3410,2994
0,20000,1,2,2,26,-1,-1,-1,-1,-2,-1,1438,1261,451,-810,-420,1320,1261,451,0,780,2130,0
1,50000,2,1,1,32,2,0,0,-1,0,-1,47858,49223,42589,639,4639,2312,2500,3000,7000,4000,2413,2000
0,50000,2,2,2,31,1,-2,-1,-1,-1,2,0,0,190,0,36059,32851,0,190,0,36059,0,2420
0,230000,1,1,2,29,0,0,2,2,2,0,40732,44563,42804,44020,41278,34672,5000,0,3000,0,3000,3000
0,50000,1,2,1,27,-1,-1,2,-1,-1,-1,819,3003,1677,1177,1313,1085,2184,5,1180,1316,1088,0
1,100000,2,1,2,28,2,2,2,2,2,2,79580,81493,82759,83609,85325,87096,3790,3200,3100,3200,3332,3280
1,210000,2,1,1,42,1,-2,-1,-1,-2,-2,0,0,2490,0,0,0,0,2490,0,0,0,0
1,230000,2,2,1,32,0,0,0,0,2,0,87764,73526,72376,76870,75211,76645,2630,2614,6000,0,3000,2800
0,500000,2,1,2,26,1,-2,-2,-2,-2,-2,31421,22150,0,0,0,0,22157,0,0,0,0,0
0,370000,2,1,2,38,-1,-1,-1,-1,-1,-1,929,328,0,1539,1815,0,328,0,1539,1815,0,0
0,230000,2,1,1,35,-1,-1,-1,-1,0,0,2648,191,1947,11674,16160,32519,200,1950,11692,10000,20000,6000
0,80000,1,2,2,29,0,0,0,0,0,0,11894,12287,12407,14360,14657,4129,1284,1047,2000,359,175,1000
0,60000,2,2,2,29,-1,0,0,0,-2,-2,55064,57833,9479,0,0,0,5000,1033,0,0,0,0
0,30000,2,2,2,51,1,2,2,0,0,0,25382,26480,25761,25964,26507,27249,1800,0,928,960,1181,967
0,70000,1,1,2,27,1,-1,-1,-1,-2,-1,-54,273,19,-254,-527,1096,600,19,0,0,1896,0
0,410000,1,1,2,32,-1,-1,-1,-2,-2,-2,5335,5369,-281,-281,-281,-281,5400,0,0,0,0,0
0,280000,2,3,1,40,1,-2,-2,-2,-2,-2,-288,-288,-288,-288,-288,2124,0,0,0,0,2412,0
0,50000,2,1,1,34,0,0,0,0,0,0,46750,48317,48282,18299,19323,20329,2320,1282,3299,1323,1329,1114
0,100000,2,2,1,30,0,0,0,0,0,0,97062,74352,75004,76705,78168,80347,2800,2700,5400,3500,3500,3200
0,230000,2,1,2,29,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,2,1,2,22,0,0,0,-1,-1,-2,13801,9549,5385,7781,0,0,1372,1275,7900,0,0,0
0,100000,2,1,2,48,2,2,2,2,2,0,15355,17949,18158,18365,17932,18147,3164,800,800,0,662,3000
0,210000,2,2,1,35,0,0,0,0,0,0,37148,35754,34232,32331,30337,28012,2000,2000,2444,1342,1038,2000
0,400000,1,1,2,37,-1,-1,-1,-1,-2,-1,385,12695,1290,0,0,3058,13032,1290,0,0,3058,3768
1,20000,1,2,2,25,4,3,2,0,0,0,20610,20005,19331,19333,17363,16314,0,0,500,715,326,0
0,50000,2,3,1,44,-1,-1,-1,-1,0,0,2000,780,0,7472,10174,11104,780,0,7472,3000,1104,1000
0,230000,2,1,2,28,-1,-1,-1,-2,-2,-2,6666,6666,0,0,0,0,6666,0,0,0,0,0
0,220000,1,2,2,29,0,0,0,-2,-2,-2,31037,6244,0,0,0,0,3050,0,0,0,0,0
0,300000,2,1,1,36,0,0,0,0,-2,-1,25239,25001,20800,0,0,65755,1713,1000,0,0,65755,3000
0,80000,2,2,2,23,1,-1,2,-1,-1,-1,998,6858,1879,1145,7328,3703,6861,11,1146,7329,3704,426
1,20000,2,3,2,36,0,0,2,2,2,2,16754,18873,19862,19245,20532,19953,2400,1600,0,1600,209,0
0,190000,2,1,2,26,0,0,0,0,0,2,31061,32129,33142,33726,35758,35171,1750,1720,1300,2600,0,1400
0,160000,2,2,0,37,0,0,0,0,0,0,2694,38433,38870,28574,27268,28021,35888,1325,891,1000,1098,426
0,120000,2,1,3,44,0,0,2,0,0,0,70096,76446,73732,12329,12329,0,8100,0,247,0,0,0
0,700000,2,1,1,39,0,0,0,0,-2,-1,99259,102345,109636,326,2016,61707,5000,10000,326,2016,61707,17785
0,140000,2,1,2,24,1,-2,-2,-2,-1,-1,0,0,0,0,1086,0,0,0,0,1086,0,0
0,300000,2,3,1,29,-1,0,0,0,0,-1,24921,21333,16212,11304,11396,6138,2000,3000,0,5000,6202,0
1,120000,1,3,1,33,1,2,2,2,2,2,66055,67405,68405,69387,70727,72215,3000,2700,2700,2600,2800,0
0,280000,2,2,1,39,0,0,2,0,0,0,213738,228963,223810,158542,162244,108143,20300,0,5600,6300,4000,4000
1,70000,1,3,1,51,2,2,0,0,0,0,54968,51384,49734,50361,49185,47245,0,2100,1950,1900,2219,2100
0,20000,2,3,2,24,-1,-1,-1,-1,-1,2,4101,507,3042,0,8402,6204,507,3042,0,8402,0,4739
0,150000,2,2,1,45,-1,-1,-1,-1,-1,-1,2605,2605,4590,2605,2605,3795,2605,4590,2605,2605,3795,10675
0,60000,1,1,2,30,0,-1,0,0,0,0,15380,4116,19453,17912,18480,18848,4147,19435,1000,1000,1000,1000
0,200000,2,3,0,51,-1,-1,-1,-1,0,-1,780,0,390,780,390,390,0,390,780,0,390,390
1,50000,2,2,2,24,1,2,0,0,0,0,48861,48082,48614,26667,26036,26850,2000,2233,1083,1100,1400,3000
0,150000,1,2,1,50,-1,0,0,2,0,0,55336,58255,36260,35037,34631,63156,5085,4000,0,2000,30000,5000
0,20000,2,1,2,22,0,0,0,0,0,0,20243,20400,19583,19983,20196,19705,1410,1200,534,700,1000,0
1,40000,1,1,2,27,0,0,0,0,0,0,11058,11471,11776,12660,12660,12413,2000,1500,2330,2300,1000,2078
0,170000,2,2,2,33,1,-1,-1,-1,-2,-2,0,7042,2986,0,0,0,7042,2986,0,0,0,0
0,50000,2,2,1,24,1,2,0,0,0,2,27087,26372,26992,27693,29237,28607,0,1400,1100,2100,0,1000
0,10000,1,2,2,37,0,0,0,0,2,2,8755,8158,7540,8164,6963,5923,1167,1022,1036,0,2700,0
0,200000,2,2,1,58,-1,-1,-1,-1,-2,-1,3035,199602,720,0,0,1500,199646,720,0,0,1500,185652
0,50000,2,2,1,48,0,-1,-1,0,0,0,20944,4696,47225,16483,9343,9693,2360,49325,3001,1882,500,503
0,320000,1,1,2,28,-1,0,0,-1,0,0,2007,3477,3037,1633,3633,0,2000,1000,1633,2000,0,3000
0,20000,2,3,1,24,8,7,6,5,4,3,24310,23987,23353,22719,21796,21162,0,0,0,0,0,0
1,470000,2,2,1,27,0,0,0,0,-1,0,152478,62084,54551,14363,97440,90717,3001,4005,2021,97441,5001,5001
0,230000,2,3,2,30,-1,-1,-1,0,0,0,550,0,13013,14265,13659,0,0,13013,1252,3659,0,0
0,20000,2,1,2,23,0,0,0,0,0,-2,17246,16988,15973,18773,0,0,2000,2000,3000,0,0,0
1,30000,2,3,2,53,-1,-1,-1,-1,-1,-1,1598,2487,0,4810,2796,3245,2487,0,4810,2796,3245,7305
0,80000,2,2,2,23,2,2,2,2,2,2,22895,23837,24253,24562,25126,25476,1600,1100,1000,1100,906,0
0,110000,2,2,1,55,0,0,0,0,0,0,15069,16123,16850,17568,18133,18828,1600,1300,1000,1000,1000,1000
0,420000,1,2,1,34,0,0,0,0,0,0,88948,79783,80575,92982,98502,103200,30000,10575,15000,10000,10000,20000
1,500000,1,1,1,43,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,2,2,2,22,1,2,0,0,0,0,79318,79459,79788,29069,26551,27109,2000,2201,2000,1000,1000,2000
0,350000,2,2,1,31,0,0,0,0,0,0,67648,68557,63179,57987,53948,39965,3039,2047,1750,1703,1721,784
0,30000,2,2,1,32,-2,-2,-2,-2,-2,-2,0,0,0,0,7463,6804,0,0,0,7463,6804,4985
1,110000,2,2,2,33,1,-2,-2,-2,-2,-1,0,0,0,0,0,150,0,0,0,0,300,102
0,500000,1,3,1,39,0,0,0,0,0,0,315201,332071,375070,354839,369532,367399,25000,50000,20000,19586,14122,12022
0,490000,2,1,1,38,-1,-1,-1,-1,-1,0,4290,4738,2803,6027,10722,8452,4738,2803,6027,10722,6000,1139
0,300000,2,2,1,34,-2,-2,-2,-2,-2,-2,205064,-86,-86,2014,-185,1815,0,0,2100,0,2000,5000
1,50000,1,2,3,42,2,0,0,2,0,0,47647,50232,50510,32177,29530,29789,3700,3700,0,1072,1500,1132
1,150000,1,3,1,37,4,4,4,3,2,0,151117,153787,150320,147989,143355,143131,6500,0,512,0,4388,4221
0,80000,2,3,1,57,-1,2,-1,0,0,0,726,726,15400,15000,15000,15000,0,15400,0,0,0,100
0,40000,2,2,2,23,0,0,0,2,2,6,20035,21406,24735,24050,43317,44059,2000,4000,0,20000,2000,0
0,30000,1,2,2,32,1,2,2,0,0,0,29095,30819,29214,29478,23384,22428,2500,0,910,1000,1000,1000
0,50000,1,1,1,37,0,0,-2,-2,-2,-2,30400,0,0,0,0,0,500,0,0,0,0,0
0,140000,2,2,2,23,0,0,0,0,0,0,44733,44144,44739,43455,43980,44614,2100,2027,1800,1600,1750,1700
0,50000,2,3,2,49,0,0,0,0,0,0,4987,6741,9366,8566,10066,0,2000,3000,1500,1500,0,0
0,30000,2,2,2,25,-2,-2,-2,-2,-2,-2,26957,26269,17036,27497,16098,7300,1333,2256,27497,787,200,0
1,40000,2,1,2,29,0,0,2,2,2,2,26461,29425,30145,29361,33893,34487,3400,1500,0,5000,1300,0
1,100000,2,3,1,43,2,2,2,2,2,2,50485,51582,52141,52691,54199,53176,2200,2000,2000,2500,0,4500
0,130000,1,2,2,29,0,0,0,0,0,0,131041,133698,131990,127512,128683,129669,7000,5151,4464,5000,4702,8000
0,20000,2,2,2,27,0,0,0,0,0,0,20218,19194,20112,19712,19712,6321,1482,1400,0,0,0,0
0,50000,1,1,2,26,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,260000,1,1,1,41,-2,-2,-1,0,0,0,1086,2853,38836,45087,47201,46199,3552,38836,20000,15000,15000,10000
1,30000,2,3,2,52,2,2,7,7,7,7,2450,2450,2450,2450,2450,2450,0,0,0,0,0,0
0,10000,2,2,1,31,0,0,0,0,0,0,15915,9050,9901,9975,9736,8703,2330,2200,1000,333,311,322
0,200000,1,1,2,32,0,0,0,0,0,0,43515,44557,45574,49022,47459,49666,1739,1756,2662,1726,3000,2500
0,30000,2,2,1,46,0,0,0,0,0,0,28234,28874,29437,27738,27268,27409,1484,1436,1120,995,989,800
0,180000,2,2,2,35,0,0,0,-2,-2,-2,119333,123150,0,0,0,0,6000,0,0,0,0,0
0,100000,1,1,2,35,0,0,-2,-2,-2,-2,29109,0,0,0,0,0,0,0,0,0,0,47970
0,140000,2,2,1,39,0,0,0,0,0,0,105192,90337,74510,73876,76180,78400,3000,6000,4000,4000,4000,3000
0,290000,2,2,2,34,0,0,0,0,0,0,310403,315048,314085,317631,315820,305498,12012,12012,11016,11088,12031,12031
0,20000,2,2,3,52,0,0,0,0,0,0,14591,15616,16628,16958,17314,17664,1265,1277,607,629,638,641
0,80000,2,3,1,40,0,0,0,0,0,0,35660,37082,38464,38922,40791,43108,2000,2000,1397,2500,3000,1600
0,500000,2,3,1,38,-2,-2,-2,-2,-2,-2,13655,8351,2340,2340,11435,189,8351,2340,2340,11435,189,5391
0,180000,1,1,1,45,-1,-1,-1,-1,-1,-1,4453,3310,7226,5060,2832,1890,3310,7228,5060,2832,1890,2576
0,20000,2,3,1,40,-1,-1,-1,-1,-1,-1,2946,0,390,390,390,390,0,390,390,390,390,780
0,30000,2,2,1,25,0,0,0,0,0,2,30606,29579,30291,30616,30456,29818,1800,1512,1259,2500,0,1000
0,150000,1,1,2,33,0,0,0,0,0,0,45335,50262,54793,59244,64096,68837,6000,6000,6000,6000,6001,6000
0,280000,2,2,2,27,-1,-1,-1,-1,-1,-1,5924,5174,980,3058,3158,9530,5174,1078,3058,3158,9530,0
0,50000,2,2,1,43,0,0,0,-1,0,0,23587,24580,20165,10732,10566,10757,1800,1775,10732,384,757,501
0,20000,2,2,1,43,2,0,0,0,0,2,15294,16340,17359,17776,19293,18844,1300,1300,700,1800,0,1000
0,200000,1,1,2,30,-1,-1,-1,0,0,0,4935,-200,11463,11751,11772,5318,0,11663,9363,3232,3000,1000
1,210000,2,2,1,49,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,230000,2,1,2,38,0,0,0,0,0,0,224020,227311,184500,128190,130883,133504,8750,7470,4540,4710,4750,4900
0,50000,1,3,2,57,0,0,0,0,0,0,47917,48455,48120,28450,29046,29647,1988,1989,1018,1054,1084,1048
1,50000,1,3,2,55,0,0,0,0,0,0,51737,27121,28103,28814,29261,29878,2930,1447,1158,1041,1082,994
0,70000,2,2,2,23,0,0,0,0,0,0,49605,51804,53041,55150,57098,59141,3000,2700,3000,3000,3000,4700
0,310000,1,1,2,30,-2,-2,-2,-2,-2,-2,1544,1648,1284,1088,892,-304,1300,1000,1000,1000,304,39544
0,180000,2,2,1,30,-1,-1,-1,-1,-1,-1,2488,13476,3173,13202,6594,2549,13476,3173,13212,6594,2549,1000
0,90000,2,2,2,24,0,0,0,0,0,2,24401,22771,19461,16181,14669,14422,1454,1384,407,673,0,102
0,390000,1,2,2,28,0,0,0,0,0,0,149445,139794,133224,106127,51097,38555,8046,5150,5297,5084,5065,5042
0,150000,2,3,1,34,-1,-1,-1,-1,-1,-1,772,337,618,150,150,377,340,618,150,150,227,0
0,400000,1,2,2,37,1,1,1,2,0,0,13611,15066,15882,12599,18599,12284,3019,5014,3,7040,2006,2005
0,80000,2,2,1,32,0,0,0,0,0,-2,28408,25695,11553,2350,0,0,1259,1035,1600,0,0,0
0,320000,1,1,2,27,0,0,0,0,0,0,137574,199563,122093,105425,100206,96073,6048,6371,3043,3031,3066,3031
1,240000,2,2,1,37,-1,-1,-2,-2,-2,-2,238,0,0,0,0,0,0,0,0,0,0,0
0,200000,1,1,2,31,-2,-2,-2,-2,-2,-2,100,100,100,100,100,100,100,100,100,100,100,100
1,110000,1,1,3,55,1,2,2,2,3,2,92610,94755,92351,101140,99260,101577,4500,0,11300,0,4100,0
1,170000,2,1,2,28,2,2,2,2,2,2,131864,133897,129761,138604,136283,145012,5600,0,11000,0,11000,5656
1,90000,2,3,3,51,0,0,0,0,2,0,11315,12340,13349,14276,13904,14184,1212,1221,1148,0,510,525
0,200000,1,1,1,36,-1,-1,0,-1,-1,-1,3877,11496,5935,295,1867,0,11496,1011,297,2923,0,0
0,360000,1,1,2,30,-2,-1,-1,-2,-2,-2,0,2500,0,0,0,0,2500,0,0,0,0,0
0,140000,2,1,1,36,-1,-1,-2,-1,0,0,4036,0,0,2971,1607,0,0,0,2971,0,0,0
0,220000,1,2,2,25,0,0,0,0,0,0,168286,155893,119575,51317,51926,34608,10000,3900,1000,1000,2000,2000
0,100000,1,3,1,50,0,0,-2,-2,-2,-2,154970,0,0,0,0,0,0,0,0,0,0,0
0,80000,2,2,2,40,2,0,0,0,2,2,57364,58637,59863,62860,63976,63293,2200,2200,4000,1777,0,2000
0,30000,2,2,2,27,-1,-1,2,0,-1,2,27772,30461,29325,21449,29709,29086,3136,0,0,29709,0,1576
1,50000,1,1,2,30,2,2,2,-1,2,2,4187,5152,3679,596,446,2699,2300,0,700,0,2300,0
0,120000,2,2,2,26,0,0,0,0,0,0,22431,12399,4199,3059,674,0,1500,1000,682,0,0,738
0,50000,1,1,2,27,0,0,0,0,0,0,7010,9876,11115,12915,14415,0,3000,1500,2000,2000,0,0
0,360000,2,1,2,27,0,-1,0,-1,-1,-1,79837,27456,68117,39105,54456,46153,27465,50154,39105,54456,46153,40000
0,90000,2,1,2,25,2,2,2,2,0,0,86014,92898,92860,88533,90942,88813,8300,2400,1000,4000,3600,4000
0,500000,1,1,2,32,-1,0,0,0,0,0,386405,387910,293177,274539,253443,253671,25016,20018,10000,79377,52778,10000
0,140000,2,3,1,46,0,0,0,0,0,0,68075,69972,71805,73613,75426,77169,3000,3000,3000,3000,3000,5000
0,30000,1,3,1,45,0,0,2,0,0,0,17187,24045,23180,22000,22000,0,7900,0,0,0,0,0
0,70000,1,3,1,30,0,0,0,0,0,0,19882,20611,21859,22445,22935,23404,1352,1600,949,1000,1000,1000
0,200000,1,1,1,39,-2,-2,-2,-2,-2,-2,0,0,0,0,0,3983,0,0,0,0,3983,0
0,350000,1,1,1,48,0,0,0,0,0,0,54969,47978,48631,48351,47939,33827,2087,1989,1591,1466,2000,1500
1,120000,1,1,2,32,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,240000,1,1,2,46,0,0,0,0,0,0,471814,478380,395612,386295,356206,352257,16044,15087,12000,15000,12000,12000
0,90000,2,1,2,23,0,0,0,0,0,0,22109,25011,29230,32747,38217,43744,6000,5000,4000,6000,8000,4000
0,260000,2,1,2,33,1,-2,-2,-2,-1,-1,0,0,0,0,1980,2500,0,0,0,1980,2500,0
0,50000,2,1,2,24,0,0,0,2,0,0,27245,28300,31900,31090,31837,32555,1800,4400,0,1400,1400,1400
0,110000,1,1,1,40,0,0,0,0,0,0,8481,13066,17638,22204,26784,31352,4980,5124,5256,5416,5552,5742
0,20000,2,1,2,24,-1,-1,2,-1,0,-1,1371,796,398,796,398,716,796,0,796,0,716,12111
0,30000,2,2,2,24,0,0,0,0,0,0,27391,28412,28575,28925,24159,0,1767,1700,1010,1141,0,0
1,180000,1,1,2,27,-2,-1,2,2,-2,-2,11392,14688,14040,13440,13440,13080,3500,0,0,0,0,0
0,20000,1,2,1,46,0,0,0,0,0,0,5902,6767,8145,8153,8324,8490,1122,1500,291,302,304,319
0,50000,2,2,2,22,0,0,0,0,0,0,50342,50482,49217,40882,20258,20303,1896,1656,1750,717,753,1000
0,180000,2,1,2,36,-2,-2,-2,-2,-2,-2,10737,21197,11936,40420,9210,17795,21197,11936,40420,9210,17795,6915
0,200000,1,1,1,34,-2,-2,-2,-2,-2,-2,1242,4006,941,2357,2945,1143,4034,945,2366,2947,1143,744
0,260000,2,2,2,24,0,0,0,0,0,0,68411,60386,48663,50998,53835,56728,2500,4000,4000,3835,3805,3000
1,320000,1,1,1,60,-1,-1,-1,-1,0,-1,9955,3465,84421,886,11741,4317,3465,84440,886,11533,4317,52466
1,160000,2,2,2,29,2,2,-1,-1,-1,-1,1989,-8,866,0,892,0,0,874,0,892,0,594
1,30000,1,2,2,32,2,0,0,2,2,2,7851,9065,11595,11112,12923,12566,1500,3000,0,2000,0,1000
0,50000,2,2,1,36,0,0,0,0,0,0,16906,17645,18478,10279,10646,10776,1314,1147,348,512,435,190
0,50000,1,2,2,30,0,0,0,0,-2,-2,21062,6495,2207,0,0,0,2000,1000,0,0,0,0
0,90000,2,2,2,29,0,0,0,0,0,0,47585,52084,53817,54818,55985,57398,10000,2600,2500,2200,2500,3000
0,240000,1,1,2,34,1,2,-1,-1,0,-1,11874,5979,6938,41858,10416,1711,0,6938,41877,0,1711,27162
1,180000,2,2,1,32,1,2,2,2,0,0,15548,15009,17752,17172,18732,23389,0,3000,0,2000,5000,2000
0,200000,2,2,1,32,-1,-1,-1,-1,-1,-1,5150,10190,10190,10190,10594,11193,10190,10190,10190,10594,11193,10190
0,50000,2,1,2,25,0,0,0,0,0,2,42543,34629,27095,18538,20100,19630,1900,1428,600,3000,0,1000
0,50000,1,2,1,44,-1,-1,-1,-1,-1,-1,1261,1261,1261,1261,1261,1261,1261,1261,1261,1261,1261,1261
0,330000,2,1,1,37,-1,-1,-1,-1,0,-1,4785,3403,0,5882,5882,1013,3523,0,5882,0,1013,0
1,80000,2,2,2,24,2,2,5,5,4,3,1200,1200,1200,1200,600,300,0,0,0,0,0,0
0,50000,2,2,2,23,-2,-2,-2,-2,-2,-2,3779,3944,2118,2259,3527,1100,3955,2124,2266,3638,1303,0
0,360000,2,1,2,29,0,0,-1,-1,-1,-1,15854,8174,1004,1004,646,3508,1000,1004,1004,646,3508,0
0,240000,2,2,1,37,0,0,0,0,0,0,219099,217058,187841,186140,191678,191816,8131,8123,6700,10000,7700,6000
0,50000,1,2,1,59,0,0,0,0,0,0,47069,48479,49520,18990,19539,19791,2169,2210,680,855,726,687
0,470000,1,2,2,33,0,0,0,0,0,0,190258,181207,120318,129281,113437,164377,40012,10020,40069,25005,100000,51305
0,160000,2,3,1,51,-1,2,-1,-1,-1,-1,2000,1000,2125,2125,1000,2125,0,2125,2125,1000,2125,23250
1,30000,1,1,1,27,-1,0,0,0,0,-2,12897,13484,6655,6618,0,0,2011,2211,2101,148,0,0
0,80000,2,2,1,32,0,0,0,0,0,0,81074,78262,76163,76813,77511,79069,3700,3400,2900,2900,2841,3100
0,500000,2,3,2,42,-2,-1,-1,0,0,0,10889,26146,104279,103945,101945,90193,29987,104279,2085,1130,45551,0
0,180000,1,2,2,39,-1,-1,-1,-1,-1,0,3135,2822,1938,5818,2628,2628,2833,2015,5818,2628,0,0
0,110000,2,2,1,46,-1,-1,-1,-1,-1,0,2410,2151,2161,1719,107591,107940,2151,2161,1719,107591,5000,3500
0,160000,1,1,1,41,0,-1,0,0,2,2,117126,11222,15513,18087,17499,19939,15315,15000,3000,0,3000,0
0,210000,2,2,2,30,0,0,0,0,0,0,21780,20974,18652,13464,109722,105573,1325,1074,1000,99000,3745,4000
1,200000,2,1,1,34,-1,0,0,-1,0,-1,6206,6723,7545,362,181,488,1120,1024,362,0,488,300
0,350000,1,1,2,35,-1,-1,-1,0,0,0,4439,33720,14283,16426,10833,2261,33891,16267,4027,234,1565,26346
1,250000,1,1,2,41,-1,-1,-1,0,-1,-1,1338,-24,8324,5872,23020,2367,0,8348,0,23020,2367,3117
1,380000,1,1,2,43,1,2,2,-2,-2,-2,8201,7882,-2,-2,-2,-2,39,0,0,0,0,0
0,30000,1,2,2,47,-1,-1,-1,-1,0,-1,396,396,396,792,396,772,396,396,792,0,772,0
0,200000,1,2,2,31,0,0,0,0,0,0,33781,35879,26043,27497,29082,31647,3000,2000,2000,2000,3000,4000
0,30000,1,2,2,30,-1,0,0,0,0,0,27826,28672,29622,30271,24536,22913,1600,1500,1000,1000,1000,1000
0,50000,1,2,2,24,0,0,-1,-1,0,0,14937,12171,3847,11117,6479,6187,3027,3858,11139,3009,3016,3008
0,500000,1,1,1,36,0,0,0,0,0,0,294827,292920,291760,288024,274632,266669,20007,20026,20020,10017,15024,10002
0,30000,1,1,2,28,1,-2,-1,-1,-1,-2,0,0,1310,816,0,0,0,1310,816,0,0,0
0,220000,2,1,1,36,-1,-1,0,-1,-1,-1,996,4102,4111,1057,990,1324,4102,1111,1057,990,1324,1039
0,20000,2,2,1,27,0,0,0,-1,0,0,42784,41009,44267,47149,48497,14774,3000,5000,10000,3011,2011,2011
0,180000,2,2,1,32,0,0,0,0,-1,-1,74189,30670,6428,4618,2708,54024,2000,1000,0,2708,54024,2000
1,300000,1,1,1,42,-1,0,0,-1,0,0,11973,61834,25145,37666,19453,10492,20979,5000,37676,8808,2000,2709
0,130000,2,2,1,33,0,0,0,0,0,0,133461,133393,132211,101807,101083,101597,7010,6657,3899,3952,3900,4000
1,180000,2,3,1,39,2,2,2,2,2,0,10159,12689,12183,13979,13621,14809,2710,0,2000,0,2000,2000
0,150000,2,1,3,30,-2,-2,-2,-2,-2,-2,50,6527,2168,-7,1373,-1,8589,2500,0,1380,0,2050
1,140000,1,2,1,30,0,0,0,0,0,0,134203,127319,107496,69218,70702,72267,5000,3500,2700,2600,2742,2700
0,50000,2,2,2,22,0,0,0,0,0,0,49609,61162,31485,15281,18031,18233,2100,2000,4000,3000,1500,1000
1,20000,1,2,2,25,1,2,2,0,0,0,6174,7543,7255,3887,5887,0,2000,28,0,2000,0,0
0,180000,1,1,2,28,-1,-1,-1,-1,-1,-1,666,662,-4,55566,1056,390,662,0,61411,1056,0,1998
1,180000,1,2,2,26,0,0,0,0,0,0,5591,6619,10574,7733,6794,5487,1126,4081,240,504,169,62
0,150000,2,3,1,54,-1,0,0,0,2,0,148747,145231,145341,153833,151194,145738,5500,5500,11000,0,6000,5215
0,70000,2,1,2,24,0,0,0,0,0,0,63903,65248,62958,64209,59482,60883,3000,2190,2201,2181,2413,1952
0,30000,1,2,2,29,8,7,6,5,4,3,34423,33952,33165,32391,31332,30558,0,0,0,0,0,0
1,500000,1,1,2,36,-2,-2,-2,-2,-2,-2,45106,81264,18122,27229,21462,27911,81690,18225,27365,21570,28050,17397
0,60000,1,3,1,49,0,0,0,0,0,0,44801,41545,40649,40843,40612,40656,3000,4506,2500,1800,4200,2500
0,50000,2,1,2,23,-2,-2,-2,-2,-2,-2,49860,50187,50022,20114,18777,18273,2500,1289,917,1315,5042,2512
1,130000,1,3,2,43,1,-1,-1,-2,-1,-1,1018,6377,-2,935,4985,1212,6433,2,937,4990,1215,9546
0,260000,2,2,1,33,-2,-2,-2,-1,-1,0,134736,135593,120909,102524,40157,40805,6067,10000,3000,40157,1466,2000
0,380000,1,3,1,53,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,360000,2,2,2,25,2,2,2,2,2,2,286732,290690,284059,294308,297916,279503,10792,0,15000,5800,0,126685
0,50000,1,3,1,54,1,2,2,0,0,0,62847,60885,56828,55419,54054,53143,2100,0,2000,2000,2455,4000
0,50000,2,3,1,39,0,0,2,-1,0,0,58300,59727,142,29886,30510,31276,7876,161,74354,927,1089,9100
1,260000,2,1,1,44,-1,2,2,-1,-1,-2,1215,856,291,803,98,431,0,291,803,98,431,1104
0,80000,2,2,2,27,0,0,0,0,0,0,57376,58649,59873,61077,62394,63655,2200,2200,2200,2300,2300,2600
1,360000,2,1,2,25,0,0,0,0,0,-2,279846,169426,68810,12800,0,0,7004,1793,2757,0,0,0
1,290000,2,1,2,29,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,1,1,2,39,-2,-2,-2,-2,-2,-2,-200,-200,-200,0,60800,0,0,0,200,60800,0,0
0,140000,1,1,1,45,0,0,0,0,2,2,39716,40799,41853,44452,45433,46383,1600,1600,3169,1700,1700,1495
1,360000,1,1,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,50000,2,2,2,23,-1,-1,-1,0,-1,-1,780,0,780,390,390,500,0,780,0,390,500,18300
0,120000,1,2,2,25,2,2,0,0,0,0,113348,110119,111700,83858,86434,88802,0,5000,3158,3934,3802,2000
0,100000,1,2,1,29,0,0,0,0,-1,-1,94453,95860,67782,-2618,95748,101299,3320,5000,0,100000,7186,0
0,200000,2,2,1,28,0,0,0,0,0,0,81865,86790,8441,97041,103541,3632,5000,2000,89000,6500,91,1504
0,90000,2,2,1,40,-1,-1,-1,-1,-1,-1,4989,-818,1114,657,1332,780,0,2806,2256,2274,780,0
1,360000,1,1,2,36,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,150000,2,3,2,30,-2,-2,-2,-2,-2,-2,456,9664,3420,2527,0,0,9664,3420,2612,0,0,0
0,140000,1,1,2,29,-1,-1,-1,-1,-1,-1,2937,5150,1514,2573,495,1744,2024,1522,2580,496,1749,2265
0,200000,2,2,2,36,-1,-1,-1,-2,-2,-1,1371,4068,0,0,0,980,4077,0,0,0,980,0
0,170000,2,2,1,37,0,0,0,0,0,0,166246,169163,136604,136607,133199,135242,6700,6800,4700,4700,5500,5000
0,30000,1,2,2,34,0,0,4,3,2,0,19785,24633,23961,23289,22779,51224,5500,0,0,0,3400,512
0,80000,2,1,2,27,0,0,-2,-2,-2,-2,80000,0,0,0,0,0,0,0,0,0,0,0
0,280000,1,1,2,31,0,0,0,0,0,2,164736,170564,150666,133465,133536,132964,8833,12005,5000,8000,3000,5000
0,410000,2,1,1,31,-1,-1,2,2,-2,-2,2744,2041,630,-736,-1591,-2303,2051,5,266,266,253,6384
0,450000,1,1,2,38,-1,0,-1,-1,-1,-1,29747,53311,10920,8072,22809,12415,30323,10973,8112,22923,12476,6728
0,80000,1,2,2,36,0,0,0,0,0,0,79148,52174,44275,42029,33838,29757,2000,2000,1500,1500,2000,1500
0,360000,1,1,1,46,0,0,0,0,-2,-2,92961,76243,51722,-8,-8,-16,10125,13092,0,0,0,0
0,130000,2,1,1,36,0,0,0,0,0,0,129689,107070,103942,94623,90556,92394,5000,4400,5000,4000,3500,4000
1,160000,2,1,2,26,0,0,0,-1,-1,-1,2198,11155,0,12315,0,11855,9155,0,12315,0,11855,0
1,140000,2,3,2,57,2,0,0,0,0,0,131795,134083,125360,99313,90623,92425,6743,5421,3926,3290,3310,3424
0,240000,2,3,1,40,1,-2,-1,-1,-1,-1,-55,-55,3545,1338,1075,1744,0,3600,1338,1075,1744,0
0,180000,2,3,0,45,-1,-1,-2,-2,-2,-2,4148,0,0,0,0,0,0,0,0,0,0,0
0,70000,1,1,3,57,0,0,0,0,0,0,69398,70352,69936,68118,65942,62495,2667,2321,2391,2316,2466,1451
0,150000,2,2,2,25,0,0,0,0,0,0,142827,126317,75324,78773,95375,57663,5000,4000,5000,40000,3000,2880
0,210000,2,3,1,37,-2,-2,-2,-2,-2,-2,138398,109115,101912,62959,60767,41150,5000,5000,2500,2800,2000,0
0,200000,2,1,1,35,-1,0,0,0,0,0,9918,10971,11817,17865,18239,14527,1219,1165,7865,592,807,679
0,310000,1,2,2,33,-2,-2,-2,-2,-2,-2,4040,4048,3959,205,3199,5104,4068,3964,205,3209,5109,1434
0,180000,1,1,1,38,0,0,0,0,0,2,153099,150227,138313,137274,147314,129870,7005,6500,5000,12042,32,1300
0,300000,1,2,2,31,0,0,0,-1,-1,-1,62198,35674,34979,510,2166,765,1600,2600,510,903,765,773
0,450000,2,1,2,41,-1,-1,-1,-1,-1,-1,11343,75083,25273,85357,27745,1990,75459,25413,85784,27856,2000,1900
0,200000,1,1,2,33,1,-1,-1,0,-1,-1,-5,3465,3191,1873,90687,4577,3470,3191,0,90729,0,6266
1,30000,2,2,1,67,2,2,0,0,2,2,30374,29038,27737,29499,30124,26855,0,1500,2182,1200,0,2302
0,400000,2,1,1,40,-1,-1,-1,0,0,-1,1107,3891,120338,8318,8488,130,3891,120407,0,170,130,8595
0,170000,1,1,2,33,-1,-1,-1,-1,-1,-1,764,1100,500,2499,1500,600,1105,500,2499,1500,600,2100
1,140000,2,1,2,31,-1,2,-1,-1,-1,-1,652,326,326,326,476,326,0,326,326,476,326,326
0,200000,2,2,2,35,0,0,0,0,0,0,64195,65565,66870,68752,70485,71887,3000,3000,3000,3000,2575,3000
0,60000,2,2,3,39,1,-2,-2,-2,-2,-2,-1540,-1930,-2320,-1220,0,0,0,0,2000,2000,0,0
1,60000,1,2,2,27,1,2,0,0,2,2,43356,42381,46663,49877,50734,49764,0,5000,4000,1800,0,2000
0,150000,1,1,2,23,0,0,0,0,0,0,11109,83376,79726,76986,78038,78321,78016,3048,4000,3500,3000,3000
1,180000,1,3,1,54,0,0,0,0,0,0,149698,137260,124500,111430,98182,84598,4834,4371,3849,3405,2887,2402
0,50000,2,3,2,23,0,0,0,0,0,0,43979,33403,20879,18573,17318,17936,2000,2000,2000,1000,1000,2800
0,50000,1,3,2,24,-1,-1,-1,-1,0,0,2562,8743,-290,18115,18495,18804,8769,0,18650,659,1000,1000
0,20000,1,2,2,26,-1,-1,-2,-2,-2,-2,70,-620,-620,-1400,0,0,0,0,0,1400,0,0
1,230000,2,2,2,52,2,-1,2,0,-1,-1,1292,3943,1990,1499,593,2553,3951,1,9,594,2560,3759
0,110000,2,2,1,42,0,0,0,0,0,0,55349,52914,49483,49292,49460,49470,2096,2003,1802,1783,1783,1756
0,90000,2,1,2,36,0,0,0,0,0,0,90922,80980,66503,67347,68509,67588,4273,3200,2500,2500,2631,2646
1,20000,2,1,2,22,2,2,2,2,2,2,16233,20547,20542,19572,20437,19994,5383,660,0,1538,0,2658
0,30000,2,1,2,23,0,0,0,0,0,0,26847,24815,21681,22293,17155,13470,2500,3500,2000,3500,2000,1000
1,220000,1,3,1,30,0,0,0,0,2,0,162105,170592,173969,183030,181385,174107,10000,5013,10626,52,5255,4222
1,140000,2,3,2,24,1,2,2,2,0,0,42897,45739,46468,45422,46371,47297,3821,1775,0,1833,1850,2000
0,300000,2,1,1,42,-2,-2,-2,-2,-2,-2,3000,3300,0,0,610,2165,3300,0,0,610,2165,2394
0,100000,1,2,1,49,0,0,0,2,0,0,34704,30906,28325,22160,18842,17023,2011,2028,10,558,1044,12
0,110000,1,2,2,31,2,2,3,3,2,-1,279,279,279,279,129,179,0,0,0,0,200,0
0,270000,2,3,2,33,0,-1,-1,-1,0,0,10000,10000,10000,123693,116843,110059,10000,10000,222750,5000,5008,5026
0,30000,1,1,1,42,0,0,-1,-1,-1,-1,28033,17085,200,323,29525,0,1525,200,323,29525,0,0
0,70000,1,3,2,41,0,0,0,0,0,0,70476,68539,69520,51605,50311,50729,2700,3500,2000,2000,2500,2500
0,230000,1,2,1,53,2,2,-2,-2,-2,-1,1350,0,0,0,0,470,0,0,0,0,470,0
0,20000,1,2,2,23,0,0,0,0,0,0,18852,16648,19395,20271,20445,17532,1500,4000,2000,2000,2900,2735
0,190000,2,1,2,33,1,2,0,0,0,0,115056,108137,89722,69861,49894,49727,0,4413,2942,2000,1583,1500
0,20000,2,2,1,29,0,0,0,0,0,0,15890,13995,13375,14205,15869,16666,2000,2000,1000,2000,1000,1000
0,80000,2,3,1,67,0,0,0,0,0,-1,20255,18885,21529,29236,10662,2408,6000,5002,10662,2,2408,11662
1,20000,1,3,1,33,2,0,0,0,0,-2,20500,16237,20960,6914,1017,780,2191,1000,0,1017,780,6380
1,60000,2,3,1,34,0,0,0,2,0,0,9928,11261,12853,12352,12703,13338,1500,2090,0,700,1000,1400
0,50000,1,2,1,49,0,0,0,0,0,0,10750,8755,8684,5983,4252,5034,1507,3109,2209,2000,2500,3000
1,280000,2,2,1,56,0,0,0,0,0,0,284204,284041,283396,213294,213384,213604,10261,17003,7657,7750,7861,8083
0,300000,1,1,1,42,0,0,0,0,0,0,120151,89618,47857,48128,50332,23688,4229,5024,6012,5191,12139,110247
1,30000,2,3,1,55,2,0,0,0,0,0,29278,30393,29785,30377,30155,31098,1600,1585,1377,1155,2600,0
0,270000,2,2,1,25,0,0,0,0,0,0,21586,239499,203867,188064,147915,139976,239104,7098,6179,5023,6090,4000
0,100000,1,3,2,30,0,0,0,0,0,0,87579,72308,53505,43371,48125,40388,4172,2094,3007,10021,3012,1527
1,240000,1,2,2,43,-1,-1,-1,-1,-1,-1,291,291,291,291,291,291,291,291,291,291,291,291
0,200000,1,1,2,40,-1,-1,-1,-1,-1,-1,2159,760,2775,22813,10526,326,1086,2775,22813,10526,326,573
0,110000,2,1,2,35,0,0,2,2,0,0,32691,36344,36055,36163,37028,38250,4500,600,1000,1600,2000,2000
0,230000,1,1,1,61,-1,-1,-1,-1,-1,-1,1477,3699,2252,4932,2783,7411,3710,2266,7338,2791,7433,4527
1,150000,2,2,1,44,-1,-1,-1,-1,-1,-1,390,5104,10318,5775,14441,780,5104,10318,10355,14441,780,66950
0,350000,1,1,2,33,-1,-1,-1,-1,-1,-1,148341,8095,15047,3220,20461,3249,8405,15052,3805,20467,3253,27168
0,360000,1,6,1,66,-1,-1,-1,-1,-1,-1,47615,74976,4040,151858,48580,1451,75351,4064,152618,48822,1451,171944
0,150000,2,2,2,40,1,-1,-1,-1,-1,-2,-19,3894,5570,10516,-3,-3,3913,5606,10568,0,0,2379
0,100000,1,3,2,47,0,0,0,0,0,0,94925,95130,60003,38500,4681,76728,3889,2412,1698,679,72809,2748
0,500000,1,1,2,27,0,0,0,0,0,0,204198,201648,197549,192093,187726,183860,7434,6342,5276,5271,5778,5029
0,500000,1,1,2,35,-1,0,-1,-1,-1,0,172041,70011,12976,34469,27425,28506,58761,13976,34828,28289,18175,17500
0,180000,2,3,1,47,-1,-1,-1,-1,-1,-1,316,316,316,316,316,316,316,316,316,316,316,316
0,400000,2,3,1,39,1,-1,-1,-1,-2,-1,2384,3500,471,-203,2371,1949,3603,471,203,2574,1949,1040
0,100000,2,2,2,29,0,0,0,0,0,0,61383,49560,40183,61820,8322,6182,1908,2000,1000,2000,3000,5000
0,10000,1,2,1,32,1,2,2,2,2,2,8425,8148,9481,9180,10052,10091,0,1632,0,1022,350,0
0,60000,2,1,2,30,2,2,2,2,2,2,34735,33895,36530,37133,37893,37131,0,3200,1500,1500,0,1700
1,50000,2,1,2,25,1,2,2,2,2,2,47054,48008,48913,49847,50840,49502,2000,2000,2000,1900,1900,1600
0,80000,2,2,2,23,-1,0,0,0,0,0,57314,58489,50452,51573,49061,33931,2145,2000,2012,2049,2008,1217
0,110000,2,2,1,43,0,0,2,0,0,0,108616,114854,105275,107561,105502,103813,9600,0,4000,3765,4000,4200
1,410000,2,2,1,41,0,0,0,0,0,0,354506,363666,369776,368779,369358,368043,14600,15500,14000,13580,14000,19000
0,260000,2,2,1,40,1,-1,-1,-2,-2,-2,0,342,0,0,0,0,342,0,0,0,0,0
0,30000,2,3,1,35,0,0,0,0,0,0,28786,26496,25098,26209,25325,26400,1500,1450,1500,1500,1500,1500
0,310000,2,1,2,28,0,0,0,0,-1,-1,36513,37628,39579,40879,85,4381,2500,3000,1500,85,4381,11100
0,70000,2,2,2,38,0,0,0,0,0,0,22578,23606,24619,25107,25634,26143,1397,1410,898,931,936,970
0,250000,1,1,2,31,0,0,0,0,0,0,215316,198490,169014,167776,168110,168505,6845,5945,5919,6000,6059,5837
0,210000,1,3,1,29,1,2,0,0,0,0,198510,194040,199393,194538,195990,194136,0,10000,7000,8000,8000,7200
1,360000,1,2,1,41,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,1,2,2,31,1,2,0,0,2,0,48657,45079,47714,19586,19143,20051,0,4300,2150,0,1204,1000
0,670000,1,1,2,29,0,0,0,0,0,0,244663,243209,229265,228114,232795,237726,10000,8000,8500,8190,9000,8000
0,130000,1,1,2,26,-1,-1,0,0,0,0,2343,32278,24175,15182,12805,14415,32322,1217,1000,3000,2000,390
0,170000,1,1,1,42,1,-2,-2,-2,-2,-1,0,0,0,0,0,2485,0,0,0,0,2485,7797
0,30000,1,3,2,29,-1,-1,-1,-1,-2,-2,390,0,780,0,0,0,0,780,0,0,0,0
0,110000,1,1,1,50,0,0,0,0,0,0,36802,38210,40259,41585,42913,44197,2000,3000,2000,2000,2000,2000
1,210000,2,3,2,46,1,2,0,0,-1,-1,5816,5579,20079,17309,2310,241,13,17309,0,2310,241,4000
1,30000,2,2,2,24,0,0,2,2,2,0,24238,26996,26269,27734,27151,28199,3462,0,2200,0,1500,1500
0,260000,2,2,1,46,0,0,2,2,2,0,18256,19556,18136,24018,21490,18196,2934,0,8000,0,2000,8000
0,150000,2,3,2,28,-2,-1,-1,-1,-1,-1,1723,2292,240,683,3486,5390,6876,240,683,3486,5390,1200
1,20000,2,2,1,35,1,2,2,3,2,0,18648,18061,21034,20419,19289,19600,0,3292,0,0,781,701
0,380000,2,1,1,40,-1,-1,-2,-2,-2,-2,6614,54457,47872,24543,0,0,49094,0,24543,0,0,0
0,200000,2,1,1,41,-2,-2,-2,-2,-2,-2,7812,0,0,1115,0,0,0,0,1115,0,0,0
0,120000,2,2,1,47,-1,-1,-1,-1,-1,-1,1188,2512,3444,1742,502,346,2512,3444,1742,502,346,325
1,80000,1,2,1,54,0,0,0,0,0,0,76962,79463,79761,30286,29898,30364,4000,3500,1100,1100,1200,1000
0,30000,2,2,2,33,1,2,0,0,0,0,31089,10989,11997,12397,13043,13325,0,1200,600,1000,650,650
0,110000,1,2,2,29,1,2,2,2,0,0,83687,85360,86274,84001,85897,88759,3900,3200,0,3400,4500,2600
0,50000,2,3,1,44,-1,-1,-1,-1,-1,-1,3424,155,1922,1473,1865,835,155,1922,1473,1865,835,1833
0,90000,2,2,1,24,0,0,0,0,0,0,84148,79847,75576,75266,74431,68399,5006,4007,5006,4003,3014,4007
0,110000,1,1,2,33,0,0,0,0,0,0,12633,88334,53978,23687,26567,8435,80004,1500,12013,7000,2000,4000
0,50000,1,3,1,54,0,0,0,0,0,0,38607,39681,40717,41682,42857,45581,2000,2000,1642,2000,3600,0
0,60000,1,1,2,27,-2,-2,-2,-2,-1,-1,11862,1856,-14,4839,9567,11407,1861,0,4853,9567,2000,0
1,150000,2,2,2,37,0,0,0,0,0,0,80463,82513,84271,43832,33963,34638,3348,3490,1402,1233,1240,1284
0,20000,1,1,2,24,1,2,0,0,0,-2,18738,18016,7190,7190,0,0,20,1500,0,0,0,0
1,140000,2,3,1,54,1,-2,-2,-2,-2,-2,-150,-150,-150,-150,-150,-150,0,0,0,0,0,0
0,120000,2,2,1,34,1,-1,-1,-1,-1,-1,-9,898,7752,4447,8495,0,907,7772,4447,8495,0,528
1,200000,2,2,2,40,2,0,0,0,0,0,176502,176297,162826,160186,161965,152361,8000,7300,6000,6000,6000,6000
1,20000,1,2,2,30,1,2,4,3,2,2,19977,21359,20581,19860,19690,1735,2000,0,0,0,500,0
0,50000,1,2,2,26,0,0,0,0,0,0,48221,49629,48868,49668,49780,49980,2571,1200,1000,40000,1000,0
0,200000,2,2,1,41,0,0,0,0,0,-1,18012,18367,16996,11461,8150,5584,1385,1020,229,183,5584,888
0,100000,2,2,2,29,-2,-1,0,0,0,0,75912,85276,88498,90289,92485,95630,10000,4000,2600,3000,4000,5000
0,300000,1,1,1,38,-1,-1,-2,-2,-2,-2,2285,0,0,0,0,0,0,0,0,0,0,0
0,500000,2,1,2,35,-1,-1,-1,-1,0,-1,22369,14100,24754,21443,13892,11241,14128,24902,21479,11465,11356,66710
0,360000,2,2,1,52,-1,-1,-2,-2,-2,-2,2995,2401,2277,500,3586,7399,2406,2282,500,3586,7399,600
0,160000,2,1,2,29,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,50000,2,2,2,23,0,0,0,2,2,2,47053,47835,51109,51713,52738,48789,1842,4116,2000,1950,0,1885
1,230000,2,2,1,34,0,0,0,0,0,0,234328,234211,157345,155335,153427,150514,8913,5449,5339,5370,4435,4432
0,200000,2,2,2,34,1,-1,-1,-1,-1,-1,0,3346,0,465,1775,8722,3346,0,465,1775,8722,0
0,270000,1,1,1,44,3,3,4,4,4,4,256402,264267,271951,278509,283545,278436,17944,18112,15405,10000,0,0
0,50000,2,2,1,36,2,2,2,0,0,2,45159,49125,47956,43578,35126,34420,4700,0,2004,3500,0,1000
0,20000,1,2,2,28,1,2,2,2,0,0,15764,15718,17164,16594,18158,19554,500,2000,0,2000,1700,0
0,60000,2,2,2,31,0,0,0,0,2,0,59643,61279,61017,30117,29526,29201,3200,2535,2331,0,1073,2134
0,50000,1,2,2,31,-1,-1,-1,0,0,-1,2522,0,18171,17051,390,16526,0,18171,341,0,16526,324
0,50000,1,2,1,41,0,0,0,0,0,0,19339,20424,20086,18600,19153,19289,1703,1306,810,1000,900,900
0,130000,2,3,1,44,0,0,0,0,0,2,109006,110256,113283,101247,96939,81977,4500,5000,4000,10600,0,2300
0,230000,2,3,2,47,0,0,0,0,0,0,147300,121855,102074,94225,96616,95849,10000,5000,4000,4000,5000,4000
0,20000,1,2,2,25,0,0,0,-2,-1,0,3400,4129,0,0,3244,3314,1000,0,0,3244,124,66
0,30000,2,1,2,25,0,0,2,0,0,2,19801,20449,19798,20217,21435,19239,3000,0,700,1500,0,323
0,200000,2,1,1,39,-1,0,-1,0,0,0,8432,6977,6727,6864,5253,3388,3746,6737,2013,10,20,10901
0,140000,2,2,1,24,-1,-1,-2,-2,-1,-1,2515,0,0,0,2243,5530,0,0,0,2243,5530,4441
1,100000,2,2,1,35,2,0,0,2,2,0,98845,95265,98571,99322,96661,95951,4600,8002,4003,2,4005,4000
1,240000,1,2,1,32,2,2,2,0,0,0,127418,135942,132640,135320,138523,141618,10400,0,4500,5000,5000,5000
1,70000,2,1,2,31,2,2,7,7,7,7,2400,2400,2400,2400,2400,2400,0,0,0,0,0,0
0,360000,1,1,2,33,1,2,0,0,-1,-1,71195,60553,60158,16672,35039,8320,0,1399,0,35039,8320,5169
0,140000,2,1,2,30,1,2,0,0,0,0,149389,145757,144229,144470,144386,120586,0,5350,5555,5836,4191,4341
0,50000,1,2,1,52,-1,2,0,0,0,0,2072,1532,3106,2721,780,0,0,2000,5,0,0,0
0,210000,2,2,1,36,-1,-1,-1,0,-1,-1,396,590,2042,1646,396,396,590,2042,0,396,396,396
0,280000,1,1,2,30,1,2,2,0,0,0,191493,187913,169223,153063,133490,130377,1000,7600,5949,6000,5200,5117
1,180000,2,2,2,42,2,2,2,2,2,2,50420,51818,52372,52917,54123,55176,2500,2000,2000,2200,2100,2200
0,150000,2,1,2,30,-1,0,-1,0,-1,-1,10705,5416,5162,4068,249,249,1000,5162,1000,249,249,5565
0,20000,1,3,1,47,1,2,0,0,0,2,19739,19137,19857,15422,19279,9537,0,1200,0,9537,0,0
0,350000,2,2,1,29,-1,-1,-1,-1,-1,-1,8760,5882,9845,4677,5767,6532,5932,9908,4692,5787,6548,4863
0,130000,2,1,2,23,-1,-1,-1,0,-1,0,3820,2640,30403,9630,7120,3940,2640,30403,193,7120,79,9589
0,470000,1,3,1,39,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,789
0,340000,2,2,1,48,-1,-1,-1,0,0,-1,4052,0,4105,2895,2895,2360,0,4105,0,0,2360,1090
0,80000,1,2,2,26,1,2,2,2,0,0,77389,75585,80300,75724,77504,79715,0,6000,0,3000,3500,3000
0,70000,1,1,2,33,0,0,0,0,-2,-2,70524,70740,46740,0,0,0,2500,2000,0,0,0,0
0,230000,2,2,1,44,-2,-2,-2,-2,-2,-2,5990,1677,2920,2683,1674,3273,1677,2920,2683,1674,3273,2749
0,180000,2,2,1,36,0,0,0,-2,-1,0,21494,25600,0,0,36565,37353,5000,0,0,36565,1548,1000
0,210000,2,2,1,39,0,0,0,0,0,-1,26749,34451,25200,19850,15530,13021,14000,3007,5000,1000,13021,22171
0,20000,1,2,2,24,-1,-1,-1,-1,-1,-1,780,0,390,390,780,0,0,390,390,780,0,0
0,140000,2,2,2,25,2,0,0,-1,-1,0,137606,140557,111000,3238,89437,91136,6000,3200,3238,89437,3228,3000
0,200000,1,1,2,52,0,0,0,0,0,0,115702,113576,109812,104567,100541,96495,5517,5381,3838,3589,3397,3296
0,50000,2,3,1,59,0,0,0,0,0,0,47822,36488,36811,13234,11543,10751,2009,2000,556,378,619,5000
0,80000,2,1,2,23,-1,-1,0,0,-1,-1,3526,6687,4356,3450,4318,0,6687,1000,0,4318,0,254
0,30000,2,3,2,48,0,0,0,0,0,0,1445,3410,5338,7239,9112,10949,2000,2000,2000,2000,2000,2000
1,140000,2,1,2,28,0,0,2,0,0,0,9305,13614,13103,14077,15189,16275,4800,0,1500,1500,1500,1500
0,80000,1,3,1,62,-1,-1,-1,-1,-1,-1,1262,1642,1975,672,5112,3932,1642,1975,672,5112,3932,20289
0,220000,2,3,1,38,-1,-1,-1,-1,-1,-1,20000,3450,5516,47619,28800,8561,3450,5549,50019,28800,8561,16599
0,180000,2,1,2,32,-1,-1,-1,-1,-1,-1,666,666,666,666,666,666,666,666,666,666,666,666
1,140000,2,2,1,29,0,0,0,0,0,0,81764,92071,43777,22806,12643,29707,20167,5000,28800,2000,20007,10009
1,180000,1,2,2,25,2,2,2,0,0,0,10022,12847,12351,12350,12608,12892,3000,0,500,455,491,500
0,50000,2,2,2,35,0,0,0,0,0,0,14536,15694,16431,17056,17581,18089,1700,1300,900,800,800,900
0,170000,2,2,2,27,0,0,0,0,0,0,97474,78520,80131,70788,68927,70678,2932,3000,2500,3000,2900,2918
0,50000,1,2,2,38,0,0,0,0,0,0,50958,50889,49697,9176,9368,9554,2042,1150,329,340,342,354
0,50000,1,2,2,24,0,0,0,0,0,0,49144,20818,17890,18310,17931,18633,1500,1300,700,1000,1000,1000
0,300000,1,2,1,29,-1,-1,-2,-2,-2,-2,1874,-200,-200,-200,-200,-200,0,0,0,0,0,0
0,390000,2,1,2,27,2,0,0,0,0,0,386301,392458,290201,295606,300709,305904,17000,11000,11000,10656,11000,12000
1,90000,2,2,1,55,2,2,0,0,0,0,81998,83674,80890,31565,33049,22694,4003,3000,3000,3000,2000,2000
0,200000,2,1,2,29,0,0,0,0,0,0,194241,193425,196537,195268,192829,192499,12000,8500,7000,10000,10000,10000
0,460000,1,1,2,29,0,0,0,0,0,0,410033,385394,325663,324067,324749,327929,16088,13039,11127,11017,11110,11113
0,10000,1,2,2,23,0,0,0,0,0,-2,3714,4158,4654,3080,0,0,1104,1000,31,0,0,0
1,20000,1,2,1,30,-1,-1,0,0,-1,-1,1261,2835,2522,1261,1261,930,2835,1000,0,1261,930,540
0,50000,2,2,1,50,-1,-1,-1,-1,-2,-1,1232,1846,697,364,0,760,1846,697,364,0,760,5862
0,480000,2,2,1,38,0,0,0,0,0,0,90258,76099,56776,37484,37906,18387,30000,1708,1292,1010,772,705
0,180000,2,1,2,24,0,0,0,0,0,0,169263,174532,176686,165491,169222,173246,8000,6700,6000,6400,7000,7000
0,240000,2,1,2,29,0,0,0,0,0,-2,3093,2322,8186,3980,0,0,2000,2020,2500,0,0,85
0,250000,1,1,2,38,-2,-2,-2,-2,-2,-2,584,3291,8660,7495,1120,62,3307,8703,7532,1125,62,7718
1,270000,2,2,2,34,-1,-1,-1,-1,-1,-1,381,3376,2958,4154,5885,3129,3406,2983,4172,5912,3143,0
0,200000,1,1,1,37,0,0,0,0,0,0,123337,11148,19165,21171,17762,23670,11202,19275,22304,23850,23784,84430
0,100000,2,3,1,66,0,0,0,0,0,0,100036,100041,100402,97141,97143,97532,4702,4617,3600,3865,3850,3705
0,160000,2,1,1,39,-2,-2,-2,-2,-2,-2,710,666,403,1650,336,790,666,403,1650,336,790,1141
0,80000,2,2,1,45,0,0,0,0,0,0,81841,74516,69485,30396,30595,29033,4100,2507,2140,2000,1500,1000
0,130000,1,2,1,44,-1,2,0,0,0,0,29547,23154,18637,14691,8769,4166,0,1500,486,303,83,780
1,340000,2,3,2,44,0,0,0,0,0,0,142836,145125,146682,150407,147868,149349,7000,5500,6027,5328,5390,6047
0,360000,1,1,1,36,-2,-1,-1,-1,-2,-2,0,394,11142,0,0,0,394,11253,0,0,0,0
0,120000,2,3,1,40,0,0,0,0,0,0,108300,108538,94833,49078,40643,4200,5000,4121,2000,2000,2000,96583
0,120000,1,1,2,29,0,0,0,0,0,0,30101,31281,30180,30471,31110,31728,2000,2000,1090,1129,1135,1200
0,300000,2,1,2,48,0,0,0,0,0,0,247279,235093,224062,212480,202148,186955,10005,9500,7500,6914,6100,5500
0,60000,2,2,2,23,2,2,-2,-2,-1,-1,2516,0,0,0,1524,25421,0,0,0,1524,25421,1000
0,210000,2,2,1,50,0,0,0,0,0,0,106724,109251,103733,102027,103453,103651,4037,3519,3442,3553,3625,3470
1,210000,2,2,1,29,0,0,0,0,0,0,209807,123664,51353,43485,44784,45685,5088,2000,1600,2000,1800,1807
1,70000,2,3,1,49,2,2,2,2,2,2,21024,21790,21142,23772,24930,25709,1400,0,3000,1700,1340,1100
0,200000,1,2,1,33,0,0,2,-1,-1,0,50612,10537,5552,2506,9443,11818,10023,27,2614,9454,5019,5015
1,230000,2,2,1,51,0,0,0,0,0,0,51802,53956,56968,58099,59318,60504,3000,3921,2079,2155,2174,2225
1,20000,1,3,1,23,-1,-1,0,0,0,0,3675,19316,19844,19844,20388,19554,19316,1261,651,803,747,155
0,210000,2,1,1,37,0,0,0,0,0,0,211749,205947,201848,168664,172013,175557,7000,10015,10000,5331,5748,48061
0,160000,2,3,2,26,-1,-1,-1,-1,-1,-1,390,390,390,390,390,390,390,390,390,390,390,390
1,290000,2,1,1,30,-1,-1,-1,-1,-1,-1,1312,1312,1311,1486,1488,1650,1318,1317,1493,1495,1657,35267
0,80000,2,3,1,26,0,0,0,0,0,0,63677,64162,38141,38190,38586,39962,2000,1905,1350,1388,2401,1410
0,360000,1,1,2,43,-1,-1,-2,-2,-2,-2,4134,2128,960,6658,0,0,2134,982,6858,0,0,0
0,230000,1,1,2,32,0,0,0,0,0,0,164634,166134,142049,106677,88091,60929,7326,10000,10000,3000,2000,2000
0,360000,1,3,1,54,-2,-2,-2,-2,-2,-1,16230,-200,0,0,69000,2500,0,200,0,69000,2500,0
0,340000,2,1,1,30,0,0,0,0,0,0,351828,280067,259651,243094,223907,216912,30076,25118,20085,10041,8184,6626
0,50000,2,1,2,22,0,0,0,0,0,0,8537,9591,10581,10818,11050,10880,1200,1163,400,790,400,380
0,80000,1,2,2,38,0,0,0,0,0,0,89394,81223,77198,29891,34528,35229,5000,19153,1500,10000,1274,1275
0,50000,2,2,2,24,0,0,-1,-1,0,0,97043,39837,6928,17006,17363,17707,2000,6943,17006,630,633,657
0,30000,2,1,2,24,-1,-1,-1,0,0,0,3019,1479,18860,950,5660,0,1479,18881,0,4710,0,7153
0,210000,1,1,2,26,-1,-1,-2,-1,-1,-2,1360,0,0,3620,0,0,0,0,3620,0,0,15513
1,150000,2,2,1,42,-1,-1,-1,-1,-1,-1,3260,2270,5887,3935,3935,3935,2270,5887,3935,3935,3935,3935
0,20000,1,2,2,21,0,0,-1,0,0,-2,20297,17054,2333,1300,0,0,1240,2333,0,0,0,0
1,20000,1,3,2,22,0,0,0,-2,-2,-2,19624,16972,0,0,0,0,1000,0,0,0,0,0
0,240000,2,3,1,41,-1,-1,-2,-1,-1,-1,5325,-5,-5,1074,1972,1876,5,0,1079,1977,1885,1211
0,500000,2,2,1,50,-2,-1,-1,-1,-1,-1,16984,86772,53170,28622,19140,0,87004,53192,28622,19140,0,20211
1,90000,2,2,1,23,0,0,0,0,0,0,12770,14241,14895,25195,23769,2269,2500,1200,10500,7000,1000,0
0,50000,1,3,2,46,0,0,0,0,0,0,50131,28152,20746,27624,16015,16746,1388,2011,1006,1000,1000,1000
1,50000,2,2,2,22,0,0,0,0,0,0,50834,50770,50215,29386,29527,30125,2200,1517,1000,1500,2005,1305
0,680000,1,1,2,37,0,0,0,0,0,0,18314,16088,17806,15498,13810,164969,2700,2400,600,400,161000,5800
0,50000,1,1,1,47,0,0,2,2,2,2,45717,47974,49837,50807,49947,50424,3000,3000,2000,0,5000,0
0,100000,2,2,1,40,-1,-1,-1,0,-1,-1,326,326,652,326,326,326,326,652,0,326,326,652
0,280000,2,1,2,30,0,0,0,0,0,0,270276,506260,263734,268216,262895,264508,11000,10000,10004,10020,10100,10000
1,30000,1,2,2,54,0,0,0,0,0,0,26278,24767,27533,26400,25620,390,1700,3400,2528,0,390,780
1,50000,1,2,2,27,2,2,0,0,0,0,23901,13262,8643,7382,1975,50514,4146,1200,0,0,49800,0
0,60000,1,1,1,33,-1,-1,-1,-1,-1,-1,8308,7565,8373,7565,7565,7565,7565,8373,7565,7565,7565,7565
1,120000,1,2,1,57,0,0,0,0,0,0,118709,120580,118684,88557,91124,88094,5000,5007,4000,4003,4003,4000
0,80000,2,2,1,35,-1,-1,-1,-1,-1,0,2890,9796,13443,396,396,396,9796,13443,396,396,0,396
0,500000,1,1,1,45,-1,-1,-1,-1,-1,-2,140,94,39,44,0,0,94,39,44,0,0,790
0,70000,2,3,1,32,2,2,0,0,0,-1,18317,17330,11400,11120,10914,11315,0,1000,110,500,18963,1000
0,160000,2,2,1,45,-2,-2,-2,-2,-2,-2,0,0,0,1468,0,0,0,0,1468,0,0,0
1,100000,2,3,1,50,2,2,2,-1,0,0,110537,99734,99973,71008,66735,68621,0,3000,103000,2500,3000,3000
0,10000,1,3,2,35,0,0,0,0,0,0,7877,8918,9864,9673,9414,9156,1174,1120,310,316,1000,2000
0,90000,1,1,2,26,-1,-1,-1,-1,-1,0,10750,100,200,100,9894,20699,100,200,0,9894,20000,4100
1,170000,1,1,1,39,2,2,2,2,4,3,74298,80073,81959,89991,88018,86299,7000,3800,10000,0,0,3100
0,90000,2,2,2,35,-1,-1,-1,-2,-2,-2,2667,2667,0,0,0,0,2667,0,0,0,0,0
0,180000,2,3,2,42,0,0,0,0,0,0,67414,61256,66668,83568,90418,88898,10000,10000,17500,7000,25000,33600
1,350000,2,1,1,52,2,2,7,7,7,7,2400,2400,2400,2400,2400,2400,0,0,0,0,0,0
0,270000,1,2,2,35,0,0,0,-1,-1,-1,225400,220202,215056,10506,10224,9233,9000,9348,10600,10300,9300,1000
1,200000,2,1,2,29,0,0,-1,0,0,-2,65935,25574,28727,19164,0,0,1011,31209,383,0,0,0
0,20000,2,1,2,22,0,0,0,0,0,0,15829,15299,16262,16749,13764,18732,1600,1550,1000,1000,5283,0
0,100000,1,2,2,30,0,0,0,0,0,0,44953,46922,48677,49496,51010,32630,3000,3000,2000,2000,2000,2000
0,290000,1,1,1,46,0,0,0,0,0,0,194301,199451,198684,87700,88621,53243,10744,6000,1573,1629,3129,105423
0,70000,1,3,2,28,1,2,0,0,0,0,68970,67308,68582,68361,68060,68223,0,3005,2546,2602,2430,2659
0,230000,1,1,2,26,-2,-2,-2,-2,-2,-2,416,371,416,416,566,416,371,461,416,566,416,0
0,180000,2,1,2,28,-1,-1,-1,-1,-1,0,950,4369,9673,2861,12338,9124,4369,9673,3260,13959,3000,18396
0,210000,1,1,2,33,-1,-1,-1,-1,-1,-1,291,291,291,291,441,291,291,291,291,441,291,291
0,50000,1,1,2,24,2,2,0,0,0,0,49946,48808,45469,20228,18900,19066,0,2079,693,1080,700,1004
0,150000,1,1,2,37,0,0,0,0,0,0,45000,44386,46505,49103,51698,52549,3000,2500,3000,3000,1546,2000
1,380000,1,2,1,50,0,0,0,0,0,0,385662,294826,220022,154283,35270,332270,12020,9009,6109,3000,332000,12000
0,50000,1,2,1,44,0,0,0,0,0,0,45335,46027,30286,26275,26823,27371,1524,1427,941,972,992,1000
1,150000,2,3,1,43,-1,-1,2,0,-1,-1,264,948,632,316,316,1414,1000,0,0,316,1414,0
0,220000,1,2,2,29,0,0,0,0,0,0,122286,122839,123035,114385,115903,118528,5008,5007,6007,5000,4700,5503
0,80000,2,5,2,27,0,0,0,0,0,0,45268,47140,47411,48443,49478,43264,2600,1800,1700,1700,1700,1300
0,220000,2,2,1,32,0,0,0,0,0,0,194961,197536,203251,208355,213015,217475,7200,9000,10000,8000,8010,8500
0,70000,2,2,2,34,1,2,2,2,0,0,24208,25015,27189,26456,28361,31873,1500,2900,0,2500,4000,0
1,120000,1,2,2,37,-1,2,0,0,0,2,16241,16680,17695,17901,19608,19143,1000,1600,800,2000,0,1600
0,180000,2,2,2,32,0,0,0,0,0,0,20730,17107,35884,31057,29052,25933,1582,30000,1000,1000,1000,1000
0,50000,2,3,1,57,0,0,0,0,0,0,49017,50690,47487,48319,48449,49656,2500,2000,2000,1746,2000,1800
0,10000,2,2,3,46,1,2,0,0,0,0,9532,9236,10047,8775,8984,7628,0,1006,1390,1000,1000,2000
0,370000,2,1,1,53,-1,-1,-1,-1,-1,0,21160,8153,12094,30751,30131,9630,8162,12294,30751,30131,0,0
0,20000,2,1,2,26,-1,0,-1,-1,-1,-1,10658,9288,390,390,390,0,1072,390,390,390,0,780
0,150000,1,2,1,34,0,0,0,0,0,0,132214,135140,135263,137540,144786,146379,4414,4700,4306,10006,4822,4112
1,20000,1,1,2,26,-1,-1,-1,-1,-1,-1,416,416,416,416,416,982,416,416,416,416,982,0
0,480000,2,2,1,54,-2,-2,-2,-2,-2,-2,17189,6013,1717,1385,0,0,6026,1717,1390,0,0,2300
0,50000,1,3,2,26,0,0,0,0,2,0,25060,26649,28202,30727,30098,32580,2000,2000,3000,0,3000,3000
0,170000,1,2,2,31,0,0,0,0,0,0,24581,25611,26631,27383,27801,31337,1728,1748,1500,1011,4000,0
0,400000,2,2,2,30,-2,-2,-2,-2,-2,-2,-200,-200,-200,746,3956,2500,0,0,946,3956,2500,0
0,200000,2,1,2,31,0,0,0,0,0,0,38635,41031,45929,48661,49723,50896,3031,5929,3500,2000,2000,11028
0,360000,1,1,2,34,1,-2,-2,-2,-2,-1,0,0,0,0,0,150,0,0,0,0,150,59
0,140000,2,5,2,36,0,0,0,0,0,0,91226,83650,80037,53055,102587,98251,4182,4000,4000,98000,4000,3500
0,260000,1,3,1,34,-2,-2,-2,-2,-2,-2,12071,12497,1027,-103,-103,1047,2114,1027,103,0,1150,2503
0,440000,2,2,2,26,0,0,0,0,0,0,96190,90462,78267,71795,51812,25064,3513,3017,2037,2019,3010,3004
0,500000,1,2,1,43,0,0,0,0,0,0,12200,8140,10176,20719,15665,8074,1518,5019,15027,639,547,50274
0,230000,2,2,1,29,0,0,0,0,0,0,64982,44908,51535,24607,28279,48934,3000,11000,15000,13000,36000,3000
0,470000,1,2,1,41,-2,-2,-2,-2,-2,-1,13780,12242,32463,20621,13711,8294,12300,32520,34,68,8334,45684
1,20000,2,3,1,48,1,2,2,3,2,2,14589,16743,17522,17055,10400,0,2700,1400,0,0,0,0
0,210000,2,2,2,24,0,0,0,0,0,0,108491,111046,110716,97168,94524,96777,5800,3700,3505,3400,3769,3229
0,20000,2,1,2,23,0,0,-2,-1,0,0,6733,0,0,19132,19533,20235,0,0,19132,709,1027,600
0,20000,2,3,1,53,0,0,0,0,0,0,12197,13292,14362,14821,15143,15737,1600,1600,1000,710,1000,1000
0,200000,2,2,1,34,1,-1,-1,-1,-1,-1,-2,758,998,668,9815,36870,760,1000,670,9852,40063,1049
1,250000,2,2,2,36,0,-1,-1,0,0,0,6220,27217,6149,26202,6906,3855,27225,6159,25846,0,3855,3876
0,300000,1,2,2,41,0,0,0,-1,-1,2,34480,31159,18580,1400,6297,977,1472,1000,1410,6297,0,19480
0,320000,2,1,2,30,0,0,0,0,0,0,113801,90354,88467,79241,83530,90573,5017,4057,4014,8531,15005,5033
0,50000,1,2,2,29,1,2,2,2,0,0,37170,36297,39863,38924,39744,40533,0,4500,0,1600,1600,1600
0,200000,2,2,1,34,-2,-2,-2,-1,-1,-1,6626,2469,3760,4273,3015,5076,2476,3771,4285,3023,5088,6282
1,80000,2,1,2,29,0,0,0,0,0,0,16936,17963,18976,19660,20343,21003,1303,1316,1000,1000,1000,933
1,70000,1,2,1,37,-1,2,0,0,-1,-1,10323,6659,6740,3559,7086,6979,0,3559,189,7086,3370,0
0,60000,1,3,2,36,3,2,0,0,0,0,56807,55339,55751,37851,34195,33499,0,2141,2000,2000,2000,2000
1,10000,2,3,2,22,0,0,2,0,0,0,10012,9784,9473,8947,9135,8613,2452,7,308,320,328,1000
0,50000,2,3,2,30,0,0,2,0,0,0,50332,51247,50073,26550,25842,25996,4210,0,1500,1090,2000,2000
1,140000,1,2,2,26,2,0,0,0,0,0,133572,135367,113272,115685,118171,120550,6169,4500,4287,4500,4500,9500
0,30000,1,2,2,25,0,0,0,0,0,0,7160,8185,9286,9483,9780,10068,1300,1400,500,600,600,600
0,190000,1,2,1,49,-1,-1,-1,-1,-1,0,435,435,635,2084,161110,149941,435,635,2084,161110,5800,4138
0,70000,2,1,2,23,-1,-1,-1,-1,-1,-1,853,3128,4719,100,1610,690,3128,4722,0,1610,0,10909
0,330000,2,2,1,28,-1,-1,-1,-1,-1,-1,390,0,780,150,320,780,0,780,150,320,1000,0
0,110000,2,2,2,24,0,0,0,2,0,0,6470,8610,15123,9761,9717,8046,2654,7230,0,463,393,151
0,270000,1,3,1,47,0,0,0,0,0,0,165303,168837,172281,175705,179582,184650,6200,6254,6290,6710,8250,0
1,160000,1,2,1,31,3,2,0,0,0,0,26295,27074,28314,29341,31690,33993,1500,2000,1500,3000,3000,1500
0,20000,1,2,2,24,3,2,0,0,-1,-1,18937,18350,18918,19323,13180,5200,0,1251,656,13180,5200,0
0,320000,1,2,2,32,0,0,0,0,0,0,21460,23412,25331,25741,26800,28817,3000,3000,1500,2000,3000,2000
0,430000,1,1,2,31,0,0,0,0,0,0,29860,39305,43020,45540,8342,8310,10000,5000,5540,8310,5640,2820
0,50000,2,1,1,37,2,0,0,0,-1,2,8014,7668,7081,5738,6461,4822,1200,1000,91,11283,0,1000
1,140000,1,2,1,48,-1,-1,2,0,0,-2,1600,5012,4739,4739,0,0,5012,0,0,0,0,2770
0,500000,1,2,1,49,-2,-2,-2,-2,-2,-2,4214,6378,4074,116446,9335,3312,6378,4074,116446,9335,3312,43664
0,80000,1,3,1,45,0,0,0,0,0,0,26637,26437,26686,28372,28345,27279,1490,2000,2000,3000,5000,865
0,390000,2,1,1,34,1,-2,-1,-1,-2,-2,0,0,1266,0,0,0,0,1266,0,0,0,0
0,250000,2,1,1,43,-1,-1,-1,0,0,-1,17454,-50,45297,17371,11481,5922,24890,48394,0,5461,15000,6000
0,390000,2,1,2,31,-2,-2,-2,-2,-2,-2,6466,6266,12578,7650,48090,17013,6266,12581,7650,48090,28973,17271
0,100000,2,1,1,35,0,0,0,0,0,0,57612,58818,60841,61434,62743,66677,2134,3000,2200,2300,5000,3000
0,360000,2,1,1,42,0,0,0,0,0,0,179851,186961,201703,189455,194373,207022,10005,20117,15018,10027,20057,17000
0,140000,1,1,2,36,1,-1,-1,0,0,-1,-5,1135,17227,12918,10898,823,1140,17227,0,365,840,4507
0,110000,1,2,1,51,0,0,0,0,0,0,45964,46922,48140,49339,50542,52689,2000,2000,2000,2000,3000,2000
0,170000,1,3,1,48,2,-1,-1,0,-1,-1,316,316,632,316,466,316,316,632,0,466,316,0
0,170000,1,2,1,48,0,0,0,0,0,0,137823,137199,136331,123913,122657,122225,5396,5000,5000,5000,5000,4000
0,180000,2,2,2,25,0,0,0,0,2,2,4745,5765,6631,8386,8109,8820,1257,1123,1878,0,1000,0
0,140000,1,2,1,41,0,0,0,0,0,0,109326,111679,113921,114348,111382,112458,5600,5600,4500,4200,4500,4500
0,20000,2,2,1,49,0,0,-1,-1,0,0,13882,13342,808,18910,19306,19809,2018,404,19000,677,800,601
0,150000,1,1,2,28,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,2,2,2,28,0,0,0,0,0,0,48072,49518,49500,19600,20000,0,2518,1500,500,400,0,0
1,160000,2,2,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,1,2,1,41,-2,-2,-2,-2,-2,-1,3153,1013,0,0,2115,4264,1013,0,0,2115,4264,0
1,300000,2,3,2,29,-2,-2,-2,-2,-2,-2,-140,28092,3572,195,209,990,28232,3589,195,210,994,0
0,60000,2,3,2,32,0,0,0,0,0,0,62552,26929,27967,28526,28275,29151,1500,1500,1003,1500,1500,1044
1,70000,2,2,2,26,2,2,2,3,2,2,42583,43600,47550,46487,47298,46384,2000,5000,0,1700,0,3700
0,290000,2,1,2,31,-1,-1,-1,-1,-1,0,632,0,480,-150,66675,68071,0,480,4,69001,2500,3000
0,80000,2,1,2,23,0,0,0,-2,-2,-2,8766,4777,0,0,0,0,1600,0,0,0,0,0
1,50000,2,3,1,53,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,2,3,2,49,-1,-1,0,0,0,-1,7697,18951,27974,30596,38109,22170,20071,20036,15022,15113,22235,3919
0,200000,2,1,1,34,-2,-2,-2,-2,-2,-2,267,6794,10430,3576,2522,934,6817,10671,3576,2522,934,7764
1,50000,2,1,2,22,-1,-1,-1,-1,-1,-1,586,297,3674,1392,3085,3450,297,3675,1392,3086,3492,3721
0,20000,2,2,2,26,2,-1,0,0,0,0,1041,10757,11094,9351,8562,8058,10758,2679,502,224,513,9
1,200000,1,1,1,38,-1,-1,-1,-1,-1,-1,6186,735,1463,15550,5045,6709,735,1463,15550,5045,6709,3021
0,120000,2,1,2,35,1,2,0,0,0,0,77785,75984,78109,79198,80865,82859,0,4000,2988,3100,3500,6382
0,220000,2,2,1,49,0,0,0,0,0,0,172184,170697,168041,163783,160806,158866,7583,7461,5809,5608,6500,6100
0,630000,1,1,2,40,0,0,0,0,0,0,440474,444370,455286,327021,334558,341439,18000,20000,12000,13000,13022,13016
0,300000,2,1,2,34,-1,-1,-1,-1,-1,-1,19357,5000,3744,8059,3425,11860,5032,3744,8059,3425,11860,7595
1,10000,2,2,2,49,1,2,0,0,0,0,8184,5011,5728,4255,2782,1309,0,1000,0,0,0,0
0,50000,1,2,2,29,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,280000,2,1,1,39,-1,0,-1,-1,-1,-1,7791,5851,430,2041,775,580,1000,430,2041,775,580,1029
0,130000,1,1,2,30,0,0,0,0,0,0,4536,5616,6455,6791,6991,0,1161,1000,336,200,0,0
0,30000,2,3,1,28,0,0,0,2,0,0,23182,19083,19632,15252,14021,13793,2000,2000,0,1500,1353,0
0,50000,2,2,1,27,0,0,0,0,0,0,9877,10800,5921,6042,4012,0,1140,1000,121,0,0,10620
0,70000,2,3,1,38,0,0,0,0,0,0,24758,25581,16105,17571,18330,16268,1273,1534,2000,1000,1000,1000
0,80000,1,2,2,29,0,0,0,0,0,0,41815,42938,44022,44792,45915,46998,2100,2100,1800,2000,2000,2500
1,20000,2,2,1,22,2,2,2,0,0,0,16726,19143,18391,18562,11798,0,3000,0,371,1236,0,0
0,390000,1,1,1,41,0,0,0,0,0,0,495559,248821,216051,208373,199727,186332,10218,8035,7035,6056,8053,5603
0,470000,2,2,2,32,0,0,0,0,0,0,147113,133486,125159,120869,60507,53100,5000,4500,2505,50000,3000,3000
0,240000,2,2,2,30,0,-1,-1,-2,-2,-2,7818,9363,0,0,0,0,9434,0,0,0,0,178
0,140000,2,1,2,29,-1,-1,-1,-2,-2,-2,14943,2888,0,0,0,0,2888,0,0,0,0,0
1,260000,2,2,1,37,2,2,2,0,0,0,244738,251351,244949,248273,119124,132619,12000,0,11000,4321,20000,27
0,150000,2,1,2,25,1,-2,-1,-1,-1,-1,191,1963,4729,1568,4295,0,1964,4729,1568,4295,0,1895
0,120000,1,1,1,46,0,0,2,2,2,2,14682,17325,17936,18536,19091,19629,3200,1200,1200,1000,1000,0
0,20000,2,2,1,47,0,0,0,0,0,2,18021,17352,17667,18187,20499,20718,1280,1293,813,2770,703,0
0,260000,2,4,2,42,-1,-1,-1,-1,-1,-1,399,2101,577,0,200,0,2101,577,0,200,0,664
1,50000,1,3,2,22,0,0,0,0,0,0,42678,38239,22691,8807,7143,6967,1500,1100,1000,500,500,1000
0,180000,2,2,2,27,2,2,2,2,0,0,126195,127881,128491,124080,126154,130064,6000,4575,0,4600,6000,3100
0,310000,2,5,1,35,1,-2,-2,-2,-2,-2,10350,0,0,0,0,0,0,0,0,0,0,0
0,360000,1,2,1,44,-1,-1,-1,-1,-1,-1,5101,9358,15452,9990,6515,5694,9419,15485,9995,6515,5694,12785
0,180000,2,2,2,30,0,0,0,0,0,0,14445,15404,19885,22355,22902,15373,1500,4911,10355,10902,3500,5493
0,270000,2,1,1,42,2,2,5,5,4,3,1250,1250,1250,1250,650,350,0,0,0,0,0,0
0,70000,1,1,2,28,0,0,0,0,0,0,67857,69711,64947,26022,28575,21460,3000,1500,13959,3000,1500,4000
0,50000,1,2,2,24,-1,-1,-1,-1,0,-1,2155,0,1978,14207,8602,7201,0,30300,14207,602,7201,383
0,30000,2,3,2,50,-2,-2,-2,-2,-1,2,0,0,0,0,7092,6832,0,0,0,7092,0,0
0,50000,2,2,1,54,0,0,0,0,0,-1,11351,11449,6515,2315,1817,2081,1150,1012,46,36,2081,2270
0,350000,1,2,1,37,-1,-1,-1,-1,-1,-1,325,294,6574,3543,1654,6186,294,6636,3559,1659,6215,325
0,200000,1,1,1,58,0,0,0,0,0,0,192461,195970,122214,124647,126921,129167,7822,4417,4446,4597,4677,4698
0,80000,1,3,2,26,1,2,2,2,2,2,71661,69947,74755,75732,74397,80138,0,6000,2800,0,7000,8
0,60000,2,2,1,31,0,0,0,3,2,2,47000,49236,57752,56243,55213,58700,3000,10000,0,0,4400,2200
0,30000,1,1,1,52,0,0,0,2,0,0,15743,16784,18998,18395,19100,20582,1300,2500,0,1000,1800,0
0,110000,2,1,2,36,0,0,0,0,0,0,108316,100784,88568,43720,42138,43085,4600,3500,2000,2000,1800,1700
0,300000,2,1,2,27,-1,-1,-1,0,0,0,42189,83754,120927,105303,82475,33262,83754,120927,0,716,25213,92250
0,50000,2,3,1,22,0,0,0,0,-1,0,22854,31329,23927,0,83,20083,9000,1507,0,83,20000,600
0,500000,1,1,2,39,-1,-1,-1,-1,0,-1,2450,11833,22963,7086,5453,1486,11833,22963,7086,0,1486,7570
0,360000,1,1,2,36,-1,-1,-1,0,0,0,356913,208305,68214,168014,16209,18918,210000,170000,100000,3000,3000,5000
0,20000,2,2,1,39,1,2,2,0,-1,-1,14112,11221,10656,7928,580,0,3520,0,1000,580,0,0
0,220000,1,1,1,39,0,0,0,0,0,0,75190,151004,152786,137946,118310,119147,100000,8000,6000,5000,5000,5000
0,20000,2,2,2,22,0,0,2,0,0,2,11192,15677,15133,15582,16677,16259,5000,0,1000,1500,0,700
1,60000,1,2,1,37,3,4,3,2,2,2,30381,29986,29210,29729,30505,32232,366,0,1300,1400,2400,2300
0,170000,2,1,2,30,-1,0,-1,-1,0,-1,1560,1280,590,1168,2160,145564,1000,590,1168,1582,145564,5069
0,200000,2,2,1,26,0,0,0,0,0,0,47236,45200,35939,34096,34876,34615,1800,1603,2000,2500,1500,1500
0,20000,2,1,2,23,0,0,0,0,0,0,19990,20038,19571,14362,15127,15872,1438,1300,1000,1000,1000,2000
0,140000,2,3,2,23,-2,-2,-2,-2,-2,-2,67505,36772,38399,39131,39508,3441,2000,2400,2132,1617,515,2031
0,330000,2,1,2,35,-2,-2,-2,-2,-2,-2,1663,0,0,0,29221,3194,0,0,0,29221,3194,0
1,180000,2,2,2,24,1,2,2,2,2,2,108580,105403,112073,111345,98404,102460,0,8564,4000,0,7414,0
0,360000,2,2,1,35,0,0,0,-1,-1,0,5157,2461,0,277,2599,3941,1012,0,277,2602,2019,1123
0,20000,1,3,1,51,2,0,0,0,0,0,14815,15837,16852,17188,17546,17895,1264,1279,615,635,639,664
0,50000,2,1,2,23,0,0,0,0,0,2,34422,32703,22851,6699,10060,7737,1544,1000,0,3361,0,100
0,100000,2,2,1,25,0,0,0,0,0,0,20755,20043,19778,24939,28639,8370,2000,2000,6000,4000,4000,3000
0,30000,1,2,1,36,2,2,0,0,0,0,30573,28473,29083,28313,28932,29565,0,2000,940,1000,1106,0
1,70000,2,2,1,44,0,0,0,0,0,0,4221,6642,8361,10208,11038,11848,2500,2000,2000,1000,1000,1000
0,470000,1,1,2,33,-1,-1,-1,0,0,-1,5613,11576,7017,1185,0,542,11606,7017,24,0,542,208896
0,300000,2,1,1,36,-1,-1,-2,-2,-2,-2,8385,-27,-27,-27,-27,-27,27,0,0,0,0,0
1,300000,2,1,1,45,-1,-1,-1,0,0,-1,6608,10009,22456,22056,14020,1230,10017,22456,0,0,1230,0
0,200000,2,1,2,26,-2,-2,-2,-2,-2,-2,2179,6440,3908,-5,1060,2996,6440,3908,5,1065,3000,1108
0,150000,2,2,1,41,0,0,0,0,0,0,79021,77975,74749,80757,83685,81569,4023,3016,10000,4011,3073,3005
1,220000,2,2,2,25,0,0,0,0,0,0,165040,167485,148133,123266,125736,128342,6809,7038,5000,4500,5000,4473
0,420000,1,1,2,31,-2,-2,-2,-2,-2,-2,1569,563,1914,1189,1208,4964,565,1923,1194,1214,4988,296
0,210000,2,2,2,45,-2,-2,-2,-2,-2,-2,467,2050,416,416,416,416,2050,416,416,416,416,416
0,450000,1,3,1,58,-1,-1,-1,-1,-1,-1,8940,6239,5535,9856,819,863,6271,5740,9905,823,867,2488
0,30000,1,2,1,38,-1,-1,-1,-1,-1,-1,184,1522,0,5480,175,-2000,1522,0,5480,175,0,2000
0,240000,1,2,1,30,-1,-1,-1,-1,-1,-1,2816,7608,26832,3518,1280,5900,7608,26834,3518,1280,5900,1319
0,420000,2,2,2,25,-1,0,0,0,0,0,28206,122212,117835,112705,111357,108306,100000,4013,3822,4086,3800,3600
0,60000,2,1,2,25,0,0,0,0,0,0,57174,58559,60586,39144,39615,39334,3000,3800,3300,1900,1600,1500
0,30000,2,3,2,24,-1,-1,-1,-1,-1,-1,4882,14630,6323,2870,1485,3926,14630,6485,2870,1485,3926,0
0,80000,2,1,2,29,-2,-2,-1,2,2,3,2673,0,317,317,1521,1204,0,317,0,1204,0,0
0,50000,1,2,2,37,0,0,0,0,0,0,48206,48659,47248,48241,49196,50296,2120,1750,1700,1800,2023,2113
0,230000,1,3,2,27,-2,-2,-2,-2,-2,-2,19200,10000,20176,10000,10000,10000,10000,20176,200,10000,10000,10000
0,200000,1,1,2,31,0,0,0,0,0,0,6618,6777,7957,4667,76187,74900,1900,3008,3500,73000,2700,3800
0,230000,2,2,2,28,0,0,0,0,0,0,12218,17667,20345,39945,41352,11032,6000,3500,20000,2000,1500,8000
0,130000,2,2,2,24,0,0,0,0,0,0,122750,118319,61466,48288,48898,49699,4966,2034,1710,1765,2000,2672
0,200000,2,3,2,27,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,90000,2,1,2,33,0,0,0,0,0,0,80919,87993,17316,18026,18559,19097,9000,1500,1000,824,1000,857
0,120000,1,1,2,27,-1,-1,-1,-1,0,0,316,316,1360,9474,10158,2551,316,1360,10000,1000,2000,3000
0,200000,1,1,2,42,-2,-2,-2,-2,-2,-2,470,740,3774,836,1325,1440,740,3782,836,1325,1440,506
0,20000,2,2,2,32,2,3,2,2,2,0,17757,17193,16602,19521,18925,18806,0,0,3200,0,900,633
1,210000,2,1,1,37,2,2,2,2,2,2,76089,77985,79104,80399,81462,83366,3700,3000,3200,2500,3400,4300
0,80000,2,2,2,44,0,0,0,0,0,0,80610,81008,80725,50472,50340,42393,6502,4000,1889,2000,7700,9600
0,50000,2,1,1,29,0,0,0,0,0,0,50486,50035,49388,10275,9598,8382,2200,1192,1000,2000,1000,1500
1,70000,2,2,1,42,2,2,2,2,2,2,50886,51975,52527,53560,54653,55797,2200,2000,2500,2100,2200,2100
1,230000,1,2,2,32,2,2,2,2,2,2,189567,189023,187521,182671,174794,182160,9000,6300,6200,500,12500,0
0,20000,1,2,2,52,0,0,0,0,0,0,17420,19130,20340,19940,19940,0,2000,2000,0,0,0,0
0,30000,1,2,2,44,-1,0,-1,0,-1,-1,21043,21183,1754,666,1339,1748,1196,1757,2,1443,1949,0
1,100000,1,1,2,31,2,2,2,2,2,2,33752,32928,35572,34700,36942,36196,0,3200,0,2800,0,1511
1,80000,2,1,2,29,0,0,0,2,0,0,81337,80290,82215,80422,78284,77270,2842,20412,0,3000,3000,3000
0,210000,1,2,2,33,0,0,0,0,0,0,187610,191592,195739,198081,202410,206582,8500,9000,7100,7510,7700,9051
0,50000,1,2,2,54,1,2,0,0,0,0,48153,46885,27168,27585,27910,27380,0,1400,1200,1500,1000,1500
0,130000,2,2,2,23,0,0,0,0,0,0,133622,129784,126021,70186,71762,73192,4752,5010,2505,2700,2623,2800
0,70000,2,1,2,24,0,0,2,2,2,2,48432,52650,53099,51648,55409,54366,5000,1900,0,4600,0,2300
0,210000,2,1,1,33,0,0,0,0,0,0,17420,16182,14109,10955,11217,11367,1236,1613,1000,552,607,1500
1,100000,1,3,1,44,-1,-1,-1,-1,-1,-1,780,0,390,390,390,390,0,390,390,390,390,390
0,200000,1,3,0,51,-1,-1,-1,-1,0,-1,3556,4993,9212,2529,1036,4430,5020,9236,2529,0,4430,6398
1,40000,1,1,2,24,1,2,0,0,0,3,28926,28182,28912,29495,33011,32194,0,1500,1064,4000,0,0
0,80000,2,2,2,25,2,3,2,2,2,2,69602,67930,72205,73116,74801,73444,0,6000,2700,3000,0,5300
1,210000,2,1,1,37,1,-1,-1,-1,-1,-1,0,732,873,148,129,292,732,873,148,129,292,0
0,20000,2,2,2,23,-1,-1,-1,2,-1,-1,7186,3478,137,1714,17694,12237,8060,137,5199,17694,575,0
0,10000,1,3,2,34,0,0,0,0,0,0,8813,8464,9474,9716,9960,10188,2148,1158,400,400,400,300
1,60000,2,3,1,50,0,0,0,0,0,0,61600,61952,60661,29095,17636,31406,3300,2000,900,889,21500,3600
0,40000,2,2,1,25,0,0,0,0,0,0,11273,12307,13348,13530,13811,14132,1520,1550,700,648,700,700
1,290000,2,1,2,33,-1,-1,-1,-1,-1,-1,413,486,820,60,1773,3904,486,820,60,1773,3904,0
0,50000,1,2,1,54,-2,-2,-2,-2,-2,-2,1583,2134,0,2025,0,1924,2134,0,2025,0,1924,0
0,20000,1,2,2,25,0,0,0,0,2,2,17384,13648,13924,15685,15292,17524,1500,1400,2000,0,2500,0
0,30000,1,2,2,26,0,0,0,0,0,0,33195,32705,32406,32167,31728,31061,1600,1500,1500,1300,1261,1003
0,20000,1,2,1,32,0,0,0,0,0,2,17104,18134,19123,19351,20411,19947,1613,1602,830,1512,0,545
0,50000,2,3,3,43,0,0,0,0,0,0,24443,24391,23595,22590,21788,21949,1800,1400,800,1000,900,900
1,500000,1,2,1,42,1,-1,2,2,0,0,-984,3516,1924,1924,8924,6729,4500,0,0,7000,36,532
1,90000,2,3,2,24,-1,-1,-1,-1,-1,-2,595,207,18189,557,0,0,207,18281,557,0,0,0
0,10000,1,2,2,26,0,0,0,0,0,0,15147,6641,15318,8610,8790,8963,2234,1135,1086,319,319,180
1,50000,2,2,1,37,2,2,3,3,3,3,1050,1050,1050,1050,1050,1050,0,0,0,0,0,0
0,120000,1,1,2,36,0,0,2,0,0,2,24466,28255,27507,27952,31136,30486,4500,0,1200,3800,0,1500
0,200000,2,1,2,27,0,0,0,0,0,0,157607,155693,155290,147604,146719,143317,7194,6760,5018,5370,5294,5300
0,300000,2,2,1,50,-1,-1,-1,0,0,0,8924,3131,117497,110680,104016,109839,3131,121715,4000,5000,9000,5000
0,90000,2,2,2,24,-1,0,0,0,0,0,17524,22184,23270,27372,31905,34954,5000,5000,5000,5000,3600,2000
0,90000,1,2,1,27,0,0,0,0,0,0,70482,70591,64926,59949,54029,48170,2580,2337,1634,1606,1371,620
1,140000,2,1,2,23,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,180000,2,2,1,39,-1,-1,-1,-1,0,-1,1081,148,148,296,148,148,148,148,296,0,148,1495
0,360000,1,1,1,39,-1,-1,-1,-2,-2,-2,1761,2560,0,0,0,0,2816,0,0,0,0,2456
1,160000,2,3,2,29,1,-2,-2,-2,-2,-2,0,0,4150,2065,0,500,0,4150,2065,0,500,0
0,100000,1,1,1,45,0,0,0,0,0,0,10529,12723,15807,18901,21794,25051,2688,3688,3288,3288,3688,0
1,20000,1,2,2,21,0,0,2,0,0,-2,19277,20997,20200,20000,0,0,5000,0,0,0,0,0
0,360000,1,1,1,36,0,0,-1,0,0,0,40434,13352,129978,150637,138969,132118,2000,129990,30000,25000,5000,3000
0,230000,1,2,2,39,-1,-1,-1,-1,-1,-1,326,326,326,326,326,326,652,326,326,326,326,326
1,110000,2,3,2,29,0,0,0,0,0,0,101006,104474,106332,106906,108952,110444,5300,5300,4000,4100,4631,4404
0,210000,1,2,2,37,0,0,0,0,0,0,142149,139025,50283,159231,155342,156769,6534,3069,110017,5496,6307,5376
0,200000,1,2,2,26,-1,-1,0,0,0,0,1747,11817,14225,16017,12613,6600,12957,3884,5010,700,360,1713
0,50000,1,2,2,44,0,0,0,0,0,0,27560,19002,8542,8711,8893,9070,1159,1142,311,322,324,335
1,210000,2,1,2,30,1,-2,-2,-2,-1,-1,0,0,0,0,49525,0,0,0,0,49525,0,0
0,280000,1,1,2,31,1,-2,-1,0,-1,-1,-32,-32,4887,2067,6624,1489,0,4919,10,6657,1496,2244
0,500000,1,2,1,40,0,0,0,-1,-1,0,94585,61111,24801,6288,166251,162785,2659,2090,6333,178460,5506,6205
0,30000,2,1,2,25,0,0,0,0,0,-2,3924,4972,5873,5993,0,0,1099,1000,120,0,0,0
0,340000,2,2,1,36,0,0,0,0,0,0,167474,155293,134467,129891,113919,106675,7106,4435,4091,3548,4535,4127
0,360000,1,1,2,32,-1,-1,-1,-1,-1,-1,389,389,1955,5316,2265,6594,389,1955,5316,2265,6594,2974
0,70000,2,1,2,22,0,0,0,0,0,0,71358,70285,28867,29766,26522,27584,3280,1480,1360,960,1500,1000
1,20000,2,2,3,44,2,2,7,7,7,6,2400,2400,2400,2400,2400,1800,0,0,0,0,0,0
0,230000,1,1,2,32,0,0,0,0,0,0,44734,47178,29582,38426,42500,43531,10120,20000,10000,5000,5000,5000
0,60000,1,2,1,41,0,0,0,0,0,-1,48979,41597,29347,19544,11989,9079,5070,1219,1007,8,9381,1156
1,50000,1,1,2,28,3,2,2,0,0,0,49828,50467,48964,49447,44067,44760,2121,0,2000,2000,2000,2000
1,50000,2,1,2,29,0,0,2,2,2,2,10532,13145,12637,13922,13556,14528,2800,0,1500,0,1200,0
0,130000,2,4,2,28,0,0,0,0,0,0,36108,34256,36357,37878,39489,41833,3000,3000,2500,3000,3000,2000
0,160000,1,3,2,52,0,0,0,0,0,0,155684,157364,156581,72814,66825,63419,6525,6649,2724,2503,2310,2200
0,60000,2,3,2,48,2,0,0,0,0,0,43533,39252,38051,37988,38725,39685,1700,1700,2000,1500,1600,1000
0,160000,1,2,2,43,-1,-1,0,0,0,-1,12458,7146,11529,20860,0,780,7545,5000,10000,0,780,0
0,180000,2,1,2,25,0,-1,-1,0,-1,0,23800,1246,3430,8430,92925,88283,1246,3430,5000,92925,5000,5000
0,170000,1,2,1,36,2,2,2,0,0,0,75960,64683,51184,37938,25292,12646,2000,0,0,0,0,173869
1,360000,2,2,2,35,2,2,2,0,0,0,360023,363239,350214,319960,260944,202686,14693,30,12302,10004,7506,19721
0,130000,2,2,1,34,0,0,0,2,0,0,59955,61252,65399,63800,65312,37838,2260,5203,0,2670,1342,1815
0,180000,2,2,2,48,1,-1,-1,-1,-1,-1,2551,3044,3044,5283,1660,6671,3044,3044,5283,1660,6671,493
0,20000,1,1,2,27,1,2,-1,-1,0,0,6274,5971,3980,9040,9040,0,0,4000,9040,0,0,17291
0,230000,2,2,1,43,0,0,0,0,0,0,7806,8392,8967,8729,10816,15893,1295,1300,468,2816,5893,5977
0,220000,2,2,1,30,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,240000,1,2,1,43,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,1,3,1,54,0,0,0,-1,-1,0,50356,48981,47942,1261,17147,16609,2000,1120,1300,17147,1000,1000
0,310000,2,2,1,39,0,0,0,0,0,0,7246,6713,9507,8894,7418,12154,1155,4507,1000,283,7482,2473
0,350000,1,1,1,70,0,0,0,0,0,0,100895,70244,64839,57583,45554,37063,3371,2089,3008,1300,1500,1372
0,50000,2,1,2,24,-1,-1,-1,-1,-1,-1,629,351,784,696,800,341,351,789,699,910,341,210
0,200000,2,2,1,30,1,-2,-1,0,0,0,26223,-137,73284,65428,65820,2859,0,73421,1309,392,2859,1250
0,480000,1,3,2,53,0,0,0,0,0,0,482250,475931,429037,383821,369920,699944,18093,15233,12597,15098,14155,20306
1,180000,2,1,1,27,2,2,2,2,2,0,81044,78403,58083,58244,56041,50816,2600,0,4700,0,2500,1092
0,200000,2,2,2,33,0,0,0,0,0,0,184676,178491,169860,165713,168199,160769,7900,6112,6000,6000,5838,5900
0,20000,1,3,1,34,2,0,0,0,0,0,15736,16762,17774,18125,18507,19063,1284,1296,647,672,864,1506
0,50000,1,2,2,48,0,0,0,-1,0,0,51631,45223,45461,18354,19118,19404,1800,1005,19763,1000,1000,1000
1,210000,2,3,2,33,1,-2,-1,-1,-1,-1,0,0,3104,4056,565,960,0,3104,4056,565,960,1958
0,20000,2,2,2,24,0,0,0,0,0,0,19433,20508,19662,20001,16448,16774,1700,1300,600,600,600,622
0,150000,2,2,1,31,1,-2,-1,-1,-1,-2,6526,779,8927,8660,692,0,783,9098,8660,698,0,0
0,50000,2,2,2,25,0,0,0,-1,-1,2,46528,47456,36251,438,43367,44305,1794,1021,438,43367,1800,0
1,190000,1,3,1,49,2,2,2,2,2,2,178367,179062,177663,180312,185910,191895,5000,3000,7100,8700,9300,9500
0,290000,2,1,2,27,2,0,0,0,2,2,232523,243753,253145,267412,273095,278260,16500,15000,20000,10000,9701,0
0,420000,1,2,1,39,0,0,0,0,0,0,171141,118103,119543,122851,126007,129144,5700,4600,5000,5000,5000,4700
0,340000,2,2,2,36,2,0,0,0,0,0,337981,344920,18921,21205,19810,13586,17181,2000,10000,5000,3000,1000
0,60000,1,2,2,40,3,3,5,4,3,2,9744,10940,10630,10320,9865,10055,1500,0,0,0,500,0
0,90000,2,1,2,27,0,0,0,0,0,0,81111,83081,60210,61221,62636,54261,3500,3000,2600,2600,3000,1500
1,30000,2,1,2,27,2,2,2,2,2,2,28207,29261,28497,29862,43148,30603,1800,0,2150,900,3776,0
0,160000,2,2,1,37,-1,-1,-2,-1,-1,-2,1988,0,0,1188,0,0,0,0,1188,0,0,1935
0,20000,1,2,2,35,-1,2,2,2,2,2,11916,11434,13433,13398,13040,14518,0,2200,480,0,1702,200
1,90000,2,2,1,25,0,0,0,0,0,0,87525,89052,85807,68186,69011,70341,4200,3000,3000,3000,2600,3000
0,120000,1,1,2,27,0,0,0,0,0,0,20874,21930,22165,20502,19030,15119,1700,1500,700,1000,1000,1000
0,120000,1,1,2,38,1,-2,-2,-2,-2,-2,-284,-610,-936,-1262,-1588,-1914,0,0,0,0,0,0
0,360000,2,2,1,50,-1,-1,-1,-1,-1,-1,147,686,6037,1560,0,275,686,6041,1560,0,275,0
0,160000,2,1,2,32,-2,-2,-2,-2,-2,-2,16922,2552,0,0,0,0,2555,0,0,0,0,0
0,320000,2,1,1,34,-2,-1,0,-1,-1,-1,65083,23750,22381,14685,7511,6722,23750,10162,14702,7511,6722,10000
0,20000,1,2,2,25,0,0,2,2,4,3,16508,19638,19030,22033,21109,20474,3400,0,3633,0,0,0
0,230000,2,1,2,29,0,0,0,0,0,0,63184,64667,65888,66645,67865,69231,3100,3000,2300,2300,2500,2300
0,50000,1,3,1,44,0,0,0,0,0,0,15931,17363,18735,19188,17578,16855,2000,2000,1006,1003,1000,1000
0,50000,1,3,1,48,-1,-1,0,0,0,0,2722,33868,26646,26832,27395,27940,33895,1439,959,994,1000,1013
0,40000,2,3,2,24,-1,2,-1,-1,0,0,5496,698,400,25289,24435,2201,0,400,25289,0,0,1329
0,120000,2,3,1,27,2,-1,-1,-1,2,-1,390,390,390,780,240,630,390,390,780,0,930,300
1,130000,2,2,2,25,-1,-1,-1,-1,-1,-1,1031,1583,776,776,776,776,1583,1000,776,776,776,12184
0,110000,2,3,2,28,0,0,2,2,0,0,85918,87442,82975,80446,80006,80421,4000,6000,12,3100,3200,3000
1,20000,1,2,2,22,1,2,0,0,0,0,8222,7948,8958,9456,10150,10727,0,1300,800,1000,900,2130
0,50000,1,3,2,22,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,120000,2,3,1,30,0,0,0,0,0,0,115583,114915,117220,119599,120888,117881,4178,4223,4296,4800,4423,4080
0,50000,1,3,2,34,0,0,0,-2,-2,-2,50375,51400,0,0,0,0,2400,0,0,0,0,0
1,360000,2,2,2,34,1,-2,-2,-1,-1,-2,0,0,0,700,0,0,0,0,700,0,0,0
1,240000,2,2,1,44,-1,-1,-1,-1,-1,-1,3313,7458,2329,4267,2404,4243,7458,2335,4267,2404,4243,2952
0,150000,1,1,2,32,0,-1,-1,-1,-1,-2,46272,1079,0,41147,-3,-3,1082,0,41147,0,0,0
0,50000,2,2,2,23,0,0,0,0,2,0,30501,33113,33967,28115,27529,29896,3113,1421,4295,0,3000,896
1,500000,2,1,2,42,-1,-1,-1,2,-1,-1,30439,1844,844,614,2887,3850,1844,1000,0,3000,4000,6000
0,110000,2,2,1,33,0,0,0,0,0,0,115895,115609,113984,112510,112319,110730,6000,5500,4000,4000,4100,4000
1,170000,1,2,1,48,0,0,0,0,0,0,93420,96284,97322,99419,101590,111679,4371,3533,3716,3934,12030,0
0,230000,2,2,1,29,0,0,0,0,0,0,30818,31209,32211,31647,34304,36849,2000,2000,1113,5000,5000,2000
0,20000,2,3,3,47,0,0,0,0,0,0,9417,10436,11450,12257,12685,13306,1179,1193,1000,625,1000,405
0,100000,2,1,1,41,1,-2,-2,-2,-2,-1,0,0,0,0,0,18149,0,0,0,0,18149,0
0,110000,1,1,2,28,1,2,0,0,0,0,44278,41812,43095,46292,44744,36243,0,2000,5000,1514,1197,982
1,340000,1,1,1,52,-2,-2,-2,-2,-2,-2,30832,33652,35192,30000,10766,33887,33670,35212,30000,10766,33905,30200
0,50000,1,1,2,37,0,0,0,0,0,0,37774,38492,36453,29700,30167,29613,1976,1564,1170,1055,1052,1022
0,310000,1,1,1,50,-1,-1,-1,-1,-1,-1,316,316,10131,2456,316,316,316,10131,2456,316,316,316
1,50000,2,3,1,31,1,2,2,2,2,2,38102,40025,40071,40906,42100,41269,2830,1000,1800,2000,0,1704
1,240000,2,3,1,38,0,0,2,0,0,0,107148,113396,110084,112272,114779,116920,9500,0,4019,4317,4204,4314
0,50000,2,2,1,48,0,0,0,0,0,0,10929,13262,14273,14555,14860,15155,2526,1237,519,538,541,560
0,150000,2,1,2,34,-2,-1,2,0,0,-2,0,13206,10227,398,0,0,13206,0,0,0,0,0
0,140000,1,2,2,44,0,0,0,0,0,0,108033,105021,107659,109104,109352,101534,4000,4537,3800,3823,3806,3511
0,30000,2,3,1,56,0,0,2,2,0,0,16088,24800,25098,24396,24907,25555,9000,1000,0,903,1061,942
1,300000,2,1,1,30,0,0,0,0,0,0,93738,84636,88446,76244,67747,70389,3000,5000,2500,2500,3500,87000
0,50000,1,1,2,29,0,0,0,0,0,0,2087,2632,3355,3253,3640,3512,1000,1186,500,1000,500,1000
0,280000,2,2,1,37,0,0,0,0,0,0,29078,30144,32629,35126,35759,42317,1515,3000,3000,1292,7147,1415
0,120000,2,2,2,23,0,0,0,0,0,0,118063,120851,120013,77539,77333,79113,4700,3538,3000,3000,3000,5000
0,30000,2,1,1,27,1,-1,-1,-1,0,0,0,306,2017,6316,3107,0,306,2017,6316,62,0,1002
1,30000,2,2,2,23,-1,0,0,0,0,-1,3226,5591,6992,20412,14427,5119,3596,2992,16500,0,5119,0
0,180000,1,3,1,45,1,2,0,0,0,0,24400,24508,22627,23306,22780,20890,1500,1500,1000,1000,1000,1000
0,150000,1,2,1,33,1,2,2,0,0,2,8967,11510,12022,12524,13868,13502,3001,1000,1000,1700,0,1000
0,110000,2,2,1,40,0,0,0,2,0,0,84589,85418,38333,37419,38199,38957,3700,4890,0,1535,1545,1500
1,50000,1,1,2,24,0,0,0,0,0,0,50716,50606,33265,29300,20703,30101,3029,2000,1021,1004,10000,2500
0,230000,2,3,1,43,1,-1,2,-1,0,-1,0,3832,1823,3646,1823,1823,5655,0,3646,0,1823,1823
0,230000,2,2,2,25,0,0,0,0,0,2,95311,94489,93143,87654,90172,86850,4500,4114,3500,4000,3000,3000
0,160000,2,1,2,46,-2,-2,-2,-2,-2,-2,6241,8788,0,0,0,0,8805,0,0,0,0,0
0,50000,1,3,2,36,0,0,0,0,0,0,52855,49123,49522,19843,18440,18272,2206,1605,397,369,365,1088
0,210000,2,1,1,36,1,-1,-1,-1,-1,-1,0,1690,0,5619,4090,581,1690,0,5619,4090,581,0
0,120000,2,2,1,38,-1,-1,-1,-1,-1,-1,4100,7270,820,820,2870,970,7270,820,820,2870,970,820
0,240000,2,2,1,42,0,0,0,2,0,0,21943,36519,55515,49049,57178,42009,15000,20000,3330,30000,10000,10000
0,20000,1,3,3,47,0,0,0,0,0,0,18768,18795,19390,19464,18126,18827,1400,1400,1000,700,1600,0
0,50000,2,3,2,40,0,0,0,0,0,0,5538,6563,7422,8292,8465,8650,1271,1130,1000,307,325,436
0,50000,2,1,2,70,2,2,0,0,0,0,49546,48480,48621,17793,18224,18612,0,2200,700,700,674,608
0,50000,2,2,1,32,0,0,0,0,0,0,48508,49213,38280,12305,6436,0,3037,1800,1130,2000,0,0
0,100000,1,3,2,52,0,0,0,0,0,-1,73904,73249,12327,10793,5309,900,2781,2101,216,0,900,500
0,390000,2,1,1,49,-1,-1,-1,-2,-2,-1,15026,13357,0,0,0,100000,13357,0,0,0,100000,39268
0,550000,1,1,2,31,0,0,0,0,0,0,43769,38907,36111,32723,26946,26439,2018,1520,1131,1005,1107,1019
0,450000,2,2,2,36,-1,-1,-1,-1,-1,-1,13500,6350,11670,1530,1232,201,6364,11728,1532,1234,201,3
0,80000,2,2,1,50,-1,-1,-1,0,0,0,2587,2587,50097,48753,50000,49209,2587,50097,2000,2000,1933,1700
0,50000,2,3,1,48,0,0,0,0,0,0,4064,5987,7719,8588,9291,11127,2000,2000,1000,1000,2000,2000
0,50000,2,2,2,33,1,2,2,0,0,0,49617,50352,49243,49819,19324,20103,1813,0,2169,702,1101,529
0,180000,1,2,1,44,0,0,0,0,0,0,70721,69994,70204,70238,73296,73369,8000,3000,3000,5000,2595,3000
0,240000,1,1,2,35,-2,-2,-2,-2,-1,-1,15432,10835,22134,32823,1897,5627,10851,22258,20076,2099,5827,0
0,320000,2,3,2,29,-1,-1,-1,-2,-2,-1,500,500,0,0,0,2900,500,0,0,0,2900,0
0,480000,2,2,1,35,-1,2,-1,-1,2,0,18214,11031,182123,188956,179179,181746,0,182123,12960,0,9000,50000
0,150000,2,2,1,37,-1,2,2,-2,-1,-1,1184,794,2756,0,2430,4840,0,2772,0,2430,4844,0
0,110000,2,1,2,29,0,0,2,0,0,0,107195,109443,106637,106665,92417,90730,7845,4000,4000,3500,9500,9600
0,240000,1,1,2,30,-1,-1,-1,0,0,0,7744,7284,11234,15214,9107,5621,7305,11263,10018,21,3637,7008
1,50000,1,1,2,33,0,0,0,0,0,0,47853,49474,47822,8585,8797,9001,2412,1500,500,500,500,490
0,120000,1,2,2,27,-1,-1,-1,-1,-1,-1,2474,2469,2439,2439,2439,2116,2469,2439,2439,2439,2116,0
0,150000,2,1,1,31,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,100000,2,3,2,53,0,0,0,0,0,0,101503,29880,31119,58653,59477,60695,1538,1777,29103,2283,2334,2290
0,260000,2,2,2,38,-2,-2,-2,-2,-2,-2,-2,-2,725,2074,0,585,0,727,2074,0,585,0
0,250000,2,2,2,26,-2,-2,-2,-2,-2,-2,16884,10397,5291,4671,4400,6011,2000,1000,1010,2000,6011,2325
0,100000,2,2,2,26,0,0,-2,-2,-2,-1,9614,0,0,0,0,16708,0,0,0,0,16708,2000
1,160000,1,1,1,51,2,3,2,0,0,0,79244,77441,75598,82277,84955,87549,0,0,8000,4000,4000,4000
1,270000,2,1,1,37,-1,-1,-1,-1,-1,-1,264,264,1191,3691,3445,56264,264,1191,3691,3445,56264,953
0,390000,2,2,2,42,-1,-1,0,0,0,0,5895,42006,31192,13859,10078,4635,42016,1397,347,250,145,94
0,210000,2,2,1,43,0,0,0,0,2,0,80527,82332,84043,88508,85802,85280,4000,4000,7000,0,3500,7000
0,30000,2,2,2,23,0,0,0,2,0,0,24285,26143,26929,19610,20591,19472,3002,2130,2,3004,8013,0
0,300000,2,3,1,30,-1,-1,0,0,-1,-1,12090,15035,25895,16416,3972,2200,15042,25500,6000,3972,2200,0
0,190000,2,3,1,38,0,0,0,0,0,0,89619,103095,110000,115674,121313,15538,15000,10000,5674,11313,5538,18272
1,130000,2,1,1,35,-1,-1,-1,-1,-1,-1,6348,321,321,0,321,0,321,321,0,321,0,0
0,360000,1,2,1,44,0,0,0,0,2,0,270248,138566,142337,149758,147152,149460,5000,5000,8600,0,5000,5000
1,320000,1,1,1,35,1,-2,-2,-2,-2,-2,291,2594,2691,291,291,291,2594,2691,291,291,291,3124
1,20000,1,2,3,35,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,360000,1,1,1,32,-2,-2,-2,-2,-2,-2,10729,2523,-2,-2,-2,-2,2535,0,0,0,0,0
0,190000,2,2,2,25,0,0,0,0,-1,0,110031,105500,104430,93,158481,161866,8614,5000,93,159212,5800,5500
1,90000,2,2,2,33,0,0,-1,-1,0,0,63626,1788,1988,55970,59612,40281,1000,2000,61000,5000,1800,1200
0,30000,2,1,2,26,-1,-1,-1,-1,-1,2,2635,807,11428,2462,3605,1559,1270,11500,2462,1559,0,3192
0,240000,1,1,2,29,0,0,0,0,0,0,240248,221277,201606,183454,180255,184230,11000,9100,8000,8000,7000,8000
0,40000,2,1,2,26,0,0,0,0,0,0,12308,13604,14873,15624,15972,16308,1500,1500,1000,600,600,1700
0,170000,1,2,2,36,-1,-1,-1,-1,-1,-1,2104,2074,10719,12654,25784,19950,2081,10725,12654,25784,19950,200
0,180000,1,1,2,37,0,0,0,0,0,0,22121,31681,32552,34004,35792,36645,10000,1700,2000,2500,1600,2000
1,20000,1,3,1,63,2,2,2,2,2,0,16097,16951,17090,17128,16725,17263,1400,700,600,0,800,772
0,150000,2,3,1,48,0,0,2,0,0,0,37800,40874,39922,40953,42136,43279,4000,0,2000,2000,2000,2000
1,50000,2,2,1,47,0,0,0,0,0,0,44624,45128,3837,3913,4146,4225,2355,1064,140,296,296,301
0,140000,2,3,1,31,2,2,2,2,2,2,89910,92588,91936,94623,94952,95234,5000,1800,5000,1900,4700,0
0,50000,1,3,2,31,0,0,0,0,2,0,40011,33648,35082,38286,37543,0,1566,2000,3800,0,1546,0
0,200000,1,1,2,34,0,0,0,0,0,0,67002,76429,94564,95859,99593,101834,10000,18900,3000,4524,3084,3242
0,100000,2,1,1,43,-1,-1,-1,-1,-1,-1,9122,22971,15537,27075,8423,37259,22982,15561,27091,8423,37259,16751
0,250000,2,1,2,32,0,0,0,0,-1,-1,33323,30090,21218,10875,3328,1460,2038,2065,52,3336,1460,1000
0,80000,2,1,2,38,-2,-2,-2,-2,-2,-2,1927,446,909,1740,2190,518,446,909,1740,2190,518,5062
0,170000,2,2,1,50,0,0,0,0,0,0,177956,176155,171665,65479,61234,42484,7262,5586,2272,2998,39321,1390
0,80000,1,3,2,29,0,0,0,0,0,0,46638,47680,48395,49356,50560,51431,2091,1806,1767,2000,1767,1740
0,50000,1,2,1,49,0,0,0,0,0,0,49816,49749,48589,59469,20239,20059,3000,2000,1900,1004,1600,700
0,30000,2,3,2,40,2,2,2,2,0,0,23687,23020,25218,24514,25030,25557,0,2579,0,909,944,4642
1,70000,2,1,2,34,1,3,2,0,0,0,70971,71272,69405,34045,34995,36025,2000,0,1220,1500,1725,0
0,30000,2,3,1,47,-1,-1,-1,-1,-1,-1,1355,5137,1392,696,0,696,5174,1392,696,0,696,696
0,200000,1,1,1,34,-1,-1,-1,-1,-1,-1,5023,618,605,3098,805,2154,621,608,3114,1003,2164,1210
0,100000,2,2,2,27,-1,-1,-1,-2,-2,-2,11540,1300,0,0,0,0,1303,0,0,0,0,0
1,20000,1,2,2,44,0,0,0,0,0,0,17636,17947,17914,18357,19155,10200,1375,1122,565,1000,204,0
0,200000,1,1,2,29,-1,-1,-2,-2,-2,-2,2290,0,0,0,0,0,0,0,0,0,0,0
1,50000,1,3,1,72,2,0,0,0,2,2,35417,36453,37166,39710,40519,41324,1908,1621,3165,1600,1620,0
1,50000,1,2,1,48,0,0,0,0,0,0,40931,40892,41612,18825,18019,18124,1880,1650,10000,1000,700,600
1,50000,2,1,2,27,1,2,2,2,2,2,36794,35922,39319,38387,42764,41926,0,4000,0,5000,0,5000
0,220000,1,2,1,44,0,0,0,0,0,0,217743,180357,183453,176900,118965,172907,7000,8000,8000,6000,60000,7000
0,240000,2,3,1,39,-2,-2,-2,-2,-2,-2,0,1234,0,0,620,0,1234,0,0,620,0,0
0,50000,1,1,1,40,0,0,0,0,0,0,42549,36110,9715,8965,6652,7385,2200,2000,1000,500,1000,400
0,500000,2,1,1,45,-1,-1,-1,-1,-1,-1,36954,-24704,22999,18339,-3876,15586,0,83000,0,0,20000,18000
0,170000,1,1,2,26,-1,-1,-1,-1,-1,-1,23594,1512,1362,1591,3524,8545,1512,1362,1591,3524,8545,1485
0,30000,1,1,1,34,-1,-1,-1,-2,-2,-2,220,2500,0,0,0,0,2500,0,0,0,0,0
1,300000,1,1,1,43,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,1,2,2,30,0,0,0,0,0,0,50507,48751,44688,19823,13645,10876,4000,2220,1000,1500,1000,1500
0,100000,2,3,1,31,-1,-1,-1,-2,-2,-2,16033,1716,1200,0,0,1300,1716,1200,0,0,1300,6455
1,150000,2,1,2,29,0,0,2,0,0,0,108817,83654,79713,64468,66488,58131,7500,0,4000,4000,4000,3500
0,50000,1,1,2,28,0,0,0,0,0,0,46176,40870,41590,42419,43307,44167,2000,1700,1519,1572,1580,1637
0,190000,2,2,2,31,-1,-1,-1,-1,-2,-1,771,0,4251,0,0,6732,0,4251,0,0,6732,11306
0,20000,2,3,2,22,0,0,0,0,-1,-1,14562,5991,6870,0,2734,0,1121,1000,0,1367,0,0
0,50000,2,3,1,55,1,2,2,2,0,0,49003,49067,50498,47579,47567,48155,2005,3900,0,2000,1900,1900
1,30000,2,2,1,39,-1,-1,-1,-1,-1,-1,223,223,223,223,223,675,223,223,223,223,675,10473
0,90000,2,1,2,27,-2,-2,2,2,-2,-2,1179,6346,4607,-6,-2153,-4306,7020,2980,3000,0,0,0
1,500000,2,1,2,36,-2,-2,-2,-2,-2,-2,-312,-2479,2479,2479,763,288,0,4958,0,763,0,14472
0,280000,1,1,1,40,-1,-1,-1,-1,-1,-1,5310,2196,2928,9564,22017,5220,2196,2928,9564,22017,5220,1964
0,30000,1,2,1,31,0,0,0,-1,-1,-2,13265,7206,0,2320,0,0,1632,780,2320,0,0,0
0,90000,2,2,1,36,2,2,2,2,2,2,49295,50206,50781,51840,52607,53784,2000,1700,2200,1750,2200,2000
1,200000,1,2,1,42,1,2,0,0,2,2,38187,35827,19208,20023,19572,19652,44,1303,1522,0,1099,1339
0,100000,1,2,2,30,-2,-2,-2,-2,-2,-2,914,1170,0,0,1756,0,1475,0,0,1756,0,0
0,20000,1,3,2,40,0,0,2,3,2,2,12649,15526,16383,15831,15438,17371,3103,1408,0,0,2346,0
0,50000,1,2,1,51,0,0,0,0,0,0,49613,49326,47010,20661,14528,15544,3036,6000,1000,2000,2500,3000
0,50000,2,2,3,51,0,-1,0,0,0,-2,10571,2477,3234,2904,0,0,2477,2904,0,0,0,0
0,290000,1,3,2,32,-1,-1,-1,-1,-1,0,1520,1200,0,1000,28661,8976,1200,0,1000,9948,8974,175000
0,220000,2,1,2,36,-2,-2,-2,-2,-2,-2,0,420,0,584,790,0,420,0,584,790,0,1309
0,440000,1,1,1,37,-1,-1,-1,-1,-1,-1,4330,8369,16786,396,600,3596,8369,16786,396,600,3596,4095
1,50000,1,2,2,49,0,0,0,0,0,0,90231,90647,92309,93880,99418,101392,2852,2784,2603,10000,3164,2868
0,300000,1,1,2,31,-1,-1,-1,-1,-1,-1,40779,5401,2444,578,390,1424,5401,2444,578,390,1424,390
0,290000,2,1,1,50,0,0,0,0,0,0,165563,128747,120469,78892,81561,83687,7000,10009,5000,5000,5000,10000
0,390000,1,2,1,40,1,2,0,0,0,0,424244,395060,258372,261498,213003,102423,587,9500,30140,4235,1998,25226
0,50000,2,2,2,24,0,0,0,0,0,0,29186,29792,26660,27416,27836,28473,1500,1500,1200,1010,1100,980
1,220000,2,2,2,31,-1,-1,-2,-1,-1,-2,38746,0,0,110699,0,0,0,0,110699,0,0,0
0,150000,2,2,2,29,0,0,-1,0,0,0,3559,4724,2629,2584,1371,0,1222,2634,1008,506,0,0
0,50000,1,1,2,24,0,0,0,0,0,0,50963,49720,50839,93436,46733,50925,1844,1963,2635,1750,5000,2160
0,200000,1,1,1,44,-1,-1,-2,-2,-2,-2,667,0,0,0,0,0,0,0,0,0,0,0
0,120000,2,2,2,30,0,0,0,0,0,0,16812,17571,18013,18197,9032,11951,1358,1126,636,650,4000,1800
0,230000,2,1,1,61,-2,-2,-2,-2,-2,-2,1443,1443,1443,1443,1443,1443,1443,1443,1443,1443,1443,1443
0,180000,2,2,1,28,0,0,0,0,0,0,133868,125613,86893,89014,91946,93237,5300,4000,4000,10000,3200,3100
0,20000,1,1,2,22,0,0,0,0,0,0,23538,22780,23623,19600,20100,0,3000,1400,2500,500,0,0
0,20000,1,2,2,23,0,0,2,0,0,0,18804,17855,17199,17548,17992,31150,2150,1000,504,600,4000,4000
1,50000,1,3,1,46,-1,2,2,-2,-2,-2,13473,12800,0,0,0,0,0,0,0,0,0,0
0,290000,2,1,2,24,-2,-2,-1,-1,-1,0,14931,15090,19239,4940,93332,96112,15090,19239,4975,96151,5500,4000
0,290000,2,2,2,54,-2,-2,-2,-2,-2,-2,-68,-68,-68,675,-6,2168,0,0,743,0,2174,972
0,150000,2,1,2,27,-2,-2,-2,-2,-2,-2,0,610,610,0,610,0,610,610,0,610,0,0
0,190000,2,2,2,53,0,0,0,0,0,0,173058,133198,131891,133516,135008,136486,6300,5000,5000,5000,5100,5000
1,80000,2,2,2,25,0,0,0,0,0,0,81003,85894,87061,89008,93523,80288,8213,3491,3508,19523,3288,1570
0,250000,1,3,1,47,-1,-1,-1,-1,-1,-1,1170,1863,3100,2560,2580,3699,1863,3112,2950,2580,3699,0
1,20000,1,2,1,35,1,2,2,0,0,0,19755,19661,20018,20427,19377,19386,1000,1000,1000,1500,900,1000
0,180000,2,3,1,45,-1,-1,-1,-1,-1,-1,396,396,396,396,396,396,396,396,396,396,396,396
0,80000,1,1,2,25,-1,-1,-1,-1,-1,2,2109,1257,466,628,2395,930,1257,466,628,2395,0,601
0,300000,1,1,2,31,-1,-1,-1,-1,0,-1,2166,2894,8903,12445,24650,8339,2918,8974,12457,15113,8369,3832
0,50000,2,3,1,51,0,0,0,0,0,-1,20454,21899,20895,11241,-861,38040,2100,2000,1000,0,39500,1500
0,70000,2,1,1,40,0,0,0,0,0,0,51959,40519,31310,28929,29535,28160,1597,1407,972,1007,1028,913
1,150000,2,1,2,30,0,0,2,0,0,2,44795,43700,19543,34648,24241,19339,10000,20,30000,19800,0,5000
0,320000,2,1,2,29,-1,-1,-1,-1,-1,0,179226,-200,200,0,10000,210000,0,400,0,10000,200000,0
0,60000,2,1,2,24,0,0,0,0,0,0,60381,39798,38344,37311,37428,38187,1639,1590,1500,1354,1377,1514
1,20000,1,3,2,32,0,0,2,2,2,0,3677,6002,5758,12619,12274,15049,2400,0,7000,0,3000,4000
0,230000,1,1,2,35,2,2,2,2,2,2,117277,119823,120988,121464,123740,120937,5800,4500,3800,5000,0,4500
0,310000,2,2,1,29,0,0,0,-1,0,0,74955,77730,78497,72529,76345,79072,4000,5000,72529,5000,4000,4000
0,230000,2,1,2,36,-1,-1,-1,0,0,0,1545,306,8389,7465,6549,576,306,8389,9,0,0,342
0,200000,2,1,1,40,-2,-2,-2,-2,-2,-2,2552,8064,32082,6914,1905,3244,8084,32105,7186,1905,3244,9768
1,100000,2,1,2,30,0,0,0,0,2,0,28383,32903,42283,51539,50583,52588,5000,10000,10000,0,2846,1936
0,310000,1,2,1,64,-1,-1,-1,0,-1,-1,1920,0,10124,10130,7958,0,0,10124,6,7958,0,0
1,180000,1,3,1,33,2,2,0,0,0,2,159999,156038,159924,162775,174719,178651,0,8000,7000,15000,7000,0
0,390000,2,1,1,38,0,0,0,0,0,0,164418,167501,134282,128701,131529,135242,9000,7027,5000,5000,6000,5000
0,20000,2,1,2,26,1,-2,-1,-1,-1,-1,0,0,450,-150,750,568,0,450,0,900,568,1769
0,50000,2,2,1,26,0,0,0,0,0,0,45663,43522,43193,18768,19182,19447,2300,2349,800,835,726,361
0,140000,1,1,2,29,0,0,0,0,0,0,142087,255846,140057,100177,100873,98363,5528,4500,3500,4000,4000,4000
1,170000,1,1,2,37,-1,-1,-1,-1,-1,-1,4334,1343,1078,1392,1606,9955,1343,1078,1392,1606,9955,4382
0,250000,2,2,1,45,-2,-2,-2,-2,-2,-2,100323,37494,41300,0,0,0,2500,5300,0,0,0,0
1,50000,2,3,1,40,2,2,0,0,0,0,49157,47990,38426,7816,7859,7979,0,2050,500,500,400,400
0,250000,2,1,2,36,0,0,0,0,0,0,130360,133799,137119,141367,133174,136481,5000,5000,5847,5000,5000,5018
0,90000,1,1,2,27,0,0,0,2,2,2,56608,57897,63686,65233,66637,67882,2800,7400,3200,2600,2500,2500
1,90000,1,2,1,44,2,0,0,0,0,0,89875,92338,87511,47796,48306,49054,4000,4200,1700,1800,2083,1827
0,160000,2,1,2,27,0,0,-2,-1,-1,-1,13234,0,6000,15866,4168,2067,0,6000,15866,4168,2067,11826
0,360000,1,2,2,29,0,0,0,0,0,0,114527,119487,113438,112940,122122,121547,20046,5046,10000,10048,10043,5014
0,330000,2,1,2,26,0,0,0,0,0,0,58667,38323,32726,43579,28908,20777,2213,5000,20000,1000,672,1200
0,50000,2,3,1,54,1,2,0,0,0,0,64069,59153,56275,53936,51740,49043,0,2031,1918,1993,1614,1789
1,60000,2,2,1,42,2,2,0,0,0,0,57598,50821,19638,18919,16853,29682,0,2000,2000,1000,20000,10000
0,10000,2,3,2,42,0,0,-1,-1,-1,-1,4908,5665,381,390,0,780,1275,381,399,0,780,0
0,70000,1,2,1,41,1,2,2,2,0,0,34779,35921,36536,35651,36427,37169,2000,1500,0,1500,1500,3000
1,150000,2,1,1,31,-2,-2,-2,-2,-2,-2,2977,1408,0,0,0,0,1408,0,0,0,0,4400
1,250000,2,2,2,33,0,0,0,0,0,0,255223,47070,48130,49625,51500,0,1600,1650,2100,3000,0,94825
0,130000,2,3,1,33,0,0,0,0,0,0,122199,125283,120957,41771,42648,43495,5100,3085,1493,1548,1556,1700
0,130000,1,1,2,27,0,0,0,0,0,0,84664,72079,24934,17810,11705,10007,2039,2007,1000,1000,600,2000
0,100000,2,2,1,36,-2,-2,-2,-2,-2,-2,2205,0,1983,3543,0,0,0,1983,3543,0,0,2645
0,130000,1,2,2,37,0,0,0,-2,-2,-2,131446,102650,0,0,0,0,5000,0,0,0,0,0
1,80000,2,2,2,29,2,0,0,0,0,0,77416,75500,69313,67972,66800,68693,2661,2509,2500,3000,3000,3000
0,380000,1,1,2,41,0,0,2,0,0,0,350341,357703,344460,347754,334891,340728,28400,0,12800,12500,12500,12000
1,20000,2,2,2,23,0,0,0,0,0,0,17257,17417,14462,14750,15215,16209,1230,1239,527,702,1400,0
0,20000,1,2,2,25,0,0,3,2,2,-1,15789,21698,21054,20355,19980,3470,6500,0,0,10000,25065,177
1,140000,1,1,1,54,0,0,0,0,0,0,139406,140295,134000,74388,92555,86993,5545,4200,3105,86417,3936,48390
0,180000,1,1,2,33,-1,-1,-1,-1,-1,-1,2217,0,8264,0,3278,0,0,8264,0,3278,0,4646
0,230000,2,1,2,29,-2,-2,-2,-2,-2,-2,-5,-5,2969,3419,0,1841,0,2974,3425,0,1841,200
0,90000,1,1,2,32,-1,-1,-1,-1,-1,2,6546,1485,25558,1443,1677,1480,1498,25572,1443,257,0,58
0,160000,1,2,2,29,-1,-1,-1,-1,-1,-1,7002,6696,6062,4203,5780,12575,7229,6085,4230,5797,12589,6233
0,50000,2,1,2,22,0,0,0,0,0,0,49459,49281,50071,10104,9208,10075,2300,2000,1000,500,1000,500
0,140000,2,2,2,29,-2,-2,-2,-2,-2,-2,945,945,0,0,0,0,945,0,0,0,0,0
0,250000,2,2,1,31,0,0,0,0,0,0,42441,43061,29385,27677,86250,65710,4000,3000,901,63000,2700,2000
0,120000,2,2,2,24,-1,-1,-2,-1,-1,-1,100,0,0,618,9614,39133,0,0,618,9614,39133,1500
0,120000,2,1,2,27,0,0,0,0,0,0,79072,80795,82451,84177,85945,87813,3000,3000,3100,3122,3300,3060
0,260000,2,2,1,40,0,0,0,0,0,0,243196,258720,178102,77215,79331,81483,20008,7500,3000,3500,3605,3750
1,10000,1,2,2,38,2,2,3,3,3,3,1050,1050,1050,1050,1050,1050,0,0,0,0,0,0
0,60000,2,2,1,38,-2,-2,-2,-2,-2,-2,4764,30500,0,0,52829,41404,30500,0,0,52829,41404,22401
0,60000,2,2,1,29,0,0,0,0,0,0,33147,54511,56167,28609,27660,27059,24511,6000,17000,1984,1100,1600
0,50000,1,2,2,27,0,0,0,0,0,0,17771,18794,19062,19443,19849,20287,1311,1299,680,703,750,626
0,130000,1,3,1,34,0,0,0,0,0,0,5444,5927,7106,7106,8106,9106,1321,1500,0,1000,1000,598
0,130000,1,1,2,34,0,0,0,0,0,0,31179,30569,28659,26952,15852,0,2002,1400,600,1000,0,0
0,360000,2,1,2,32,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,2,2,1,36,0,0,0,0,0,0,20366,21084,22411,23624,23964,25661,1352,1679,1892,870,2096,0
0,50000,1,2,2,26,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,290000,2,1,1,33,1,2,-1,-1,-1,-1,7064,1875,1814,8537,25576,13475,0,1814,8537,25576,13475,6000
0,200000,1,1,1,53,0,0,-2,-2,-1,-1,195050,0,0,0,1000,0,0,0,0,1000,0,0
0,20000,1,2,2,27,0,0,0,0,0,-2,18290,20144,19106,19292,0,0,2458,1200,386,1000,0,0
0,500000,1,1,2,33,-1,-1,-1,-2,-1,-1,5379,2062,10515,4158,7958,-196,2065,10556,4170,7963,196,7083
0,130000,2,1,2,26,1,2,2,2,2,2,22415,21146,23647,22984,24315,23155,0,3500,0,2000,0,2000
1,30000,2,1,2,27,0,0,0,0,0,0,23447,24563,25650,26222,26800,27554,1500,1500,1000,1000,1200,4271
1,20000,2,1,2,24,2,2,2,0,0,0,7919,8637,9339,10029,10615,11285,1000,1000,1000,900,1000,500
0,70000,2,2,2,26,0,0,0,0,0,0,30139,8241,8398,8864,9301,10702,2000,2000,2000,2000,3000,1500
0,200000,1,1,2,27,-1,-1,-1,-1,-1,-1,4890,3630,4882,10955,10435,1665,3630,4882,11034,10435,1665,3765
1,50000,2,2,1,46,-1,-1,-1,-1,-1,-1,569,1436,3220,6592,5085,1050,1440,3224,6621,5396,1050,0
0,360000,1,2,1,56,-1,-1,-1,-1,-1,-1,750,1224,3206,291,951,2941,1236,3537,291,951,2941,291
0,50000,2,3,1,56,0,0,0,0,0,0,33197,34961,28913,29093,29306,29506,2407,2960,1029,1059,1073,1200
0,180000,2,3,1,26,0,0,0,-2,-2,-2,32023,20233,0,0,0,0,10000,0,0,0,0,0
1,50000,1,2,2,25,2,2,0,0,0,2,7180,6922,7849,8018,8884,8593,0,1200,300,1000,0,1000
0,120000,2,1,2,28,-2,-2,-2,-2,-2,-2,-8,2046,0,409,872,1539,2054,0,409,872,1539,580
1,80000,2,2,1,37,2,2,2,2,2,2,15234,16893,17834,17250,18470,18023,2200,1500,0,1500,0,1600
0,330000,2,1,1,47,1,-2,-2,-2,-2,-1,2246,13990,20992,681,0,5180,13990,21060,681,0,5180,3820
1,40000,1,3,1,43,0,0,0,0,0,0,41094,36554,37568,38314,39141,40231,1611,1625,1371,1444,1765,1283
0,50000,1,2,2,26,0,0,0,0,0,0,27570,28820,29400,5124,6874,7654,2000,1200,1000,2000,1000,1979
0,80000,1,3,1,48,0,0,0,0,0,0,71515,70287,61892,26779,25464,25993,3679,2305,924,1069,1100,1110
0,450000,1,1,1,41,-1,-1,-1,-2,-1,-1,697,500,0,0,461,-3,505,0,0,461,3,0
0,30000,2,3,1,48,0,0,0,0,0,0,27947,27035,27876,26640,25896,25481,2000,1800,1500,1500,1500,1500
0,160000,1,2,1,28,0,0,2,2,0,0,62312,66965,67648,66020,67386,68336,5856,2311,0,2377,2000,1881
0,80000,2,1,2,22,-1,-1,0,0,-2,-2,10439,11501,12113,-33,2748,90,11501,1000,33,2871,90,0
0,400000,1,2,1,34,0,0,0,0,0,2,52271,56788,60049,60876,65178,45933,6000,5000,1902,5000,0,5000
1,220000,1,2,1,60,-1,-1,-1,-1,-1,-1,1994,1598,6944,7161,1534,11248,1606,6978,7196,1541,11304,483
1,40000,2,2,1,25,0,0,2,2,2,2,21590,24326,23642,25936,25384,26905,3400,0,3000,0,2100,0
0,280000,2,2,2,27,-1,0,0,0,2,0,82742,153791,85601,108984,105275,117635,10077,27785,30000,23,20000,3406
0,50000,2,1,2,25,0,0,0,-2,-2,-2,50380,38712,0,0,0,0,4000,0,0,0,0,0
0,110000,1,2,2,26,0,0,0,0,0,0,106417,103587,56676,47332,45171,47092,9026,6000,2000,2000,3000,4006
0,180000,2,1,1,44,1,-1,-1,-1,-1,-1,2788,5646,13647,30848,15520,558,5646,13901,30848,15520,558,26733
0,200000,2,1,2,26,0,0,0,0,0,0,18630,15996,16304,14973,20542,15810,1502,1200,300,7000,8000,4000
0,390000,2,1,2,33,0,0,0,0,0,0,85538,79875,82853,82747,44143,38488,3500,4502,3518,2003,3001,3000
0,400000,2,1,2,29,-1,0,0,0,0,0,5154,6016,7056,7310,9943,12849,1060,1100,310,3000,3000,6100
1,120000,2,3,2,37,-1,-1,-1,-1,-1,-1,776,1616,776,776,776,776,1616,776,776,776,776,776
0,200000,1,1,2,34,1,-2,-2,-2,-2,-2,-800,-2685,-6144,-7905,-10213,-11060,0,0,0,0,0,0
0,280000,1,2,1,33,0,0,0,0,0,0,207982,196055,182099,185925,188224,186529,8644,6445,15934,7016,6753,6008
0,230000,2,1,2,27,0,0,0,0,0,0,105217,107857,110177,60137,62035,64034,4326,4533,2337,3035,3034,3101
0,280000,2,1,1,36,-1,-1,-1,-1,-1,-1,21251,33746,8689,41652,9031,14106,33840,8689,41652,9031,14106,6680
0,130000,1,3,2,28,0,0,0,0,0,0,132258,133781,133834,132336,132614,132208,6900,7000,7000,6000,5500,6000
1,160000,2,2,1,35,-1,-1,-1,-1,-1,-1,776,1172,380,776,1172,380,1172,380,776,1172,380,776
0,120000,1,3,1,47,-1,-1,-1,-1,-1,-1,1051,671,291,1051,291,671,671,291,1051,291,671,1051
0,300000,2,3,1,31,-1,-1,-1,-1,-1,-1,331,331,331,331,-1,199,332,332,332,0,200,0
0,20000,2,1,2,31,-2,-2,-2,-2,-2,-2,264,264,2227,1357,1357,4500,264,2227,1357,1357,4500,1357
1,450000,1,1,2,31,-1,-1,-1,-1,-1,-1,10350,3629,3271,6271,2135,2546,3629,3271,6271,2135,2546,4877
0,250000,1,2,1,30,-2,-2,-2,-2,-2,-2,2419,28965,44179,37145,46733,46963,29062,44385,40682,46873,47104,52448
0,100000,2,2,1,58,0,0,0,0,0,0,101249,101476,94893,101301,101451,99319,3642,4230,10000,3582,5000,4133
0,150000,2,2,2,27,0,0,0,0,0,0,23165,24515,25592,24949,26846,26908,1723,1800,1100,2300,1000,1300
0,140000,1,2,2,35,0,0,0,0,0,0,101038,66734,64018,64656,65341,66277,4215,3221,2066,1864,1895,1883
0,500000,2,1,2,46,-2,-1,-1,-1,-1,-1,33332,163500,60560,104734,41018,6258,163500,70160,104734,41018,6258,70356
0,20000,1,2,2,36,-1,-1,-1,0,0,0,3152,0,4956,10148,6979,8353,0,4956,200,2000,1500,500
0,50000,1,2,2,53,0,0,0,0,0,0,18922,19486,19917,20017,20146,20221,1329,1310,680,705,728,690
1,100000,1,2,2,39,0,0,0,0,0,0,121895,107315,115214,83649,59993,62813,4500,10000,11000,3000,4000,3000
0,200000,2,2,2,27,2,2,0,0,0,0,186806,166153,157633,145423,146202,144685,0,6908,5200,5400,5700,9101
0,150000,2,2,2,37,0,0,0,0,0,0,86037,84679,82490,78890,75240,75639,5000,5000,4000,3500,3000,4000
0,80000,1,1,2,23,0,0,0,-1,2,2,60130,59744,44031,48089,44789,30423,2550,1848,6084,38,4,70
0,160000,1,1,1,40,1,-1,-1,-1,-1,-1,0,567,4027,3100,2123,4899,567,4059,3100,2123,4899,3165
0,180000,2,2,1,44,-1,-1,-1,-1,-1,-1,816,803,2599,0,2311,2194,803,2800,0,2311,2542,236
0,270000,2,1,1,32,-1,-1,-1,0,0,-1,23351,30960,180473,58839,21334,19080,30972,180519,1177,0,19080,133504
0,180000,2,1,2,41,0,0,-1,0,-1,-1,37353,24797,5549,22349,2974,0,1012,5549,17000,3322,0,2633
1,120000,1,1,1,54,-1,-1,-1,-1,0,-1,390,390,390,1878,390,930,390,390,1878,0,930,0
0,110000,2,1,2,29,0,0,0,0,0,0,48088,45980,44231,32489,26354,20221,2000,2010,3000,3000,3000,1000
0,50000,2,3,1,61,0,0,-2,-2,-1,0,42200,0,0,0,15883,16617,0,0,0,15883,1000,792
0,200000,2,3,2,30,0,0,0,0,0,0,185723,166726,160181,161469,104232,151726,8009,6402,6715,4625,50086,5458
0,70000,2,3,1,23,2,-1,-1,-1,-1,-1,254,2746,1885,2216,1348,29873,6840,1885,2216,1348,29873,1000
0,360000,2,2,2,30,0,0,-2,-1,0,0,23900,0,0,150,205150,0,0,0,150,205000,0,0
1,260000,2,2,1,35,0,0,0,0,0,0,425349,435873,445129,452162,258010,221780,14347,15000,12406,9279,6078,0
0,50000,1,3,1,32,0,0,0,0,0,0,40992,35215,29156,18891,19443,19478,2026,2021,1000,1001,1000,707
0,380000,2,2,1,39,-1,-1,0,0,0,0,19261,81961,61189,38875,17876,13313,81975,1480,3000,1000,3000,10024
0,50000,1,2,2,24,-1,-1,-2,-2,-2,-2,402,-2760,-3650,-3650,-3650,-3650,0,0,0,0,0,0
1,20000,1,3,1,38,0,0,-1,-1,-1,-1,19805,19900,390,390,0,780,1000,390,390,0,780,0
0,270000,1,6,2,32,-2,-2,-2,-2,-2,-2,24089,51408,27067,40359,51264,34874,52398,27787,40569,53500,35051,120391
0,460000,1,1,2,32,0,0,0,0,0,0,386437,393742,392625,368365,377858,362132,15000,15000,15000,15000,15000,20000
0,60000,1,3,2,24,0,0,0,0,2,0,58819,59810,56566,30627,30203,28648,3000,1768,3954,1000,1500,1200
0,200000,2,1,1,35,-1,-1,-1,-1,-1,-1,25663,14224,17560,3300,1920,2731,14224,17560,3300,1920,2731,0
1,50000,2,2,2,37,1,2,2,2,2,2,14008,13493,17259,16684,18017,17581,0,4000,0,1600,0,3000
0,20000,2,1,2,22,0,0,0,0,0,0,19760,18570,17604,11973,9517,6799,1376,1383,1000,455,1500,2200
1,290000,2,2,1,40,0,0,0,0,0,0,274558,256910,229566,148812,53157,47998,10700,11014,5800,1820,2000,2000
0,110000,2,2,2,36,0,0,0,0,0,0,116486,105604,96945,74171,70012,62256,4353,3294,5000,8300,5000,5000
1,160000,2,3,1,51,2,2,2,2,2,2,142064,144900,146534,147955,145488,155041,6600,5500,5310,0,12000,0
0,70000,2,2,1,31,0,0,0,0,0,0,60058,49647,43968,41127,39137,28712,1834,1608,1559,1630,1300,1000
1,200000,2,1,2,39,-2,-2,-2,-2,-1,-1,0,0,0,0,2330,0,0,0,0,2330,0,0
0,80000,2,2,2,40,0,0,0,0,0,0,78717,75873,68602,54617,55987,53895,3300,3300,2000,2200,2100,1900
1,20000,1,1,2,41,-2,-2,0,0,0,0,18803,18376,19342,19081,19799,18718,36147,1281,658,1000,1000,760
0,210000,1,1,2,48,-2,-2,-2,-2,-2,-2,0,570,0,0,0,0,570,0,0,0,0,0
1,180000,2,3,1,39,2,0,0,-2,-2,-2,172488,72050,0,0,0,0,3450,0,0,0,0,0
0,50000,1,2,3,53,0,0,0,0,0,0,34664,17242,18417,18877,18985,18184,1500,1500,1000,800,2000,1000
1,30000,1,2,2,26,1,3,2,2,0,0,31305,30527,30789,29504,30276,29695,0,1060,0,1251,1078,1243
0,150000,1,1,2,30,-1,-1,-1,-1,-1,-1,6708,1098,1908,1589,9918,-16586,1098,2000,1589,9918,1157,0
1,150000,1,1,2,28,-1,2,2,-2,-2,-2,1111,820,-311,-602,-893,-1184,0,0,0,0,0,0
0,260000,1,1,1,43,1,-1,-1,-1,-1,-2,0,2000,1620,8010,0,0,2000,1620,8080,0,0,0
0,310000,2,1,2,30,0,0,0,0,0,0,304329,292848,279138,252703,248895,244026,14027,16800,11600,11000,10000,30000
0,150000,2,1,2,33,0,0,0,0,0,0,96066,98277,88202,48179,49426,50534,4400,4000,2000,2000,1900,1700
0,200000,2,1,2,27,-1,-1,-1,-1,-1,-1,16093,11163,11657,9423,9726,11070,11197,11657,9423,9726,11070,7976
0,150000,1,3,2,45,0,0,0,0,0,0,99247,101194,81194,70590,72040,73423,4268,2725,2505,3000,3000,3000
0,220000,2,2,1,54,-1,-1,-1,-1,-2,-2,8727,2553,147,0,0,0,3011,147,0,0,0,0
0,540000,2,1,2,34,-1,-1,-1,-1,-1,-1,1784,892,946,946,946,946,892,1000,946,946,946,946
0,280000,1,2,2,30,0,0,0,0,0,0,204773,188704,185257,188344,179764,167051,8038,6000,5083,5000,5036,5000
0,230000,1,2,2,32,0,0,0,0,0,0,49619,43435,41719,38072,33802,30435,2072,1689,1046,1025,928,277
0,50000,1,1,1,39,0,0,2,3,2,2,33849,36798,37890,37131,38381,39585,3817,2000,150,2000,2000,1600
0,20000,2,2,2,24,1,-2,-2,-2,-1,-1,0,0,0,0,222,6345,0,0,0,222,6345,2000
1,10000,1,2,2,35,1,6,5,4,3,2,8257,8001,7741,7481,7075,6815,0,0,0,0,0,700
0,500000,1,1,1,46,0,0,0,0,0,0,407331,403816,386053,389008,392650,391336,15043,14000,14003,14011,15003,14009
0,50000,2,2,2,24,0,0,0,0,0,0,49819,50135,32101,17401,19820,17399,1672,1246,574,3000,649,285
0,420000,2,2,2,35,-1,-1,-1,-1,-1,-1,7572,18847,16615,14156,9058,3281,18920,16615,14156,9058,3281,5971
0,50000,2,2,2,23,0,0,-1,2,0,0,21998,15299,32514,26479,27396,27789,2063,33730,0,1500,1000,1019
0,280000,2,1,2,29,-2,-2,-2,-2,-2,-2,0,0,320,2139,0,0,0,320,2139,0,0,0
0,50000,1,2,1,46,0,0,0,-1,0,0,3656,4400,0,1704,3715,-105,1000,0,1704,2011,0,1649
1,160000,2,3,1,41,2,2,2,0,0,2,46017,47188,46134,47063,50034,51063,2200,0,2000,3900,2000,0
1,40000,2,2,1,23,2,2,2,2,2,2,33895,33068,35704,36173,36796,37288,0,3200,1500,1500,1400,1500
0,100000,2,2,1,31,0,0,-1,-1,0,-1,92265,93873,1473,2946,1473,540,5000,1473,2946,0,540,780
0,50000,2,1,2,26,0,0,0,0,0,0,41003,42032,42699,43617,44509,45420,1733,1400,1300,1271,1300,4500
0,130000,2,3,2,32,0,0,0,0,0,2,119312,116259,103438,49319,91191,82168,20021,40354,20000,43608,103,10000
0,30000,2,2,2,22,0,0,0,0,0,0,27358,28612,29183,28983,13100,0,2000,1500,0,500,0,0
1,140000,1,2,1,34,-1,-1,-1,-1,-1,-1,430,430,702,430,430,430,430,702,430,430,430,860
0,210000,2,2,1,32,-1,0,0,0,2,0,164015,155235,151267,149478,145041,107495,9320,4894,3301,3,4994,116880
0,50000,1,2,1,38,0,0,0,0,0,0,48797,47153,43238,17253,16307,16651,1864,1811,594,587,1000,1000
0,310000,1,2,1,29,0,0,0,0,0,0,31132,45718,62992,62473,69837,69898,20000,20000,2500,11056,3000,4377
0,300000,2,1,1,31,-2,-2,-1,0,0,0,0,1110,12192,7639,1722,4064,1110,12192,300,191,4064,390
1,30000,2,2,2,47,2,2,2,2,2,2,16039,17080,17302,17521,17893,18252,1600,800,800,800,800,0
0,90000,2,3,1,40,0,0,0,0,0,0,89928,81721,76947,46589,47730,49488,3416,4142,1700,1888,2710,1500
1,150000,2,2,1,34,2,2,2,0,0,0,39465,42829,41845,42844,43999,45110,4000,0,2000,2000,2000,2000
0,90000,1,1,2,25,0,0,0,0,0,0,32755,31325,28034,29753,30601,33083,2000,3000,2000,3000,3000,1000
0,80000,2,3,2,65,0,0,0,0,0,0,84985,84247,81619,30095,20639,7849,4000,2048,1300,1700,401,180
1,100000,2,1,2,28,-1,-1,-1,-1,-1,-1,555,712,712,712,862,712,712,712,712,862,712,1840
0,10000,1,2,2,33,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,210000,1,1,2,31,0,0,0,0,0,0,161159,165071,173443,179686,197458,138218,8000,13000,10000,20000,7000,7000
0,170000,2,2,1,41,0,-1,-1,-1,-1,0,21170,9698,7360,6380,11937,6378,9734,7373,6380,11937,1000,6881
0,90000,2,2,1,32,1,2,2,2,2,2,85997,83779,88577,86365,91105,89347,0,7200,0,6200,24,3300
1,210000,2,3,2,36,1,-1,-1,-2,-1,-1,0,4866,0,0,5916,0,4866,0,0,5916,0,0
0,50000,2,1,2,26,0,0,0,0,0,0,36806,38212,39141,35524,30842,17043,2000,2000,8156,30000,1644,1209
0,150000,1,1,1,30,1,-1,2,-1,-1,-1,-819,35457,819,2145,17000,23698,36276,0,2145,17000,23698,411
0,80000,2,1,2,30,1,-1,-1,-1,-2,-2,0,1313,880,0,0,0,1313,883,0,0,0,0
1,130000,2,1,1,38,0,0,0,-2,-2,-2,64942,66775,0,0,0,0,4000,0,0,0,0,0
1,100000,1,2,2,30,1,3,7,6,7,8,72652,90461,89011,96593,105083,103522,20000,0,10000,10000,0,0
0,160000,1,1,1,41,0,0,0,-2,-1,0,53935,57997,-3,-3,2987,1993,5000,0,0,2990,6,2409
0,250000,1,2,2,31,0,0,0,0,0,0,14451,15774,16780,16807,17158,17500,1504,1510,537,556,559,658
0,500000,2,2,1,42,0,0,0,0,0,-1,60246,74832,126778,82611,71338,29756,40000,85000,139,20000,29761,70000
0,260000,1,2,2,32,0,0,0,0,0,0,106093,95060,90948,84986,84491,72248,4410,6500,9500,10000,9000,8000
0,50000,2,2,1,44,-2,-2,-2,-2,-2,-2,1473,390,390,390,390,0,390,390,390,390,0,780
0,30000,2,2,2,22,0,0,0,0,0,0,27388,29016,26941,27491,6726,0,2075,1000,550,135,0,0
0,110000,2,2,2,42,1,2,0,0,0,0,57046,51005,48572,49299,47126,48215,0,2100,2500,2000,2250,1200
0,500000,1,1,1,39,-1,-1,-1,-1,-1,-1,6057,9418,7667,6222,9435,7235,9418,7667,6222,9435,7235,8840
0,310000,2,1,2,32,0,0,0,0,0,0,35064,38195,39233,39577,42996,46319,4000,2000,2000,4000,4000,4000
0,580000,1,2,1,37,0,0,0,0,-1,-1,110417,89301,82057,27666,20226,276422,3757,2299,618,2636,326889,8689
0,340000,2,1,1,36,0,0,0,0,0,0,185268,326074,276519,251815,218706,165666,160444,10143,7190,6283,5208,4177
0,360000,2,2,1,42,-1,-1,-1,-1,-1,-1,22237,5683,1632,1632,22379,8901,6695,1632,1632,22379,8901,4852
0,290000,2,1,2,29,-1,-1,-1,-1,-1,-1,578,7124,7620,0,4788,0,7129,7620,0,4788,0,7026
0,30000,1,2,2,36,3,2,2,2,3,2,20424,19809,22478,24111,23447,24951,0,3000,2300,0,2500,0
0,80000,2,1,2,29,0,0,0,0,0,0,26524,23224,23141,22160,21478,20441,1500,1700,1000,1000,1000,1500
1,360000,1,1,1,38,-1,-1,-1,-1,-1,-1,780,0,390,390,390,390,0,390,390,390,390,390
0,170000,2,1,2,31,-1,-1,-1,-1,-1,-1,1561,1239,7315,10730,1686,9445,1239,7352,10730,1686,9445,3444
0,100000,1,2,1,42,0,0,0,0,2,0,56256,57685,58156,61103,59358,60060,3000,2688,5163,0,2358,2472
0,450000,1,2,2,37,0,0,-1,-1,0,0,457627,38692,4549,16885,6440,7440,1000,4549,16885,129,1000,0
0,260000,2,1,2,33,-2,-1,-1,-1,0,0,0,204,-810,2190,810,0,204,0,3000,0,0,0
0,240000,2,1,2,29,0,0,0,-1,-1,-1,25700,28677,22081,3428,67,1832,5009,2000,5000,0,3332,0
0,110000,2,2,2,28,0,0,0,-2,-2,-2,5660,1150,0,0,0,0,2000,0,0,0,0,0
0,240000,2,2,2,26,0,0,0,0,0,0,184501,177846,167934,169133,175175,146093,7627,6003,5504,10158,6000,6012
0,220000,2,2,2,35,0,0,0,0,0,0,34819,30937,30348,23459,23200,21281,2006,2022,1002,1007,1000,1008
0,20000,1,2,1,33,0,0,0,-2,-2,-2,2508,3448,-202,-202,950,0,1000,202,0,1152,0,1000
1,100000,2,1,1,51,1,-2,-2,-1,2,2,0,0,0,300,150,780,0,0,300,0,630,0
0,300000,1,1,2,32,-2,-2,-2,-2,-2,-2,264,264,264,264,414,264,264,264,264,414,264,264
1,20000,1,2,2,33,0,0,0,0,0,-1,8488,10179,11901,11901,9336,9054,2000,2000,0,0,9054,2000
0,360000,2,1,2,30,0,0,0,0,0,0,139762,143515,147037,146117,145884,147645,6000,6000,4818,5000,5000,4500
1,220000,1,1,2,28,0,0,0,0,0,0,221268,219545,216317,181012,181435,183283,8700,8500,6300,6700,7200,5300
0,470000,2,2,2,26,0,0,0,0,0,0,169699,170309,167876,170610,173643,178083,6200,7000,5716,5982,7000,5500
0,70000,2,2,2,22,0,0,0,0,0,0,65793,26665,22630,14573,15127,12596,2000,1400,291,1500,5000,2000
0,120000,2,1,2,26,0,0,0,0,0,0,10172,12400,14256,16859,17477,21588,3000,3000,4000,4000,5000,5000
0,50000,1,2,2,35,0,0,0,0,0,0,18510,19418,21097,21759,22421,23061,1500,2000,1000,1000,1000,1203
0,470000,1,2,1,49,0,0,0,0,0,0,169260,161760,154424,147137,138240,125866,6600,6170,5100,4726,4555,4375
0,130000,1,2,1,49,0,0,0,0,-1,-1,24008,21231,14323,7722,4689,-3614,3000,5000,2822,5000,0,6500
1,20000,2,1,2,24,-1,-1,-1,2,2,2,390,707,1320,930,780,240,1097,1003,0,240,0,780
0,260000,2,1,2,36,-2,-2,-2,-2,-1,-1,1891,2438,2280,746,1989,1668,2637,2280,746,1989,1668,2605
0,20000,1,1,1,39,-1,-1,-1,-1,-1,-1,628,662,596,630,664,598,700,600,700,700,600,1400
1,300000,2,1,2,28,2,-1,-1,0,0,-2,1314,168,1080,1080,0,0,170,1080,0,0,0,2500
0,460000,2,2,2,35,0,0,0,0,0,0,449790,450047,453770,396600,392879,398478,17610,17500,13810,14100,14520,15000
1,20000,2,1,2,24,1,-1,-1,-1,2,2,0,20087,2110,300,150,650,20087,2200,600,0,500,0
1,360000,2,2,2,27,0,0,0,0,0,0,238971,245515,248969,253896,259403,264352,10381,9036,9066,9576,9426,9435
0,290000,1,1,1,40,0,0,0,0,0,0,98441,95169,93718,89712,82809,76334,4000,4250,5000,3241,3500,7000
0,90000,1,1,1,30,0,0,0,0,0,0,38921,45577,46496,40244,39903,8629,12000,5000,3000,10000,1000,1838
0,180000,2,1,2,26,-1,-1,-1,-1,-1,-1,2049,0,351,631,13359,384,0,351,631,13359,384,487
0,360000,1,3,1,53,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,120000,1,1,1,45,0,0,0,0,0,0,20877,21909,22922,23376,23866,24339,1369,1382,836,866,870,902
0,220000,1,2,2,30,0,0,0,0,0,0,217800,189016,137788,106713,96588,22743,7261,5170,4054,4500,1225,110000
1,220000,1,1,2,34,2,2,0,0,0,2,203101,185384,149839,142404,120918,87005,311,38024,8105,10117,37,5264
1,10000,2,1,2,27,-1,-1,-2,-2,-2,-2,499,0,0,0,0,0,0,0,0,0,0,0
0,320000,2,2,2,31,0,0,0,0,0,0,104850,101705,93489,95033,96941,108463,3600,4277,4000,3600,13203,4500
0,320000,1,1,1,33,0,0,0,0,0,0,325445,202853,57051,161651,182265,0,10000,15000,105000,55000,0,0
0,90000,1,2,2,39,0,0,0,0,-1,0,50477,22472,20148,4708,5000,5028,3000,5000,500,5000,500,500
0,180000,1,1,1,50,0,0,0,0,0,0,66114,69436,72560,76169,77988,69293,5000,5000,5000,3000,5000,5000
0,90000,2,1,2,28,0,0,0,0,0,-1,88345,90260,87535,89335,19715,4709,3360,1947,2000,10000,4709,82400
0,100000,1,1,1,36,0,0,0,0,0,0,23070,18806,20183,21540,25775,0,1700,2000,2000,5000,0,0
0,340000,1,2,1,41,0,0,0,0,0,0,331003,332829,274467,275341,280913,270448,15110,11019,9502,9579,9026,8719
1,50000,1,1,2,22,0,0,2,0,0,0,47726,51161,48310,50332,47492,50782,5500,0,3000,3000,5000,0
0,240000,2,2,1,41,-1,0,-1,-1,-1,-1,20272,11294,16873,1143,4317,14940,1000,16906,1143,4317,14940,0
0,10000,1,2,2,41,1,2,2,2,2,2,8722,9592,9289,10140,10417,10104,1157,0,1008,584,0,198
1,220000,2,1,1,42,2,2,2,2,2,2,2500,2500,2500,2500,2500,2500,0,0,0,0,0,0
0,100000,2,2,2,37,0,0,0,0,0,0,107669,107529,73323,51125,46879,45538,3536,2821,3963,3147,2670,725
0,220000,2,1,1,31,-2,-2,-2,-2,-2,-2,3785,1137,377,5763,3952,412,1142,377,5763,3952,412,1294
0,70000,2,3,1,57,0,0,0,0,0,0,67864,65062,66447,49103,45830,46769,2620,2730,1936,1700,1700,2000
1,30000,2,2,2,37,3,2,2,0,0,0,29657,30320,28991,29066,29340,30786,1763,0,1178,1223,2435,1200
0,130000,2,3,2,53,-1,-1,-1,-1,-1,-1,11085,45677,27951,17255,10400,18776,45697,27951,17307,10400,18776,2944
0,140000,2,2,1,25,0,0,0,0,0,0,81960,81757,83046,84034,77659,77180,3005,3000,3000,3000,3000,5000
0,20000,1,2,2,32,0,0,-1,0,0,0,4485,4843,15992,14897,12792,10042,1000,16000,600,1000,500,0
1,150000,2,1,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,50000,2,2,2,26,0,0,-2,-2,-2,-2,4136,0,0,0,0,0,0,0,0,0,0,0
0,90000,1,2,1,29,1,1,1,0,0,0,41073,43480,73960,2442,48063,48186,3100,1000,770,48012,1756,1894
0,170000,2,3,1,37,0,0,0,0,0,0,158920,164353,167455,99297,59888,44262,8000,7000,5000,5000,5000,20000
1,70000,1,1,2,30,2,2,0,0,0,0,34985,34146,35271,35986,36905,37641,0,2000,1300,1500,1500,1576
0,200000,2,1,2,43,-2,-2,-2,-2,-2,-2,830,-6,-6,657,2088,150,0,0,663,2088,150,594
0,200000,1,1,1,42,0,-1,0,0,-1,-1,19318,19067,17858,326,326,326,19067,5000,0,326,326,326
1,20000,1,2,1,40,1,2,0,0,0,0,20498,19692,20498,19898,19906,18586,0,1600,0,398,0,0
0,200000,1,2,1,41,0,0,0,0,0,0,96910,92934,99528,100341,102585,108567,10000,7004,5000,5003,7345,7000
0,170000,1,2,2,26,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,130000,1,1,2,25,1,-2,-2,-2,-2,-2,-2000,-2000,-2000,-2000,-2000,-2000,0,0,0,0,0,0
0,100000,2,1,2,27,0,0,0,0,2,0,90118,88435,90147,94425,92853,93816,4110,4101,6623,0,3503,3360
0,180000,1,2,2,31,0,0,0,2,0,0,28566,32876,39120,38339,42679,46953,5000,7000,0,5000,5000,5000
0,230000,2,3,2,26,-2,-1,0,0,0,0,1200,990,9079,11186,10159,11734,990,8089,2186,1159,1734,1200
0,20000,1,3,2,50,-1,-1,-1,-1,-1,0,2191,1140,12656,1693,303,12303,1140,12656,1700,500,12000,0
1,500000,2,1,1,35,0,0,0,0,0,0,35176,36193,44157,48322,21593,13866,2504,10004,5178,1047,2019,1004
1,150000,2,1,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,80000,2,3,2,40,3,2,2,2,2,2,38503,40118,41199,42264,43083,43471,2500,2000,2000,1600,1200,2000
0,230000,1,2,1,29,0,0,0,0,0,0,56171,60250,63574,71941,75882,75619,5000,5000,10000,5000,5000,5000
1,80000,1,1,2,37,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,230000,2,2,2,24,0,0,0,0,0,0,24973,24974,25566,23427,28229,31355,5000,5000,2100,5229,3355,4598
1,50000,2,2,2,49,2,0,-1,-1,-1,0,38947,37799,3,18080,12227,13296,2000,1000,19000,12500,2000,2000
0,50000,1,2,2,35,0,0,0,0,0,0,48813,50789,49624,19880,20431,19559,5000,23000,838,1000,1000,1000
0,10000,2,1,2,25,1,3,2,0,0,0,10438,10130,9738,9178,8398,0,0,0,0,0,0,0
0,140000,1,2,2,34,2,2,2,2,2,2,135949,130625,117392,111478,109353,97612,8408,3500,3500,3600,0,3600
1,50000,1,2,2,42,0,0,0,0,0,0,39236,39729,27068,28604,28199,58428,2094,1451,1987,1039,1500,1200
0,180000,1,3,2,28,0,0,0,0,0,0,129719,133702,133758,80055,69672,33194,6070,3521,5000,5000,5004,5029
1,360000,1,1,2,65,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,580000,1,3,1,67,2,2,3,3,4,6,453985,470915,471175,486776,503914,527711,25704,9464,25065,25703,33000,215
0,310000,2,1,1,43,-2,-2,-2,-2,-2,-2,14619,1881,13750,9837,7785,14460,12484,13961,9838,7785,14460,14195
0,20000,1,3,2,52,0,0,2,0,0,0,16735,20373,12071,12567,13949,14318,4008,0,1000,1600,600,532
0,180000,2,1,2,43,-2,-1,-1,-1,0,-1,8657,6847,18762,22928,3129,2398,6847,18762,22928,0,2398,23149
0,60000,2,1,2,24,0,0,0,0,0,0,15050,16203,16891,15474,14612,16354,2000,1300,2000,1000,2000,1000
0,40000,2,3,1,59,0,0,0,0,0,2,14769,15271,15383,14548,16274,15650,1573,1512,504,2770,613,14
0,140000,2,2,1,34,0,0,2,0,0,0,121374,125965,102527,103337,105942,101830,8200,3000,4000,4500,4000,4200
0,220000,1,2,1,32,0,-1,-1,-1,-1,-1,8000,8288,8000,0,8000,0,8288,8000,0,8000,0,0
1,10000,1,2,2,22,0,0,0,0,0,0,8602,8728,9721,9609,9503,9771,1158,1151,339,344,425,195
0,20000,1,1,1,52,0,-1,-1,-1,0,-1,19965,390,390,780,780,10400,390,390,780,0,10400,0
0,50000,2,1,2,23,-1,0,0,0,0,0,15036,15790,18202,18601,19138,18319,1300,2701,700,847,655,700
1,50000,2,2,2,33,2,0,0,0,0,0,27752,28787,29800,30393,31031,33020,1487,1500,1081,1121,2500,0
0,320000,2,2,2,35,0,0,0,0,0,0,98697,100572,103621,103720,100136,102167,3891,5240,3616,3770,4264,3345
0,20000,1,2,2,34,-2,-2,-2,-2,-2,-2,2199,1530,750,2280,1500,780,1530,750,1140,3000,780,0
0,50000,1,2,1,40,0,0,0,0,0,0,48219,48978,49257,19641,20053,19613,2037,2316,690,715,718,690
0,340000,1,1,1,49,-1,-1,-1,-2,-1,2,1960,1052,6730,1346,3684,745,1228,7270,2000,4325,0,11271
1,360000,2,2,1,32,1,-2,-2,-2,-2,-2,-301,-301,-301,-301,-301,-301,0,0,0,0,0,0
0,300000,2,2,1,33,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,40000,2,2,2,26,0,0,0,0,2,2,31475,32663,33813,34952,36447,35515,2000,2000,2000,2500,0,1500
0,150000,1,1,1,51,0,0,2,0,0,0,128968,138260,134573,136026,97517,47027,12900,0,5399,4224,1830,1889
1,20000,2,2,2,40,2,2,0,0,0,3,18278,17696,19008,19083,21871,21236,0,1612,687,3100,0,0
0,30000,2,3,1,35,1,-2,-1,0,0,-1,-5,-5,2605,893,895,2328,0,2610,18,2,2333,1
0,80000,2,2,1,27,-2,-2,-2,-2,-2,-2,390,0,780,0,0,0,390,780,0,0,0,0
1,390000,2,3,1,38,-2,-2,-2,-2,-1,-1,241,0,0,0,739,0,0,0,0,739,0,0
1,20000,2,2,2,22,1,2,2,2,2,2,5613,5377,6920,6911,6655,7191,0,1638,251,0,647,0
1,200000,1,2,1,42,0,0,0,0,0,0,68670,69702,70015,72073,71690,73661,4000,4000,5000,2563,5000,5000
0,80000,2,3,1,35,0,0,0,0,0,0,49544,50418,51810,28964,13059,13488,1970,2355,1500,1000,646,2000
1,50000,2,2,1,36,2,0,0,0,0,0,50922,50367,41627,42297,43031,45837,1715,1991,1661,1566,3526,0
0,230000,2,2,1,38,0,0,0,0,0,0,10906,9692,9162,10466,9426,8099,1364,1393,2003,1000,1000,500
0,190000,2,2,2,31,0,0,0,0,0,0,147586,155228,160588,162241,165794,168951,10000,7891,5743,6102,6000,6307
0,260000,1,3,1,36,-1,0,0,0,0,0,154462,153799,77156,73658,70273,67100,7425,2795,2779,2947,3400,5000
0,100000,2,1,1,39,-1,-1,-1,-1,-1,-1,29449,55139,34181,12592,71340,32453,55139,34181,12592,71340,32453,37035
0,140000,1,2,2,41,0,0,0,0,0,0,132758,83498,84837,85663,79852,81090,4002,3900,3000,2892,3059,3003
1,20000,2,2,1,42,2,0,0,0,0,0,12426,13143,14152,14435,14802,15256,1225,1234,517,600,700,710
0,80000,1,2,2,30,0,0,0,0,0,0,69392,64149,53200,29707,28427,10072,3046,1874,2000,1000,1000,199
0,360000,1,1,2,32,0,0,0,0,-1,-1,304907,309972,315730,113412,2500,0,12557,13738,5053,2500,0,0
1,70000,1,2,2,31,0,0,0,0,2,0,46079,47232,48618,51134,50222,48874,2200,2500,3600,0,1754,1892
1,30000,2,2,1,24,2,2,0,0,0,0,31214,28983,28301,31072,24147,4007,0,1400,3561,483,80,0
0,500000,2,1,1,39,0,0,0,0,0,0,358020,360047,369045,382231,204593,211655,15000,15000,20000,10000,10000,10000
0,320000,2,2,2,30,2,-1,-1,-1,-1,-1,416,416,416,416,1829,1833,416,416,416,1829,1833,2148
0,500000,2,1,1,34,0,0,0,0,0,0,32715,60927,76088,110294,108964,103548,30007,30000,50000,5000,5000,30000
0,240000,2,1,1,27,1,-2,-1,-1,0,0,0,0,402,14350,14129,10222,0,402,14350,1129,1222,204
0,50000,2,1,2,25,-1,-1,-1,-1,-1,-1,574,801,686,527,312,442,801,686,527,312,442,8016
0,120000,2,2,1,39,0,0,0,0,0,0,31611,32264,32786,33018,27114,26287,1562,1500,1059,988,922,826
0,250000,2,1,2,32,0,0,0,0,0,0,26465,30762,32833,34055,34321,23166,5000,3000,2500,1000,3050,4000
0,180000,2,2,1,39,0,0,0,0,0,0,65710,58159,60188,61090,62450,63911,2500,3000,2500,2500,2500,3000
0,10000,2,2,2,22,-1,-1,-1,-1,0,-1,5208,654,9954,9719,6547,654,654,9954,9919,0,654,264
0,200000,2,3,1,53,0,0,0,0,0,0,98426,91948,17042,10075,5107,7789,52306,1000,212,102,7786,4000
0,120000,2,1,2,29,-1,-1,-1,-1,-1,-1,380,380,380,380,380,380,380,380,380,380,380,2880
0,230000,1,2,1,38,-1,-1,-1,-1,-1,-1,326,326,326,326,326,326,326,326,326,326,326,326
0,330000,2,1,1,36,1,-2,-2,-1,-1,-1,0,0,0,1983,0,207,0,0,1983,0,207,49974
1,50000,2,2,2,28,0,0,0,0,0,0,28457,29491,30508,31599,32262,32904,1492,1509,1600,1170,1177,1217
0,130000,1,2,2,32,0,0,-2,-2,-2,-2,27495,0,0,0,0,0,0,0,0,0,0,0
1,110000,1,2,2,26,2,2,2,2,2,2,58112,56620,60732,61938,63097,64492,0,5700,2800,2300,2600,2300
0,30000,2,3,2,40,-1,0,0,-1,2,2,2208,7808,0,196,46,5346,7006,0,196,0,5300,0
0,120000,2,1,2,25,0,0,-1,0,0,-1,8676,10599,5814,4426,3038,5184,5000,5814,0,0,5184,7048
0,120000,2,1,2,28,-2,-1,-1,-1,0,0,398,954,0,170,170,0,958,0,170,0,0,0
0,210000,2,2,1,40,0,0,0,0,0,2,42820,44156,44864,45768,48204,49453,1856,1564,1468,3000,2000,2000
0,30000,1,2,1,47,1,2,0,0,2,2,15148,14620,15322,16469,16063,17295,0,1253,1400,0,1500,0
0,50000,1,3,2,27,2,2,2,2,2,2,54529,53143,53782,50982,51740,49062,1800,3900,300,3400,0,4000
0,140000,2,2,2,42,-1,-1,-1,0,-1,-1,176,395,1204,700,748,-784,395,1204,0,748,0,2688
0,140000,1,3,1,37,2,2,2,2,2,2,136184,138932,140185,136438,144979,139314,6400,5000,0,10800,0,5300
0,50000,1,2,1,55,0,0,0,0,0,0,50528,50541,49345,20238,18646,19034,2100,1305,1201,663,684,652
1,130000,1,3,1,46,1,2,0,0,0,0,26582,25956,25144,23235,13277,13895,100,2000,1000,700,1000,2000
1,80000,2,2,2,30,1,2,0,0,0,0,6393,6148,7311,7303,7456,7605,0,1266,258,267,269,278
0,50000,2,3,1,51,0,0,2,0,0,0,44766,48047,46640,40551,19398,0,4000,0,811,1000,0,0
0,100000,1,1,1,35,1,2,2,2,2,0,17365,18102,17514,20207,19745,20263,1310,0,3000,0,1000,1000
0,220000,1,2,1,48,-1,-1,-1,-1,-1,-1,61614,45669,11086,4564,6549,6413,45889,11134,4578,6593,6440,12249
0,260000,2,2,1,28,-1,-1,-1,0,-1,-1,711,711,5514,1989,711,8503,711,5514,0,711,8503,3011
0,320000,1,1,2,40,0,0,0,0,0,0,304702,307943,314201,319204,325758,319898,20000,12868,11721,12000,13000,11728
0,80000,2,2,1,30,0,0,0,0,0,0,5123,7864,9701,8969,8529,8737,3000,2005,1013,1000,350,500
0,140000,1,1,2,55,0,0,0,0,0,0,65640,66998,68201,68866,65781,66850,2800,3000,2500,2350,2400,2400
1,180000,1,2,1,26,0,0,0,2,-1,-1,175539,138825,51686,2594,171716,181693,3826,7000,0,171716,13400,0
0,80000,1,4,2,23,1,-1,-1,-1,0,0,-24,3032,3318,1278,2541,15452,3056,3324,1278,2003,15000,13004
0,250000,1,2,2,40,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,80000,1,1,2,33,0,0,0,0,0,0,75454,77738,77235,76835,34751,0,4100,2000,0,0,0,0
1,30000,1,3,1,50,0,0,0,0,0,-1,28339,24232,15626,9330,4372,1419,1681,2000,0,0,1419,12000
0,120000,2,2,1,26,-1,-1,-1,-1,-1,-1,13587,11433,7823,0,4913,7023,11433,7823,0,4913,7023,2176
0,120000,2,2,2,29,0,0,0,0,0,0,82064,83847,85558,86491,88136,89886,4000,4000,3250,3195,3210,4200
0,20000,1,2,1,29,2,2,2,0,0,0,8024,11718,11238,12735,14359,19076,4000,0,2000,2000,5000,0
0,50000,1,2,2,40,0,0,0,0,-1,0,26566,14851,4013,2027,15090,14078,3000,1000,41,30525,477,688
0,250000,1,2,1,50,-2,-2,-2,-1,-1,-1,390,390,390,8042,16014,5607,390,390,8042,16014,5607,390
0,260000,1,1,2,37,0,0,0,0,0,0,112053,108596,100005,101759,100698,99222,5000,5000,5000,5000,5000,5000
0,180000,2,1,2,27,-1,2,-1,-1,-1,2,980,980,376,0,2202,150,0,376,0,2202,0,819
0,20000,1,3,1,49,-1,-1,-1,-1,-1,-1,390,678,0,780,0,378,678,0,780,0,378,0
1,150000,1,2,1,55,1,2,2,0,0,0,76516,78505,76652,77688,79440,81126,3800,0,2800,3000,3000,3200
0,260000,1,1,2,34,-1,-1,-1,-1,-1,-1,6776,3198,2123,11774,6166,3583,3222,2125,11892,6192,3601,3403
0,230000,1,1,1,43,1,2,2,2,2,2,9462,9701,10277,13148,12834,13861,1000,1000,3000,0,1200,0
0,70000,2,1,2,24,0,0,0,0,0,0,69572,71233,66844,50410,44958,46655,2828,2337,1702,1800,2600,2000
0,160000,2,1,1,33,-1,-1,-1,-1,0,0,7429,7165,1849,4715,799,0,8000,2000,4755,0,0,0
0,50000,2,2,1,42,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,170000,1,2,1,37,-1,-1,-1,-1,-2,-1,490,-10,4910,0,0,1000,0,4920,0,0,1000,1030
0,210000,2,3,1,39,0,0,0,0,0,0,106028,107312,65968,67307,46511,47583,6000,5000,2697,2000,2012,1172
0,230000,1,1,2,28,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,110000,1,2,1,36,2,2,2,2,2,2,57135,55648,59518,57964,66995,65762,0,4803,0,10000,0,7195
0,80000,2,2,1,39,0,0,-1,-1,-1,-1,44002,43156,22478,5011,4674,0,2300,22478,5011,4674,0,0
0,90000,2,2,1,54,-1,-1,-1,-1,-1,-1,692,392,332,14579,2091,506,394,332,14579,2091,506,417
1,90000,2,1,1,41,2,2,2,2,2,2,78700,80348,81630,82890,84709,86252,3500,3200,3200,3300,3100,3100
0,250000,2,1,1,42,-1,-1,2,0,-1,2,744,2244,1372,686,1522,686,2186,0,0,1522,0,4389
0,270000,1,2,2,31,1,2,2,2,2,0,16616,16911,14692,13907,10660,10683,2500,0,1000,0,2000,1000
0,20000,1,3,2,23,0,0,0,0,0,0,10103,11139,12106,12349,11420,11641,1205,1172,415,404,400,400
0,80000,2,5,2,34,1,2,-1,-1,-1,0,2898,1457,1261,1261,2522,1261,0,1261,1261,2522,0,780
0,20000,1,1,2,23,2,2,0,0,0,0,15077,15534,16540,17267,17475,17838,1000,1273,1000,631,650,803
0,150000,2,2,1,36,0,0,0,2,0,0,83853,87227,96253,93562,96510,63417,5000,11700,0,5000,2500,5000
1,80000,2,3,1,37,1,2,2,0,0,0,99396,100495,97982,100261,102147,91829,3560,0,3912,3832,3508,2800
0,130000,2,2,1,47,0,0,0,0,0,0,46096,37939,39138,40023,40536,41697,2167,2000,2000,1469,2000,2000
0,320000,2,1,2,28,-1,0,-1,-1,-1,-1,18506,12237,913,5356,58545,7357,1062,1116,5384,58837,7393,5926
1,50000,2,1,2,24,2,2,2,0,0,0,43379,46097,44187,43165,37967,36327,3628,8,1500,1490,1303,2000
0,260000,2,2,1,34,0,0,0,0,0,0,135489,138509,138076,110044,111906,104073,5007,5003,5004,4052,4010,3835
0,140000,2,1,2,35,2,2,2,2,2,2,56528,57973,58679,59379,60636,61656,2800,2100,2100,2200,2000,2400
1,10000,2,3,1,53,1,4,3,2,2,2,4479,4272,4064,3856,4390,4171,0,0,0,900,0,900
0,180000,1,1,2,30,0,0,0,0,0,0,139804,136528,57096,52694,50276,52945,7000,6000,3500,3500,3500,3900
0,250000,1,1,1,71,0,0,0,0,0,0,177484,177946,159849,145461,141487,147705,6243,5446,4721,4385,7805,200
1,20000,1,1,2,23,-1,2,2,2,2,2,15383,16142,15586,17322,16908,17564,1300,0,2000,0,1240,0
0,50000,1,3,2,28,0,0,0,0,0,0,48963,50381,50287,20406,20206,19690,2500,1293,839,870,940,865
0,120000,2,1,1,38,1,-2,-1,0,0,-2,0,0,4050,4050,0,0,0,4051,0,0,7,7
0,160000,2,2,1,49,1,2,2,2,2,2,58943,60210,60755,59180,62835,61670,2800,2120,0,4611,0,2213
0,60000,2,2,2,22,0,0,-1,-1,0,0,11718,4878,18347,15707,18976,6355,1000,37325,20800,3500,1232,113
0,130000,1,2,2,31,0,0,0,0,0,0,116437,112881,96191,88934,90633,91459,4911,3533,3301,3607,5516,7020
1,320000,1,2,1,41,1,-2,-2,-2,-2,-2,0,0,0,0,700,860,0,0,0,700,860,2420
0,50000,2,2,1,43,0,0,0,0,0,0,35268,34807,31071,30258,29579,28396,1600,1400,1500,1200,1500,1200
1,50000,1,2,2,33,0,0,0,0,0,0,48058,49348,41707,29358,29860,30461,2097,1456,1200,1100,1076,1200
1,70000,2,2,1,44,2,2,2,2,2,2,12662,13661,13145,14123,13754,14724,1500,0,1200,0,1200,0
0,80000,2,2,1,44,0,0,0,0,0,0,76992,73036,17576,5616,25439,25833,2000,1000,4554,21000,1000,1000
1,230000,1,2,2,27,-1,-1,-1,-1,0,0,416,568,1427,14947,13255,8226,568,1427,14947,437,1000,900
1,20000,1,3,2,43,-1,-1,2,0,0,0,390,1736,1170,780,780,0,1736,0,0,0,0,0
0,20000,2,3,2,39,0,0,2,2,3,2,12241,16020,16457,20906,20289,20407,4000,1000,4750,0,600,0
0,360000,1,2,2,42,0,-1,-1,-1,-1,-2,10000,10000,141,7054,-2946,-2946,10000,141,7054,1941,0,0
0,90000,2,1,2,28,-2,-2,-1,0,0,0,-1886,-2086,34347,35042,46098,46658,0,36633,1328,11696,1350,1337
0,160000,2,2,1,34,2,2,2,0,0,0,77290,72681,66526,66893,66637,67877,4500,2500,3000,3000,4000,2305
0,50000,1,1,2,36,1,2,2,2,0,0,49845,51215,47074,18853,19405,19237,2505,2300,0,1000,800,1000
0,220000,2,1,2,27,0,0,0,0,0,0,164855,168607,152765,152953,156065,145846,6102,7000,6500,5573,7000,8000
1,350000,1,1,2,42,2,0,0,0,0,0,320982,322788,272799,117867,117518,119718,12618,11127,4327,4261,4150,4153
0,120000,2,1,2,29,-1,-1,-1,0,-1,-1,3945,5795,10863,1601,1126,4802,5894,10863,0,1126,4802,9751
0,210000,2,1,2,30,1,2,0,0,0,0,73903,72153,73634,75095,76886,78604,0,2674,2687,3000,3000,3000
0,100000,2,2,1,31,2,2,0,0,0,2,17606,17040,19139,19325,20855,20372,0,2700,800,2000,0,1000
1,50000,2,3,2,52,0,0,0,0,0,0,34781,34458,33311,18033,18740,19408,1725,1800,3000,1000,1000,657
0,340000,2,1,2,26,-1,0,0,0,0,-1,58363,106270,159464,155685,137838,6556,56270,59503,3330,40,6556,16390
1,140000,1,1,1,57,2,2,2,2,2,3,108660,105504,113177,113622,116396,115826,0,10970,3805,4747,1932,8337
0,50000,1,2,2,42,0,0,0,0,0,0,47691,48738,48565,48301,50851,51153,3304,2300,2000,3500,3000,4000
0,50000,1,2,2,31,1,2,0,0,2,0,16617,16061,17082,18969,18524,18947,0,1294,2181,0,731,586
0,90000,2,1,2,27,0,0,0,0,0,0,56754,58835,59461,60974,62339,63648,3000,2200,2500,2500,2500,2600
1,160000,1,2,1,66,2,2,2,2,2,2,67771,69535,70848,71739,73090,74490,3400,3000,2600,2600,2700,2800
0,250000,1,2,2,27,0,0,0,0,0,0,34799,25831,24448,20492,18812,17663,2027,2000,1007,1031,2000,10000
0,50000,1,1,2,23,1,-2,-2,-2,-2,-1,0,0,0,0,0,19553,0,0,0,0,19553,389
0,300000,2,2,1,36,0,0,0,0,0,0,141486,79474,80813,111116,13534,10379,6000,5000,30303,2011,856,1010
0,230000,2,2,2,34,1,-2,-2,-2,-1,0,-2,-2,-2,-2,794,796,0,0,0,796,2,0
1,260000,1,1,1,43,1,-2,-2,-1,0,0,0,0,0,14855,13650,0,0,0,15055,0,0,0
0,60000,2,1,2,22,2,0,0,0,0,-1,58841,60970,58082,59882,19663,29343,3700,1400,2000,500,30000,1100
0,140000,1,3,1,41,-1,-1,-1,0,-1,-1,2139,0,1686,1686,205,6689,0,1686,0,205,6689,0
1,70000,2,3,3,49,2,0,0,0,0,0,92033,79841,80149,47735,48737,50225,3078,13489,7000,1771,2300,7600
1,20000,1,3,1,41,2,0,0,0,0,0,18738,18986,20110,19584,16539,19466,1376,1500,593,2701,4261,941
1,20000,2,2,1,27,3,2,0,0,2,3,4899,4675,5685,6490,6837,6435,0,1095,900,596,0,0
0,170000,1,4,1,28,0,0,0,-1,-1,-1,171098,166176,169759,11760,0,4902,14000,5695,11760,0,4902,6000
0,150000,2,3,0,55,-1,-1,-1,-1,-1,-1,1080,17493,9160,2939,3396,1870,17498,9160,2939,3396,1870,6800
0,50000,1,2,2,26,0,0,2,0,0,0,13117,16887,16323,16752,17229,18931,4000,0,1000,900,2000,379
1,60000,1,1,1,49,2,0,0,0,0,0,60289,57426,25820,25793,28224,28968,1580,1500,1100,3000,1200,1100
0,230000,2,1,2,29,-1,-1,-1,-1,-1,-1,1960,11055,2269,9818,690,5369,11055,2269,9818,690,5369,4285
0,100000,1,2,2,30,0,0,0,0,0,-1,31373,32155,32331,29035,19576,33825,1602,1451,4,41,34938,292
0,150000,1,1,2,24,-1,-1,-1,-1,-1,-1,1050,3258,3664,1461,2348,3626,3258,3735,1461,2348,3626,3089
0,70000,1,2,2,51,0,0,0,0,0,0,67880,66658,58486,29171,17725,17693,3028,3199,1267,642,651,1665
0,150000,1,1,2,25,0,0,0,0,0,-1,52952,95134,31578,26089,16624,5107,60086,2000,2000,5000,6000,9000
0,50000,2,2,2,25,0,0,0,0,0,0,23529,27889,22800,21930,23183,17613,4820,1500,1000,2000,1000,500
1,110000,2,1,2,29,2,2,2,2,2,2,95690,105101,105676,106506,103591,109276,11000,3800,4000,0,8800,0
1,290000,2,1,2,25,0,0,0,0,0,0,305823,303701,296384,248801,241983,230925,15000,10500,10000,15000,7844,23333
0,310000,2,2,2,42,0,0,0,0,0,0,128166,102808,94484,95087,80331,66813,3844,5000,5000,6000,6000,7000
0,80000,2,2,1,38,0,0,0,0,0,0,74236,63120,53897,54292,55430,57011,2125,2000,2000,2010,2500,1336
0,220000,1,1,1,54,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,230000,2,2,1,62,0,0,0,0,0,0,167635,170085,172204,173045,176163,179625,6474,7726,5601,6100,6427,6000
0,360000,1,1,1,52,0,0,0,0,0,0,236171,228951,220826,191655,162435,132093,8500,7800,6665,5670,4461,3100
0,320000,1,1,1,48,-1,-1,-1,-1,-1,-2,25840,13260,13217,17967,-13,-13,13326,13289,18064,0,0,0
0,20000,1,1,2,30,0,0,2,0,0,0,14406,20653,19995,19391,19120,19158,6500,84,7171,1000,1000,2000
0,360000,2,2,2,35,-1,-1,-1,-1,-1,-1,61793,79467,26943,148307,71373,7406,79651,26943,148307,71373,7406,3021
0,360000,2,2,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,440000,2,1,1,37,-1,-1,0,-1,-1,-1,10858,46104,21349,11569,-1401,1773,50004,20000,12000,0,3773,0
1,400000,1,2,1,49,2,2,2,2,3,2,175904,179579,186539,196029,192680,195226,8000,11500,14100,4,6804,5
0,180000,1,2,1,35,1,2,0,0,0,0,32082,31293,31570,33370,33370,0,0,1400,2200,0,0,0
0,230000,2,1,2,30,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,2,1,2,29,0,0,0,0,0,0,9078,11612,12100,13900,15900,0,3000,1500,2000,2000,0,0
0,230000,1,1,1,34,0,0,0,0,0,0,22954,11225,10669,13498,12482,9949,1700,1380,8000,1000,4000,1000
0,50000,1,2,1,53,0,0,0,0,0,0,47824,48954,46716,18685,19076,19466,1948,1835,669,692,707,695
0,270000,1,1,2,36,-2,-2,-2,-2,-2,-2,15986,16635,15913,14192,10559,7672,2008,1513,1019,515,302,3050
0,440000,2,2,2,29,0,0,0,0,0,0,485921,234046,214092,201210,186455,169455,20000,7822,8000,6000,16000,4000
0,340000,1,1,1,53,-1,-1,-1,-2,-2,-1,3780,3295,1461,1903,1492,4409,3295,1461,1903,1492,4409,3396
0,320000,1,2,2,35,0,0,0,0,0,0,12233,16490,20011,17918,18627,19167,7000,4100,1000,1000,1000,1000
0,500000,2,2,2,36,-1,-1,-1,0,0,0,339,0,28119,29698,32229,27912,0,28119,2000,3200,3000,785
0,30000,2,2,1,33,-1,-1,-1,0,0,0,29568,3663,26539,28352,17596,7576,3701,27209,5024,523,1000,0
0,120000,2,3,2,55,0,0,0,0,0,0,102735,80762,77846,77404,75056,75951,3000,3000,2655,2664,3000,3000
0,310000,1,1,2,37,0,0,0,0,0,0,10513,11228,12222,12468,11809,12044,1193,1187,433,428,431,445
0,110000,2,3,2,31,0,-1,-1,-1,-1,-2,2705,2487,2500,2500,0,0,2487,2700,2500,0,0,0
0,400000,1,2,2,31,0,0,0,0,0,0,185677,189682,194509,199284,203502,195769,7000,8000,8000,7500,9000,5000
0,150000,2,1,1,55,-1,-1,-1,-2,-2,-2,2070,7620,0,0,0,0,7620,0,0,0,0,0
0,50000,1,1,1,42,0,0,0,-2,-2,-2,47454,30680,-220,-1000,-1000,0,3000,220,780,0,1000,0
0,270000,1,2,1,27,0,0,0,0,0,0,21256,19819,19200,18527,18413,18010,1618,1569,631,652,637,541
1,30000,2,3,1,39,0,0,0,0,-1,0,14517,3670,3280,2890,15839,13680,2500,2500,2500,15839,666,0
1,30000,1,1,1,57,0,0,2,3,2,0,23978,26749,28085,27344,26768,27454,3478,2073,0,0,1129,1163
0,20000,1,2,2,24,0,-1,-1,-1,-1,-1,10700,510,900,704,540,150,510,390,1094,2420,150,780
0,50000,2,2,2,22,0,0,0,0,0,0,18471,19483,19431,19307,19361,19738,1329,1307,683,857,856,834
0,100000,1,2,1,50,0,0,0,0,0,0,101430,87429,108011,104261,102451,99947,5001,64401,4000,4500,4200,3200
0,200000,2,1,2,29,1,-2,-1,-1,-1,-1,0,0,3941,16405,-150,2327,0,3941,16405,0,2477,0
0,500000,1,1,1,38,0,0,0,0,0,0,419487,389605,309466,246519,247263,251389,13000,20000,15000,9322,10000,10000
0,190000,1,2,1,43,0,0,0,0,0,0,90580,72260,80337,84221,91805,100053,10000,10000,10000,9000,10000,22000
0,130000,1,2,1,47,-1,-1,-1,-1,-1,-2,5837,21038,722,4399,0,0,21038,729,4399,0,0,5239
0,50000,1,2,2,23,0,0,2,0,-1,-1,17792,20036,18664,18416,416,416,2956,0,368,416,416,416
0,10000,1,3,2,22,0,0,0,0,0,0,9363,5062,6021,6763,7648,8367,1200,1200,1000,1000,1000,0
0,1000000,2,1,1,47,0,0,0,-1,0,0,964511,983931,535020,891586,927171,961664,50784,50723,896040,50000,50000,50256
0,150000,2,3,1,35,-1,-1,-1,-1,-1,-1,11500,4998,4996,4998,4998,49398,4998,4996,5000,4998,49398,4552
1,20000,1,2,1,37,0,0,-1,-1,-2,-1,17219,14640,19400,0,0,17666,2000,19400,0,0,17666,0
1,140000,2,1,2,30,2,-1,-1,-1,-1,-1,1070,4593,4705,1710,0,6096,4593,4705,1710,0,6096,0
0,210000,2,1,1,45,-2,-2,-2,-2,-2,-2,-200,-200,-200,0,2000,0,0,0,200,2000,0,0
0,360000,1,3,1,53,0,0,0,0,0,0,8669,8254,8988,6868,5604,6158,1303,1513,706,700,600,2000
0,60000,1,1,2,30,0,0,0,0,2,2,59959,49744,48257,46353,45481,48373,10020,4000,4000,0,3800,0
0,30000,1,2,1,33,0,0,0,0,0,0,15662,16601,21291,21939,22435,23160,1500,5000,1000,1000,1100,1000
0,140000,2,2,1,37,0,0,0,0,0,0,127693,26633,28180,29702,31223,35683,2000,2000,2000,2000,5000,2000
0,20000,2,1,2,21,0,0,0,0,0,-1,17471,14129,13937,9429,1393,2055,1400,3500,1567,162,2055,0
1,120000,2,2,2,32,0,0,0,0,0,2,15602,16482,16743,17185,18281,17312,2000,1551,2000,1500,457,7000
0,80000,1,1,1,45,1,-2,-1,-1,-1,-1,-50,-440,170,-220,390,0,0,1000,0,1000,0,780
0,50000,2,2,1,41,0,0,0,0,0,0,21910,23251,24059,24658,25212,25642,2000,1500,1000,1100,1000,1000
0,360000,2,1,2,27,1,-2,-1,-1,-1,-1,0,0,830,0,1271,179,0,830,0,1271,179,1970
0,500000,1,1,2,30,0,0,0,0,0,0,416171,437749,460317,472621,484993,496915,30000,30000,20000,20000,20000,70152
0,10000,1,2,2,21,0,0,0,0,0,0,7985,8677,9070,8880,9580,9000,1217,1000,200,700,200,0
0,210000,1,2,2,25,0,0,-2,-1,0,0,13899,-9,-9,3231,125140,124880,0,0,3240,125009,5009,5013
0,50000,1,3,2,41,0,0,2,0,0,0,22358,23257,23192,24073,21759,21959,1900,1000,1500,891,1000,700
0,200000,2,1,1,38,-1,2,-1,-1,-1,-1,6677,4561,1856,1856,1856,2508,0,1856,1856,1856,2508,26042
0,300000,2,1,2,36,-1,-1,-1,-2,-2,-2,10700,890,0,0,0,0,890,0,0,0,0,0
1,110000,1,2,2,24,0,0,0,0,0,0,44737,39590,39457,39075,39307,39564,2103,2005,2006,3006,3010,2013
1,50000,1,2,2,58,4,3,2,2,2,2,51996,51203,50071,8086,8263,9533,300,300,300,293,1400,400
1,340000,2,1,1,41,-1,2,-1,-1,2,-1,6814,6167,24386,3570,3094,14645,0,24386,3570,0,14645,4534
1,50000,2,2,1,32,-1,-1,-1,-2,-2,-2,819,699,0,0,0,0,699,0,0,0,0,0
0,110000,1,3,2,63,1,2,0,0,0,0,49992,48918,49890,46884,47350,43169,0,2164,1730,1788,1538,1607
0,600000,1,3,1,38,0,0,0,0,0,0,459600,372345,353121,337695,297541,256158,13713,13250,12854,11191,10029,10000
0,160000,1,1,2,32,-1,-1,-1,-1,0,0,2507,798,-2,2319,1523,-2,800,0,2321,4,0,801
0,450000,1,1,1,38,-1,-1,-1,-1,-1,-1,10591,7923,57139,15181,7247,13890,7964,57425,15257,7283,13959,11139
1,60000,1,1,2,31,1,-1,0,0,0,0,0,1012,22760,17032,6808,8741,1012,22066,5032,1565,8500,5205
1,310000,1,1,1,43,0,0,0,0,2,0,250708,256157,261550,285233,280905,272240,11000,11300,29841,69,9980,9546
0,20000,2,2,1,24,-1,0,0,-1,-1,-1,10361,19566,8746,3355,7143,1288,10000,1390,3355,7143,1288,0
0,60000,2,2,2,29,0,0,0,0,0,0,53274,54093,53111,50568,47791,45421,2591,2109,1705,2010,2000,1523
0,170000,2,2,1,38,-1,-1,-1,0,0,-2,521,5360,29271,26511,0,0,6439,29271,0,0,0,2730
0,190000,2,1,1,50,1,-1,-1,-1,-1,-2,0,2329,15951,332,0,0,2329,15990,332,0,0,0
1,230000,2,1,2,49,2,2,-1,-1,-1,-1,113,0,1100,0,2119,0,0,1100,0,2119,0,2916
0,80000,2,1,2,25,-2,-2,-2,-1,-1,-1,1174,0,0,5526,3292,12792,0,0,5526,3292,12807,600
0,120000,2,3,1,50,0,0,0,0,0,2,111564,112482,115046,80987,85921,84384,4200,4552,3100,6416,0,3228
0,20000,1,2,2,30,1,2,2,2,0,0,17260,19099,19309,18703,18937,20724,2422,816,0,685,2100,0
0,140000,2,2,1,26,0,0,0,0,0,-1,37283,24748,21854,21711,25999,902,7023,5080,10000,6000,902,18542
0,50000,1,2,2,24,0,0,0,0,0,0,49076,48923,49158,19270,18776,19167,2063,1298,700,800,815,237
0,180000,2,1,1,35,0,0,0,0,0,0,104335,108156,108874,111568,113817,116422,5500,4000,4500,4200,4500,4500
0,150000,2,3,1,50,-1,-1,-1,-1,-1,-1,3644,875,2162,0,5085,2887,875,2162,0,5085,2887,0
0,300000,2,1,2,35,0,0,0,0,0,0,294344,302638,300159,226705,229739,232942,15000,11311,7941,8412,9000,5258
0,380000,2,1,1,45,-1,-1,-1,-1,-2,-1,202,35993,86617,-3450,-3450,3502,37791,86697,0,0,7102,159753
1,90000,2,3,2,27,2,0,0,0,0,0,92290,90719,39902,39200,38531,32991,4183,1600,1280,1310,1432,1088
0,10000,2,2,2,22,1,2,2,2,0,0,8925,8637,10277,9736,9704,9725,0,1800,0,500,600,500
1,90000,2,3,2,28,2,0,0,0,2,0,63869,65212,66627,70652,69397,70842,2368,2500,5140,0,2600,3000
0,240000,1,1,1,34,-1,-1,-1,-1,-1,0,228,23282,48595,37573,26296,15788,23295,49000,37573,26296,7000,46495
0,180000,2,3,1,32,-1,-1,-1,-1,-1,0,396,712,712,712,1424,712,712,712,712,1424,0,5366
0,140000,1,1,2,32,0,0,0,0,0,0,101458,99196,78458,76387,76344,67302,3997,3520,2500,2689,2494,2498
1,280000,1,2,1,36,1,2,2,2,0,0,168708,172528,174328,170028,174281,185348,8000,6100,0,7000,14000,7000
1,120000,2,1,2,30,-1,-1,-1,-1,-1,-1,711,878,1131,441,441,441,878,1131,441,441,441,455
1,550000,2,2,1,32,0,0,0,0,0,0,546741,535509,548020,530672,155083,165975,22863,167622,14000,4300,158064,28840
0,170000,2,2,2,30,0,0,0,0,0,2,90727,93345,93812,95613,95972,97230,5000,5000,5000,4400,3000,3600
0,50000,2,2,1,36,2,2,2,0,0,2,2590,4836,4613,5378,5848,5606,2458,0,1000,557,0,2000
0,140000,2,2,1,35,0,0,0,0,0,0,137692,134899,137477,110865,69217,48018,5202,6405,4819,3091,2477,100002
0,10000,1,3,2,48,0,0,0,0,0,0,8858,9548,9540,9735,8070,0,1228,1000,195,161,0,0
0,240000,2,3,1,32,-1,-1,-1,-1,-1,0,1386,1207,1357,1559,23506,21532,1207,1357,1559,23506,1603,1407
0,30000,2,2,2,24,2,2,0,0,0,0,27954,27226,28427,28752,28447,24552,0,2000,1000,1100,1500,1000
1,30000,2,2,2,25,1,2,2,2,2,2,14149,15171,14635,15318,14930,16562,1543,0,1226,0,1882,0
0,200000,2,2,2,36,0,0,0,0,0,0,2324,3344,4450,14280,14894,15608,1064,1170,10000,1000,1000,464
0,140000,2,2,2,33,0,0,0,0,0,0,56426,41717,42823,25224,26855,23783,2000,2000,900,2000,10000,5000
0,200000,2,3,2,28,1,-2,-2,-1,-1,-1,0,0,0,304,13489,6788,0,0,304,13489,6788,188
0,80000,2,2,2,37,0,0,0,0,0,0,21054,21776,22790,23411,23882,24356,1365,1379,1000,1000,871,1000
1,100000,1,3,2,30,0,0,0,0,0,0,46675,46567,46638,46454,46262,47823,1800,2000,1700,1683,3500,1500
0,220000,1,2,2,26,2,2,2,2,2,0,215477,216099,210839,216988,213824,39819,5516,0,8275,0,800,223833
0,80000,2,2,2,25,0,0,0,0,0,0,7536,5024,5589,6094,45342,45877,1200,1100,1000,40000,1700,1700
0,350000,2,1,2,27,0,0,0,0,0,0,312770,320400,268598,250304,251436,249891,14599,10334,5728,8242,13138,4520
1,50000,2,2,2,26,0,0,0,0,-2,-2,33428,34385,35796,-229,-229,-229,1800,2100,0,0,0,0
0,360000,1,2,1,39,0,0,0,0,0,0,23690,67560,26649,15830,20025,21404,60284,16079,5024,9032,8035,12073
0,230000,2,2,1,33,0,0,2,-1,0,0,9530,12872,3724,153400,14788,21258,7000,0,153400,8000,10000,6000
1,30000,1,2,1,39,2,2,2,2,2,0,13888,16652,16087,17317,16900,17465,3000,0,1500,0,1000,3500
0,70000,2,2,2,24,0,0,2,2,2,2,41485,44697,47229,47956,47056,49565,4200,3600,1800,0,3308,2500
0,70000,2,2,2,23,-1,0,0,0,0,0,3082,4370,9353,15282,20400,12915,1500,5353,6282,6342,2055,3257
0,150000,2,1,1,44,1,-2,-1,-1,-2,-2,0,0,1512,0,0,0,0,1512,0,0,0,0
0,360000,1,1,2,35,-1,-1,-1,-1,2,0,1195,23944,884,789,244,244,23944,884,300,0,0,856
0,210000,2,2,1,56,1,-2,-2,-2,-2,-1,-325,-721,-1117,-1513,-1909,59017,0,0,0,0,61982,2200
0,50000,1,2,2,29,0,0,0,0,0,-2,32312,24213,24278,24750,0,0,1700,2000,1300,0,0,0
0,180000,2,2,2,48,-1,2,-1,-1,-1,-1,3116,1058,390,1726,390,2240,0,390,1726,390,2240,17488
0,210000,1,1,1,40,-1,-1,-1,-1,-1,-1,6223,8143,3712,3091,90817,308,8146,3719,3091,90817,308,3369
0,160000,2,3,1,53,-1,-1,-1,-1,-1,-1,2475,2475,5175,2475,3975,8175,2475,5175,2475,3975,8175,138
1,50000,2,3,1,37,2,0,0,0,0,0,38527,39609,40352,41183,42221,42935,2000,1700,1500,1700,1568,7400
0,200000,2,2,1,35,1,-2,-2,-2,-2,-1,0,0,0,0,0,688,0,0,0,0,688,0
0,20000,2,2,2,41,0,0,0,0,0,0,13723,14266,13305,14925,13925,9745,1500,2000,3000,4000,2000,0
0,500000,1,3,1,56,0,0,0,0,0,0,139117,130301,119701,121296,122477,125279,4500,5000,5000,5000,5000,5000
0,90000,2,3,1,49,0,0,0,0,0,0,104494,99941,95197,90508,85640,79775,3592,3382,3319,3172,4000,2360
0,70000,2,1,2,29,0,0,2,2,0,0,47310,51047,51727,50594,51823,54093,4500,1813,0,2046,3300,900
1,50000,2,3,1,49,0,0,-1,-1,-1,-1,33782,35650,390,390,46310,0,4000,390,390,46310,0,0
0,180000,1,1,1,37,-1,0,0,0,0,0,121915,116093,99267,74324,47642,37957,7416,7038,7000,6000,5000,5000
0,50000,1,2,2,27,1,3,2,2,0,0,41322,40383,42413,41434,45567,61595,0,3000,0,5000,20000,0
0,230000,2,2,2,33,0,0,0,0,0,0,232796,233564,235149,166637,165699,163858,9000,9500,6000,6150,6000,10500
0,70000,1,2,2,28,1,2,0,0,0,0,35155,26598,22793,23156,24810,27433,23,1637,1000,2000,3007,3014
1,30000,1,3,2,39,0,0,0,0,0,0,10178,14491,15504,15812,16143,16606,4491,1257,565,585,730,1000
0,10000,1,3,3,54,1,2,0,0,0,0,8210,7936,8792,9117,9305,9504,0,1146,471,483,502,460
0,90000,1,3,1,35,1,-1,2,2,-1,2,0,800,400,0,950,400,800,0,0,950,0,0
1,80000,2,3,1,43,2,2,3,3,2,3,68152,71459,73690,71908,76294,74788,5000,4000,0,5700,0,0
0,360000,2,1,1,46,1,-1,2,2,-1,-1,-200,2716,200,0,12140,42424,2916,0,0,12140,42424,19825
1,150000,2,1,2,29,-1,2,2,-1,2,-1,766,515,-150,974,269,191,0,85,1124,0,191,591
0,200000,2,1,1,32,1,2,2,-2,-2,-2,25830,780,0,0,0,0,0,0,0,0,0,0
0,300000,2,3,2,38,0,0,0,0,-1,-1,35103,43782,44508,67484,500,7391,10000,6000,30000,500,7391,7000
1,500000,1,1,1,37,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,210000,1,1,2,27,-1,0,0,0,0,0,25025,25336,26029,26816,21116,10721,5000,4000,5000,3000,3000,3500
0,80000,2,2,2,33,0,-1,-1,0,-1,-1,17254,811,1533,722,811,337,1000,1533,0,900,337,1000
0,200000,2,1,1,44,2,0,0,0,0,0,188553,192100,126343,125700,126448,81008,8011,5203,4000,5000,3001,3000
1,230000,2,1,1,30,-1,-1,0,0,0,0,2212,17402,32450,17285,9766,9981,17402,20013,346,5000,8000,5000
0,60000,2,1,1,29,0,0,0,3,2,2,51855,53220,59244,57889,59017,56637,2200,7000,0,2013,7577,13
1,180000,1,2,2,32,1,2,2,0,0,0,172842,177065,163930,136145,133843,134352,8500,0,7000,5000,8000,5000
0,80000,1,2,1,26,0,0,0,0,0,0,51751,43280,44234,45276,39808,40598,2000,2000,1668,2000,1453,1664
0,220000,2,1,1,44,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,30000,2,2,1,26,0,0,0,-1,2,-1,10540,9766,-2643,2596,1123,2390,1081,0,6712,0,2780,0
0,30000,2,1,2,30,1,-2,-1,-1,-1,-1,0,0,4990,4322,1955,980,0,4990,4322,1955,980,7490
0,30000,1,2,2,25,0,0,0,0,0,0,8864,10062,11581,12580,13716,14828,1500,2000,1500,1500,1500,2000
0,150000,1,2,1,40,0,0,0,0,0,0,54021,55154,56280,57397,58599,60668,2003,2044,2054,2127,3044,3150
0,30000,2,2,1,47,1,2,0,0,0,0,23709,23047,24056,24380,24835,25423,0,1698,1022,1000,1000,1000
0,180000,1,2,2,26,0,0,0,0,0,0,93169,58983,60506,58458,60770,61628,4500,4000,4000,4000,4000,4000
0,30000,1,1,2,56,2,0,0,0,0,0,27033,27772,28740,29313,29019,28916,1480,1448,1021,1040,1216,1270
0,240000,2,1,2,28,0,0,0,0,0,0,236772,201463,187916,149293,150614,150911,10000,7000,10040,7000,6000,5000
0,120000,2,2,2,31,0,0,0,0,0,0,26307,27361,28878,30428,31818,34293,1483,2000,2000,2000,3000,3000
0,150000,2,3,1,43,0,0,0,0,0,-2,17541,19021,7861,7691,0,0,2000,2000,2000,0,0,0
0,180000,2,1,1,47,1,-2,-1,-1,-1,-2,0,0,1154,2000,0,0,0,1154,2000,0,0,415
0,50000,1,2,1,46,0,0,0,0,0,0,44573,60540,15993,16327,16863,17282,2200,2600,600,800,700,700
1,360000,2,1,2,26,1,-2,-2,-1,-1,-2,-200,-200,0,3000,0,0,0,200,3000,0,0,0
0,30000,2,3,3,60,-1,-1,-2,-2,-1,-1,2365,-581,-581,-2054,1473,14510,0,0,0,5000,14510,0
0,50000,1,2,1,24,-1,-1,-1,0,0,0,390,918,19583,19593,19364,19893,918,19583,1000,1000,1000,1000
0,30000,2,2,1,39,-1,3,2,0,-1,3,1742,1560,780,780,2057,1737,0,0,0,2057,0,0
0,50000,2,1,2,53,0,0,0,0,0,0,50777,51086,50321,20141,18039,19349,2504,2059,666,1000,2008,1513
0,90000,1,2,2,30,0,0,0,-2,-2,-2,46927,40000,0,0,0,0,4000,0,0,0,0,85000
1,200000,2,2,2,39,7,6,5,4,3,2,195156,190843,186029,181866,179272,148704,0,0,0,39,85,3054
0,50000,1,3,2,52,0,0,0,0,0,0,47479,49344,19596,19194,19201,19199,29456,1300,675,694,704,798
0,80000,2,2,2,40,0,0,0,0,0,0,33918,50878,51787,52422,53608,50312,20000,2400,2000,2100,2500,2000
0,50000,2,2,2,41,0,0,0,-2,-2,-2,45408,36025,0,0,0,0,2025,0,0,0,0,0
0,200000,2,2,2,23,-1,-1,-1,-1,-2,-1,964,-36,1000,0,0,43527,0,1036,0,0,54677,872
0,90000,2,2,1,36,0,0,0,0,0,0,89309,88544,88888,48534,49874,32078,5000,3500,2000,2100,1000,1000
0,240000,1,1,2,28,0,0,0,0,0,0,199671,193523,187389,181348,174998,168176,7000,7000,7000,6500,6000,6000
1,90000,2,1,2,29,-2,-2,-2,-2,-2,-2,1709,2522,3426,3426,2921,2197,2522,3426,3426,2921,2197,3087
0,10000,1,1,2,23,2,2,2,2,-2,-1,2724,5520,5275,0,0,150,3000,0,0,0,150,275
0,210000,2,1,1,38,-1,-1,2,2,-1,-1,2360,4707,4465,0,9306,5855,4465,0,0,9306,5855,9840
0,140000,2,2,2,26,0,0,0,0,-1,-1,12436,14910,13780,13710,488,-1450,3380,1200,2000,500,0,0
0,50000,2,1,1,29,0,0,0,0,0,0,29719,30754,31939,33102,33918,35197,1815,2000,2000,1500,2000,1500
1,50000,2,2,1,28,0,0,0,0,0,0,36380,51418,43095,29717,30368,29113,30000,2052,1034,1100,1088,883
0,230000,2,3,1,45,-1,-1,-2,-1,0,-1,1633,8410,5722,10371,9998,1328,8435,5955,10371,0,1332,0
0,150000,2,2,2,27,-1,-1,-1,-1,0,0,4914,6237,3280,11167,15915,16268,6237,3280,11167,10000,686,352
0,240000,1,2,1,36,0,0,0,0,0,0,10767,144915,142909,143531,144893,144121,140013,5206,5008,6011,5250,5033
0,80000,1,2,2,25,1,2,2,2,0,0,81774,79597,47168,45312,46263,47341,0,3667,0,1680,1848,1863
0,140000,2,3,2,33,1,-2,-2,-1,-1,-1,0,0,0,4647,250,4654,0,0,4647,5423,4404,0
0,290000,1,2,1,50,0,0,0,0,0,0,88713,79214,81301,84033,86513,90056,3459,4000,5000,4000,5000,5000
0,80000,1,5,1,29,0,0,0,0,0,0,80534,78179,79348,81099,80540,67069,3006,2641,2827,2671,2611,2417
0,400000,1,2,1,34,0,0,0,0,0,0,372724,394443,398634,210628,203102,85374,28000,14547,8078,6500,5000,3012
0,20000,1,3,3,46,0,0,-1,0,-1,-1,20393,19908,20310,15617,219,1205,1425,20310,1020,219,1205,109
0,360000,1,1,2,30,-1,-1,-1,-1,-1,-1,11487,307,400,589,956,1383,307,400,589,956,1383,448
1,260000,2,2,2,25,0,0,0,0,-1,0,16373,15249,15018,15520,3491,5651,5006,5000,5000,3491,3000,2000
0,30000,1,1,2,28,1,2,2,0,0,0,10056,9815,7576,5746,3900,1944,2000,0,144,128,39,1944
1,130000,1,2,2,27,0,0,0,0,-1,0,131406,125858,118536,34394,66701,58437,5000,3572,3153,69200,2500,10000
0,490000,1,1,1,41,0,0,0,0,0,0,95997,98047,100412,102736,105083,107334,3600,4000,4000,4000,4000,4000
0,580000,1,1,1,42,0,0,0,0,0,0,264482,267508,255409,256321,250358,236608,9431,8842,7663,7814,7794,7887
1,20000,1,2,1,34,0,0,2,0,0,0,12619,14896,14360,14921,15328,16474,2800,0,800,800,1400,1000
0,180000,2,1,2,32,0,-1,0,0,0,-1,64008,3414,3844,5344,4000,10395,3414,1500,1500,0,10395,3600
0,90000,2,1,2,26,-1,-1,-1,-1,-1,-1,1224,3120,1712,5000,0,4210,3128,1712,5000,0,4210,750
0,90000,1,2,2,25,0,-1,-1,0,-1,-1,2908,1051,2422,1051,1051,83573,1052,2422,0,1051,83573,3098
1,440000,2,1,1,54,2,0,0,0,0,0,276955,198150,183825,185971,189968,193799,8752,8200,6700,7000,6870,7000
0,280000,2,2,1,52,0,0,0,0,0,0,50667,50400,50108,49425,48977,48459,2007,2007,1370,1407,1359,1381
0,230000,1,1,2,29,0,0,0,0,0,0,121344,121415,25210,21433,18203,13931,6317,5516,2015,2014,2019,5536
0,300000,1,2,2,35,0,0,0,0,0,0,276536,206885,169901,170540,152188,101485,26531,10017,9123,10259,5079,3816
0,20000,2,2,1,41,-1,2,-1,-1,0,0,6565,4460,1500,8745,5316,4058,0,1500,8745,0,0,1664
0,80000,2,2,2,26,0,0,0,-1,0,0,27041,27797,5958,11341,5259,4278,5879,1000,11360,486,478,0
0,20000,1,2,2,24,8,7,6,5,4,3,24348,24025,23391,22757,21834,21200,0,0,0,0,0,0
1,220000,1,1,2,34,-1,-1,-1,-2,-2,-2,17875,3431,-344,-344,-601,-601,3431,0,0,0,0,0
0,210000,2,2,1,44,0,0,0,0,0,0,73487,75456,86171,87895,89022,90868,3748,13000,3081,3217,3312,3151
1,130000,1,3,2,49,2,0,0,0,0,0,60273,61839,62370,63429,26779,27521,2536,1857,1681,971,1186,1698
0,400000,1,1,1,66,0,0,0,0,0,0,258070,77910,61440,44590,12270,0,47000,1500,0,0,0,0
0,120000,2,1,2,25,-1,-1,-1,-1,-1,-1,9642,12557,3938,1110,9848,3301,12557,3938,1110,9848,3301,0
0,460000,2,2,1,33,0,0,0,0,0,0,128302,59254,52099,45512,39041,33571,2371,2008,1560,1457,1299,769
0,230000,2,1,1,42,-1,-1,-1,-1,-1,-1,2915,4203,167,3351,1644,1733,4203,200,3351,1644,1733,4737
0,210000,1,2,2,28,0,0,0,0,0,0,187992,193623,187501,167142,170910,174336,8500,8600,6500,6500,6300,7900
0,30000,2,2,2,23,-2,-2,-2,-2,-2,-2,318,0,0,0,0,0,0,0,0,0,0,0
0,50000,2,3,1,39,0,0,0,0,0,0,41250,40813,10695,8841,8140,8267,1501,1297,448,449,419,415
0,250000,2,1,2,29,-1,-1,0,0,0,0,1181,1545,2319,1856,4356,7026,1545,1000,1500,2500,3000,1379
1,50000,2,2,2,25,3,3,2,2,2,2,35592,36518,36822,37421,38424,39035,1800,1200,1500,1750,1390,0
1,40000,1,2,1,38,2,2,2,2,2,2,33152,33623,34773,33917,36704,40404,1300,2000,0,3500,4471,0
0,230000,1,2,1,35,0,0,2,0,0,0,28827,36326,35448,36551,37460,38831,8000,0,2000,1500,2000,1500
1,210000,1,1,2,33,1,-2,-2,-2,-1,-1,0,0,0,0,700,0,0,0,0,700,0,0
1,60000,1,2,2,30,0,0,0,2,2,2,15145,16618,18475,17919,19167,18750,2000,2100,0,1500,0,1500
0,500000,2,1,1,41,0,0,0,0,0,0,190730,194336,197284,199489,201484,204017,8501,8001,6701,6321,6401,6379
0,110000,2,2,2,28,0,0,0,0,0,0,81449,83241,84960,86045,88060,93394,4000,4000,3400,3400,7000,3450
0,400000,1,1,1,44,0,0,0,0,0,0,95719,96369,92336,91816,57477,66203,4652,3565,2731,10031,16027,25000
0,280000,1,1,1,51,-1,-1,-1,-1,-1,-1,1323,445,393,294,223,13635,445,393,294,223,13635,16192
0,60000,1,2,1,35,0,0,0,0,-1,-1,22226,18597,13801,8038,7340,-153,1292,2245,161,7340,0,20341
0,100000,1,3,1,47,0,0,-1,-1,-2,-2,3933,2162,856,-1267,-363,-2389,1000,1000,0,5100,0,0
0,230000,2,2,2,42,0,0,0,0,0,0,64489,58611,54463,53008,52835,40015,3100,5000,5000,10000,3000,5000
0,80000,2,3,2,24,1,-2,-1,-1,-1,-1,0,0,2455,2500,1307,1550,0,2455,2500,1307,1550,896
0,110000,2,2,1,43,0,0,0,0,0,0,45021,45782,46187,47105,45253,46144,2100,1800,1638,1490,1957,2000
0,390000,1,1,1,47,-1,-1,-1,0,0,-1,9361,-25,18401,13200,6385,7088,0,18426,34,31,7088,0
0,150000,2,2,2,39,1,2,2,0,0,2,21019,19890,19271,19037,20448,19345,1602,0,1000,1709,0,1000
1,180000,1,2,2,29,1,2,2,-2,-1,2,5265,5002,0,0,1378,978,0,0,0,1704,0,2690
0,500000,1,1,2,32,1,-1,-1,-1,0,0,-218,466,1267,155951,159749,167416,1000,1267,155000,6000,10000,8000
1,50000,1,3,1,32,2,3,2,2,2,2,39589,40160,40796,41526,42209,44960,1500,1600,1700,1500,3600,0
0,20000,2,3,2,49,0,0,2,0,-1,-1,8503,11352,10198,10400,1150,0,3008,0,600,1150,0,0
0,130000,2,2,2,24,1,-2,-1,-1,-1,-1,-10,-10,3362,-3,998,937,0,3372,0,1001,939,1013
0,110000,2,3,1,27,0,0,0,0,0,0,61152,60833,61245,47316,47175,47141,2326,3000,1807,1698,1911,1808
0,200000,1,2,1,29,0,0,0,2,2,2,45982,46328,47534,48367,49366,47539,2078,3900,1900,1904,12,5224
0,50000,2,2,1,47,0,0,0,0,0,0,48991,43412,33995,29759,29766,29665,2000,1500,1050,1100,1100,1200
0,130000,1,1,2,29,0,0,0,0,0,0,126974,122107,108542,89356,91024,89779,5988,4560,3300,3509,3500,3415
0,260000,1,2,2,28,0,0,2,0,0,0,149814,184419,163036,159348,160198,104389,107000,0,5000,5000,6000,60000
0,180000,1,2,1,30,-1,-1,-1,-1,-1,-1,220,4680,0,7500,4100,0,4686,0,7500,4100,0,4500
0,330000,2,1,1,29,-1,-1,-1,0,0,0,730,213,2368,3368,1377,0,213,2368,1000,190,0,0
0,80000,2,2,2,29,1,2,2,2,2,2,54033,52595,56709,55201,69270,70582,0,5000,0,15000,2600,0
1,320000,1,1,2,32,-1,2,-1,-1,-2,-2,752,169,1940,0,0,0,0,1948,0,0,0,0
0,20000,1,2,2,38,-1,-1,-1,0,0,-1,10462,3327,19305,17748,8269,1074,10287,19305,355,0,1074,0
1,50000,2,3,2,43,2,2,7,7,7,7,2400,2400,2400,2400,2400,2400,0,0,0,0,0,0
0,210000,2,3,1,40,0,0,0,0,0,0,201169,210942,214523,138786,140918,144099,16286,10011,5000,6000,6000,6000
1,420000,1,2,2,31,2,2,0,0,2,0,239293,90568,88997,93971,92203,93059,0,3500,6600,0,4000,3000
0,210000,2,2,2,35,-2,-2,-2,-2,-2,-2,2593,0,0,0,1849,12837,0,0,0,1849,12837,4201
0,160000,2,2,1,42,0,0,0,0,0,0,35815,38023,40180,41318,42605,43857,3000,3000,2000,2000,2000,2000
0,20000,2,1,2,25,0,0,0,0,0,0,17776,18886,19551,18964,19676,20116,1700,1300,662,1000,747,602
0,360000,1,1,2,35,-1,-1,-1,-1,-2,-1,2010,2936,640,0,0,4750,2936,640,0,0,4750,1470
1,30000,1,2,3,50,2,0,0,0,0,0,11479,12981,14450,14903,16500,18715,2000,2000,693,2000,2500,668
0,50000,1,2,2,27,1,-1,0,0,0,0,-697,48266,47194,48224,49416,50126,49900,1800,1700,1857,2474,469
1,30000,1,2,1,38,1,-1,-1,-1,-1,-2,0,2281,3666,2713,0,0,2281,3666,2713,0,0,0
0,30000,2,2,2,24,0,0,0,0,0,0,28008,29549,30298,30046,29880,27039,2000,2000,900,1000,2000,0
0,280000,2,2,2,24,-1,-1,0,0,-1,-1,1006,1853,2657,1416,2706,1229,1855,1422,7,2719,1235,3831
1,30000,2,3,2,24,2,0,0,2,2,0,30279,30428,30485,31012,30402,30195,1500,2700,1300,0,1117,1353
0,20000,1,2,2,33,0,0,0,0,0,2,12518,12889,9638,8878,6474,2771,1300,1000,1000,500,0,0
0,300000,2,1,1,51,0,0,0,0,0,0,108639,85818,90069,85008,83983,50257,4107,7346,65000,2500,2022,1800
0,180000,2,1,2,35,-1,3,2,0,-1,2,1880,1702,1196,870,3028,2508,0,0,0,3028,0,326
1,20000,2,2,1,24,4,3,2,2,2,2,16549,16002,16047,15492,16739,16320,0,600,0,1500,0,2000
0,80000,2,3,1,39,0,0,0,-2,-1,-1,4948,3804,0,0,1715,0,1000,0,0,1715,0,0
0,20000,2,2,1,47,0,0,0,0,0,0,19553,18092,18175,19000,20000,0,1417,2000,3005,2000,0,0
0,60000,1,1,2,29,0,0,0,0,0,-1,31462,31499,16773,11568,9727,3832,6037,5084,6000,4000,3832,3065
0,20000,1,2,2,22,0,0,2,2,2,0,18743,19879,18872,21178,20329,20853,3000,0,3000,0,1000,400
0,30000,2,3,1,67,1,2,0,0,0,0,30734,28092,29112,29555,28536,29252,0,1800,1200,1083,1200,1250
1,50000,1,1,2,33,1,2,2,0,0,2,26957,28230,27483,27728,29681,29053,2000,0,1000,2400,0,2400
0,80000,1,1,1,47,0,-1,-1,0,-1,-1,49735,25144,7905,7905,20616,7727,25144,8000,0,20616,7727,6191
1,170000,2,2,2,24,-1,-1,2,0,0,-1,1166,4144,3889,4889,4139,430,3000,0,1000,0,1000,17342
1,160000,1,1,1,36,-1,-1,-1,-1,-1,-1,816,316,316,316,316,316,316,316,316,316,316,316
0,130000,1,1,2,27,1,2,2,2,-2,-1,60024,58104,54976,-3518,-1285,1601,4000,0,1580,1580,3202,0
1,30000,2,2,1,34,2,2,2,2,0,0,31746,32743,32931,30727,29679,30088,1800,1100,0,1000,2327,0
0,100000,2,1,2,36,1,-1,-1,-2,-2,-2,0,780,0,0,0,0,780,0,0,7600,0,0
1,120000,2,2,2,25,3,3,2,2,2,2,87057,84821,85194,76326,75122,75011,0,2700,2500,3200,2500,0
1,150000,2,1,1,49,-1,-1,-2,-1,-1,-1,850,0,0,31106,0,1505,0,0,31106,0,1505,997
1,100000,2,3,1,24,1,2,0,0,0,0,56341,54869,67965,73871,79707,85433,0,14130,7065,7065,7065,0
1,30000,1,2,2,24,2,0,0,0,2,2,25851,26912,27535,29175,28625,30383,1779,1402,2042,0,2192,0
0,160000,2,2,2,45,-2,-2,-2,-2,-2,-2,2057,2147,1945,1934,2045,1938,2147,1945,1934,2056,1938,2544
0,120000,2,3,1,48,-2,-2,-2,-2,-2,-2,2468,7869,506,2097,758,2005,7890,506,2097,758,2005,360
0,160000,2,1,2,40,-1,0,0,-2,-2,-2,67925,69771,73233,72328,74234,75500,3509,5824,0,2204,2000,0
1,340000,2,1,1,35,1,-1,-1,-1,-2,-1,-8,1722,1684,-15,-15,3016,1730,1692,0,0,3031,0
0,240000,1,3,1,55,0,0,0,0,0,0,25631,27047,26654,28065,29503,32042,2500,2000,2000,2000,3000,2000
0,30000,2,3,1,42,1,2,0,0,0,0,30607,29849,30653,28410,29068,30383,10,2000,2000,2000,2000,3000
0,50000,1,2,1,54,0,0,0,2,0,0,47872,48802,50214,19321,19867,20384,2000,2456,0,1000,1000,1000
1,200000,1,2,2,25,1,-2,-2,-1,0,0,0,0,0,1517,48669,49635,0,0,1517,48000,1775,1992
0,80000,2,2,2,44,0,0,0,-1,-1,-1,17047,11885,8254,5144,15365,2250,1435,1350,5144,15365,2250,2690
1,50000,2,2,2,41,2,2,2,2,2,2,5025,4805,46295,46885,47535,45994,0,42000,1600,1500,2000,2000
0,130000,2,2,1,29,0,0,0,0,0,0,18157,16520,15709,13209,14166,14025,2000,1010,1003,2040,2000,1000
1,290000,1,1,1,57,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,30000,2,3,1,44,0,0,0,0,0,0,27631,29179,30146,26371,27567,30114,2000,1500,933,2000,3000,1000
0,340000,1,3,1,40,0,0,0,0,0,0,77181,59873,60396,63720,65211,60053,5305,3000,5000,3000,5000,6000
0,180000,2,1,2,28,-1,-1,-1,-1,0,-1,651,1883,651,2688,1000,2253,1883,651,2688,20,2253,9816
0,60000,2,1,2,23,0,0,2,0,0,0,59423,63347,61183,29052,29087,27296,5500,146,1500,1200,1500,1500
0,390000,2,1,2,25,-1,0,0,0,0,0,83514,79730,64171,58767,54224,51667,4013,4000,2100,2000,3000,1200
0,460000,1,1,1,35,0,0,0,0,0,0,384919,393029,394483,338220,347753,356161,15045,16017,13000,15000,15025,7002
0,500000,1,1,1,51,0,0,0,0,0,0,396402,395484,333041,294173,300616,266973,14034,15040,12018,15028,10038,10018
0,30000,2,2,1,44,-1,2,2,2,2,2,8347,9560,9258,11096,11165,10837,1500,0,2000,392,0,2000
0,80000,2,2,2,25,1,2,2,2,2,2,28789,31026,31401,31986,32468,31794,2998,1183,1400,1139,0,1178
0,250000,2,2,1,41,-1,-1,-1,-1,-2,-2,37137,51803,4997,0,0,0,51811,9544,0,0,0,0
0,280000,2,1,2,26,0,0,0,0,0,0,146130,120750,105492,104061,105202,107143,5042,4000,4000,4000,4368,4000
1,30000,2,2,2,26,2,2,2,2,2,2,25615,29849,31034,28071,29978,29365,5000,2000,0,2500,0,600
1,30000,1,1,2,28,2,0,0,0,0,0,22329,23665,47968,24784,25784,2901,2000,1400,2000,1000,1000,1000
1,20000,1,2,2,27,1,3,2,2,2,2,19443,18851,19248,18648,20040,19464,0,1000,0,2000,0,817
1,380000,2,3,1,56,-2,-2,-2,-2,-2,-2,0,1349,5947,16735,6444,0,1349,5957,16735,6444,0,7699
1,100000,2,3,1,29,4,3,2,0,0,-1,175441,153992,132132,114431,116766,95961,0,0,0,2335,102075,0
1,180000,1,2,2,32,-1,-1,-1,-1,-1,-1,1071,1671,1981,4241,4542,5261,1671,1981,4241,4542,5261,4731
0,80000,2,1,2,25,0,0,0,0,0,0,3409,4489,5345,5454,5598,178,1144,1000,109,144,0,0
0,220000,1,1,2,31,0,0,0,0,0,0,163148,158197,158956,157953,157098,157099,5725,5971,5846,5887,5802,5895
0,170000,2,2,2,26,0,0,0,0,0,0,141476,143850,134502,122186,122506,117121,5113,4514,4376,4432,4142,3455
1,140000,2,1,2,29,2,2,2,2,2,2,97905,100152,100772,101562,103214,88085,4700,3200,3500,3193,0,2304
1,20000,1,1,2,29,2,2,3,2,2,2,10512,12044,11562,11080,11700,12357,2000,0,0,800,1000,500
0,100000,2,3,1,38,0,0,0,0,0,0,62427,63922,65864,66578,69503,72346,2500,3000,2400,4000,4000,4000
0,50000,2,3,1,47,0,0,0,0,0,0,32516,32774,33597,29105,26154,27699,1870,1693,1106,1473,3000,2507
0,300000,2,2,2,30,-1,-1,-1,-1,2,-1,2186,0,290,707,161,7705,0,290,1209,0,7705,3798
0,30000,2,3,2,25,0,0,0,0,2,2,26769,27138,28122,29139,28534,30360,1500,1447,3000,0,2300,0
0,50000,1,3,1,53,0,0,0,0,0,0,49696,50893,50532,19632,18573,17212,2000,2000,1000,763,626,3639
0,160000,1,2,2,37,-1,-1,0,0,0,0,3090,52125,26325,29638,35474,38190,52165,5000,7000,8000,5000,1200
0,80000,1,2,2,27,0,0,0,0,2,0,45920,47186,46882,49170,48269,49121,5013,5000,4000,0,2002,1692
0,140000,2,2,1,28,0,0,0,0,0,0,132070,134766,106450,106422,104337,106886,6000,4000,4000,4000,4300,3600
1,20000,1,2,2,23,1,2,0,0,0,0,19403,18541,19254,19456,19323,19265,0,1298,1000,692,766,998
0,50000,1,3,1,51,-1,-1,-1,-1,-1,0,17453,7802,22214,4985,6551,7117,8338,22232,4985,6551,5000,5000
1,200000,2,1,2,34,1,-2,-2,-1,2,2,0,0,0,347,197,2917,0,0,347,0,2720,0
1,80000,2,2,1,23,-2,-2,-2,-2,-2,-2,780,0,390,390,390,540,0,390,390,390,540,390
0,80000,2,2,2,27,1,2,2,0,0,0,81635,83465,81472,82332,84067,78510,3716,0,2989,3105,2973,2830
0,210000,2,1,2,39,-1,-1,-1,-1,-2,-2,6000,0,2880,0,0,0,0,2880,0,0,0,0
0,260000,1,2,1,28,0,0,0,-1,-1,-1,26303,9408,5082,7732,1379,-8,5030,2025,7770,1385,0,1775
1,200000,1,2,1,46,1,-1,-1,-1,-1,-1,0,552,2523,2327,2308,0,552,2531,2327,2308,0,0
1,110000,2,2,1,33,2,2,2,2,2,0,110327,112130,108533,112475,108976,108385,5332,0,7800,0,4428,3863
0,10000,1,2,2,23,0,0,0,0,2,2,5857,6722,8305,9405,9100,13392,1117,1700,1230,0,761,0
0,200000,1,1,2,30,0,0,2,0,0,2,91936,94698,77034,64886,71957,66658,7500,0,1500,10000,2000,0
1,300000,1,1,2,31,-1,-1,-1,-1,-1,-1,360,360,360,360,980,360,360,360,360,980,360,3420
0,360000,2,1,1,39,-1,-1,-1,-1,-2,-2,7001,1224,394,-6,-6,2199,1224,394,6,0,2205,401
0,290000,2,2,1,32,0,0,0,0,0,0,78200,79726,80890,81615,75661,77012,3700,3600,3000,3000,3000,3000
1,30000,1,3,1,26,1,2,0,0,0,0,30814,29551,24034,21155,18413,0,0,1500,1150,900,0,0
0,300000,1,1,1,47,-2,-2,-2,-2,-1,-1,0,225,4019,4509,7155,5778,225,4019,3860,5000,5778,23978
0,300000,2,1,2,28,-1,-1,-1,-1,-1,-1,986,2939,27754,10534,1954,2140,2964,27968,10597,1954,2140,390
0,210000,2,3,2,45,-2,-2,-1,-1,-2,-2,316,312,2368,316,316,316,312,2376,316,316,316,8611
1,50000,1,3,1,36,0,0,0,0,0,0,74969,76012,77330,70579,63751,56977,2846,2671,2396,2177,2146,2055
0,340000,2,1,2,26,0,0,0,0,0,0,337871,311076,156674,129651,126192,94722,11208,5000,23809,4136,3600,3169
1,330000,1,1,1,34,0,0,0,0,0,0,138009,141253,130567,128257,116988,105961,7015,7000,10007,6500,6600,9000
0,220000,2,1,2,28,0,0,0,0,0,0,44109,32978,30415,28038,25669,16003,5000,13500,14000,13500,13500,15550
0,100000,2,2,2,30,0,0,0,0,-2,-2,23939,23572,24148,0,0,0,1500,1011,0,0,0,0
1,260000,1,1,2,30,-1,-1,-1,-1,-1,-1,399,399,399,399,399,399,399,399,399,399,399,399
0,180000,1,2,2,30,-1,-1,-1,-1,-1,-1,440,30404,0,880,150,430,30404,0,880,150,430,747
0,200000,1,2,1,44,-1,-1,2,0,0,-1,780,390,1170,780,0,390,390,780,0,0,390,780
1,110000,2,3,2,41,0,0,0,0,0,0,90599,60949,62235,63499,64877,66230,2213,2300,2300,2400,2431,8700
1,20000,1,2,2,48,0,0,0,2,0,0,7186,9063,10909,10440,10803,11330,2000,2000,0,680,1000,0
0,60000,1,1,2,25,0,0,0,0,0,0,13123,14403,16150,17870,19571,21235,1500,2000,2000,2000,2000,1000
1,30000,1,3,1,28,2,2,2,2,2,4,23848,23873,24182,26022,27462,27531,700,1000,2550,2013,1108,0
1,30000,2,1,2,24,2,2,2,0,0,0,31202,32801,30092,30148,30222,28949,2415,0,1045,915,1063,409
1,420000,2,1,1,37,-1,-1,-1,-1,-1,-1,38386,316,9894,13811,12141,11820,316,9894,13811,12141,11820,38800
1,340000,1,1,1,34,-1,-1,-1,-1,2,0,332,332,332,142202,139245,116431,332,332,142402,6,20032,3022
0,270000,1,2,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,360000,2,4,2,36,-2,-2,-1,0,0,0,15019,1221,6909,5954,4160,1726,2074,7039,10,1,4,45197
0,230000,2,1,2,25,-1,-1,-1,-1,-1,-1,736,645,855,0,590,0,645,855,0,590,0,299
0,50000,2,2,1,33,0,0,0,0,0,0,47327,48765,49149,44073,40260,30222,2200,1518,1414,1432,1300,1102
0,230000,2,1,2,28,-2,-2,-2,-2,-2,-2,-5,2148,2932,354,200,0,2153,2932,354,200,0,0
0,200000,2,1,1,38,-2,-2,-2,-2,-2,-2,-3,687,2740,2044,1614,2066,690,2753,2054,1622,2076,578
0,100000,2,2,2,24,0,0,0,0,0,0,101887,102069,100657,101565,101116,101764,4902,4507,3936,3982,4135,3676
0,150000,2,2,1,47,0,0,0,0,0,0,153404,144960,148146,142279,139905,142833,6900,7200,5450,5265,5443,5350
0,50000,1,3,2,28,0,0,0,0,0,0,46709,12889,50199,74405,38772,39438,1690,38000,1500,4000,2000,1500
0,60000,1,2,2,29,0,0,0,0,0,0,34081,23215,30340,28368,28962,26589,2000,8565,969,1004,1000,900
0,70000,2,2,2,30,0,0,0,2,0,0,10149,11454,9638,8761,8572,9274,2000,2000,0,1000,1000,4000
0,20000,1,2,2,23,-1,0,-1,0,0,0,5044,3700,13181,12596,11699,2154,1011,13181,5,1033,1781,305
0,50000,2,2,2,25,0,0,0,0,0,0,24408,25169,13368,14142,14911,15660,1300,1500,1000,1000,1000,1000
0,500000,2,1,1,33,2,2,-1,-1,-2,-1,1569,1379,1800,0,0,4012,0,1800,0,0,4012,0
0,390000,1,3,1,49,1,-2,-2,-2,-2,-2,0,0,0,0,0,5112,0,0,0,0,5112,0
0,90000,2,1,2,27,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,10000,1,2,2,22,0,0,0,-1,-1,-2,5748,3203,2162,2150,-440,0,1189,1025,3028,0,1000,0
1,30000,1,2,2,24,-1,-1,-1,0,0,-2,390,390,780,780,0,0,390,780,0,0,0,0
1,240000,1,3,1,35,1,-2,-2,-1,-1,-2,-2,-2,-2,968,-2,-2,0,0,970,0,0,0
0,180000,2,1,2,29,-1,0,0,0,0,0,36567,26613,26941,27705,21955,0,1682,1400,1554,0,0,0
0,70000,2,2,2,23,0,0,0,0,0,0,22658,31647,24487,25125,26651,26125,9397,1487,1039,2073,1045,1231
0,50000,1,2,2,26,-1,-1,-1,-1,-1,-1,1530,750,1140,1530,750,1140,750,1140,1530,750,1140,1530
0,20000,1,3,1,46,0,0,0,0,0,0,11325,12654,13659,13635,13922,14689,1519,1524,500,507,1000,500
1,260000,2,2,1,36,0,0,0,0,0,0,200593,206178,208601,213025,214931,219001,8500,7000,7508,7500,7595,7000
1,160000,1,2,1,26,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,250000,2,1,1,42,0,0,-2,-2,-2,-2,25298,0,0,0,0,0,0,0,0,0,0,0
0,20000,1,1,1,49,-1,-1,-1,-1,-2,-2,1044,0,5596,0,0,0,0,5596,0,0,0,0
0,210000,1,3,1,37,-1,-1,-1,-1,-1,-1,2359,1519,1939,1939,1939,1520,1519,1939,1939,1939,1520,2358
1,100000,2,1,1,35,2,0,0,2,2,2,47253,49489,53034,53568,54563,56013,3000,5000,2000,2000,2500,2300
0,100000,1,1,2,28,0,0,0,0,0,0,72970,100360,91329,76840,77455,79472,30000,4094,2900,2850,3300,3123
0,230000,2,2,1,34,-2,-2,-2,-2,-2,-2,2329,1894,2528,1865,1496,1873,1894,2532,1865,1496,1873,0
1,20000,1,2,2,25,0,0,0,0,0,0,13896,12906,13983,10983,5400,0,2000,2500,2000,0,0,0
1,40000,1,1,2,24,0,0,0,0,0,0,30096,30819,13816,10291,7441,7435,1300,2013,319,415,266,277
0,100000,1,3,1,51,-1,-1,-1,0,0,0,54530,37295,96251,36221,36424,37791,55000,100044,2000,2000,2000,3000
0,20000,1,3,2,26,0,0,0,0,0,0,16514,17547,18541,19250,19805,20356,1306,1300,1000,1000,1258,590
0,140000,1,2,2,32,0,0,0,0,0,0,31367,29652,30178,20989,17125,14739,1614,10018,2009,1003,1017,1012
0,50000,1,3,2,23,2,2,2,0,0,0,44470,51192,48506,18524,19239,19283,7800,173,1000,1000,1000,1000
0,30000,2,2,2,26,0,0,-1,0,0,0,17341,-1030,29718,27417,28489,28427,485,31509,1500,1502,1500,3000
0,80000,1,2,2,28,0,0,0,-2,-2,-2,15268,5135,0,0,0,0,1315,0,0,0,0,0
1,20000,2,3,1,31,0,0,0,0,0,0,15654,16425,17265,16647,12213,10998,1330,1170,500,420,397,221
0,210000,2,1,2,26,0,0,0,0,-1,-1,9899,6000,4100,0,10790,7373,1008,1000,0,10790,7373,0
0,220000,2,1,0,33,-1,-1,-1,-1,-1,-1,3378,1531,942,608,1738,277,1531,942,608,1738,277,492
0,150000,2,1,1,30,0,0,0,0,0,0,40046,47317,48849,35920,37433,10791,7995,5849,1196,2000,1000,1000
0,200000,1,1,2,28,-1,-1,-1,-1,-1,-1,508,10680,1190,527,4524,5522,10712,1194,527,4537,5538,3883
1,200000,2,1,2,28,2,2,2,2,0,0,68398,73564,73548,44234,42599,46192,6900,1966,12,1604,5164,1104
0,50000,1,2,2,39,0,0,0,0,0,0,26813,22999,17485,10588,8368,940,1708,1454,289,1508,1042,0
0,80000,2,1,2,28,0,0,0,0,2,2,9782,11620,14415,16177,16582,16178,2001,3000,2000,800,0,600
1,310000,2,1,2,32,-2,-2,-2,-2,-2,-2,20138,8267,65993,8543,1695,750,8267,66008,8543,1695,750,7350
0,210000,1,1,2,29,0,0,0,0,2,0,140619,144410,148555,156733,153230,155159,7000,9000,11550,0,5389,5338
1,140000,1,1,1,40,2,0,0,2,2,2,136785,137175,140773,133147,140350,136475,5051,12602,0,12000,0,5000
0,20000,2,2,1,32,0,0,0,0,0,0,15498,16409,17291,17588,18034,18658,1600,1600,1000,1000,1500,700
0,10000,2,1,2,23,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,250000,2,1,2,30,0,-1,2,0,0,-1,5607,9416,3421,11521,20424,7467,10000,0,10000,10000,17771,322
0,280000,1,1,2,31,1,-1,-1,0,0,-2,0,3495,2783,2001,-339,-1180,3495,2783,0,0,0,0
0,210000,1,2,1,48,-1,-1,-1,0,-1,-1,8666,8666,17307,8666,8666,17303,8666,17307,173,8666,17303,173
0,10000,1,2,2,54,0,0,2,2,0,0,5186,8225,8244,7963,8134,9995,3300,300,0,299,2000,0
0,60000,2,3,1,59,0,0,0,0,-1,0,59174,60922,61800,0,51301,52327,3298,3000,0,51301,2029,2083
0,180000,2,1,2,38,0,0,-2,-2,-2,-2,184650,0,0,0,0,0,0,0,0,0,0,0
0,10000,2,1,2,31,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,2,1,1,41,-2,-1,2,0,-1,-1,0,5932,5674,1484,4680,0,5932,0,0,4680,0,0
0,120000,2,1,2,29,-1,-1,-1,-2,-1,-1,1171,644,-155,-155,745,542,1000,0,0,2530,542,922
0,160000,2,2,1,28,0,0,0,0,0,0,54232,55456,56625,57757,59424,60631,2100,2100,2500,3000,2200,2200
0,180000,1,1,1,48,0,0,0,0,0,0,167140,160707,162477,166861,171083,169365,8000,6000,7000,7000,7000,7000
0,60000,2,3,1,42,0,0,0,0,0,0,58186,58364,59108,38827,39670,37503,2382,2373,1324,1402,1460,1045
0,80000,1,2,1,27,0,0,0,0,0,0,73000,71338,47202,38133,39096,40510,5000,2000,1500,1500,2000,2000
0,200000,1,1,2,27,-1,0,-1,-1,-1,-1,9747,17230,198,875,1977,2052,10051,198,877,1982,2058,2939
1,20000,2,3,2,22,1,2,0,0,2,2,18590,17838,18680,19788,22265,21629,0,1307,1580,3100,0,1000
0,360000,2,2,2,31,0,0,-2,-2,-2,-2,17582,0,0,0,0,0,0,0,0,0,0,0
0,140000,2,1,2,43,1,2,0,0,0,0,147560,142435,142096,136836,139417,141889,3,5000,5000,5100,10200,5000
1,110000,2,3,1,46,0,0,2,2,0,0,94025,101460,102724,100188,102110,107014,8942,3800,0,3685,6580,4703
0,360000,2,1,1,33,1,-2,-2,-1,0,0,-200,-200,0,13467,17800,0,0,200,13467,5300,0,0
0,30000,2,1,2,22,-1,-1,-1,0,0,-2,3963,6222,2936,588,0,0,6222,2936,0,0,0,0
0,100000,1,2,2,25,0,0,0,0,-2,-2,76222,79564,49000,-1000,0,0,4700,1500,0,31000,0,0
1,60000,1,3,2,34,0,0,0,0,0,0,35187,36236,37220,37963,38875,39184,1616,1600,1336,1500,1448,1157
0,130000,2,1,2,32,1,-2,-1,-1,-2,-1,0,0,3726,0,0,1300,0,3726,0,0,1300,5400
0,240000,2,2,2,34,-1,-1,-1,-1,-1,0,5516,4950,5232,6464,3820,11870,4950,5232,6464,3820,10000,2000
1,210000,2,2,1,35,2,2,2,0,0,2,61189,62721,61115,62334,66196,64979,3100,0,2235,4870,0,2563
0,360000,1,1,2,25,-1,-1,-1,0,0,-1,586,14074,5672,5084,3317,1646,14076,5672,0,0,1646,3875
0,30000,2,2,2,22,1,2,2,0,0,-2,22167,22474,18180,15900,0,0,1000,150,0,0,0,0
0,480000,1,1,1,49,1,-1,-1,-1,-1,0,-220,38929,339176,33146,37337,33777,39149,344261,33312,37511,31383,10633
0,90000,2,6,2,49,-1,-1,-2,-2,-2,-2,1722,0,0,0,0,0,0,0,0,0,0,11135
0,50000,2,1,1,42,0,0,0,0,0,0,4908,7479,11902,13871,19466,8128,3000,5000,5000,7000,3000,2000
0,20000,1,3,2,41,0,0,0,0,0,0,9186,9459,10102,10452,10907,10400,1200,1200,500,1000,600,0
0,160000,2,2,2,27,-2,-2,-1,-1,-1,0,490,-85,5215,4115,3921,3421,3085,5300,1000,22200,2000,149763
0,90000,2,2,2,24,0,0,0,0,0,0,14520,14747,4753,5152,4664,4833,1240,1220,1000,500,800,1680
0,300000,2,5,1,34,-2,-2,-2,-2,-2,-2,9474,0,0,0,0,0,0,0,0,0,0,0
0,500000,1,1,1,43,-1,-1,-1,-1,-1,-1,640,600,1490,1822,1740,0,600,1490,1822,1740,0,1486
1,130000,2,3,2,36,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,250000,1,3,1,62,0,0,0,0,0,0,38924,38468,35930,40106,38214,28494,5000,5000,5000,3000,2000,10000
1,10000,1,3,2,25,2,0,0,0,0,-2,4693,5371,6327,6055,0,0,1300,1600,400,0,0,0
0,340000,1,1,2,30,0,0,-1,-1,-1,0,1933,2855,872,981,22936,8097,1000,872,981,22936,5000,5939
0,60000,1,3,2,24,-1,0,0,0,0,0,15527,16882,18190,27465,27643,27816,2000,2000,10000,991,1010,989
0,50000,1,2,1,47,0,0,0,0,0,0,48308,48019,48647,26894,10875,15878,2200,2068,3048,418,12004,5001
0,170000,1,2,2,34,-1,-1,2,0,-1,-1,7885,7190,6854,3142,5000,0,2336,0,0,5000,0,0
1,490000,1,3,1,51,-1,-1,-1,-1,-1,-1,389,376,467,78,399,10,377,481,1,711,1,1
1,20000,2,2,1,26,0,0,0,0,2,0,17679,16720,17705,19228,18804,19316,1300,1277,1800,0,1000,1000
0,550000,1,2,1,47,0,0,0,0,0,-2,68328,76797,55200,30000,0,0,10000,20000,5000,0,0,0
0,340000,2,2,2,39,0,0,0,0,0,0,66623,61474,57160,58794,61231,62516,2500,2500,2500,3300,2200,3000
0,10000,1,2,2,32,0,0,0,0,0,0,9576,9028,9644,9790,9990,0,1384,1000,196,200,0,0
0,230000,2,2,2,25,-2,-2,-2,-2,-2,-2,0,0,13499,9078,11009,6172,0,13499,9117,11009,6172,869
0,30000,1,2,1,39,1,2,0,0,0,0,29388,27850,28525,29091,28923,29553,0,1452,1018,1038,1100,964
0,200000,2,2,2,42,-1,-1,0,0,-2,-1,73032,12928,88930,30000,67861,18929,12928,79365,30000,37861,18929,15004
0,450000,2,1,1,37,0,0,-1,-1,-1,-1,13371,13480,5747,3339,9458,7231,4000,5747,3339,18916,7231,4972
1,380000,1,3,1,44,0,0,0,0,0,0,329877,309781,295550,277650,264217,238368,12055,9837,9154,9042,8515,7745
1,50000,2,2,1,31,2,0,0,0,0,0,29767,30206,27905,17174,17533,17240,1615,1670,605,626,654,567
0,80000,2,1,2,27,0,0,0,0,0,0,23107,24674,25351,25981,26464,23714,5034,10000,1000,1000,1000,1000
1,150000,2,2,1,42,1,-2,-2,-1,-1,-1,0,0,0,11068,0,189,0,0,11068,0,189,3307
0,50000,2,2,2,44,0,0,0,0,-1,-1,49006,49139,47608,3990,390,0,2000,1000,3600,390,0,4870
0,210000,2,1,2,39,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,100000,2,2,2,24,0,0,0,0,0,2,59712,61743,63714,65056,73062,71738,3000,3000,2400,9100,0,4000
0,100000,1,2,2,38,0,0,0,0,0,-1,25994,27173,44285,45433,3952,3723,1994,19462,3000,302,3723,15462
0,500000,1,1,1,45,0,0,0,0,0,0,3136,2345,8471,7234,5828,1906,2002,7505,145,33,1150,300
0,30000,2,3,1,58,0,0,0,0,0,0,9819,10873,9646,9995,10371,5139,1230,1100,419,600,500,500
0,50000,1,2,2,46,0,-1,0,0,0,0,53541,29308,20274,19945,20472,21000,31483,1408,3000,1000,869,5000
0,50000,2,2,2,23,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,420000,2,2,1,36,-1,-1,-1,-1,-1,-1,3663,4338,3400,2535,3216,4652,4338,3400,2535,3216,2652,2500
1,30000,2,2,1,32,2,2,0,0,0,-1,28156,27422,28335,20946,15525,7422,0,1542,1024,1000,7422,281
0,240000,1,1,2,32,0,0,0,0,0,0,240790,224497,213580,191771,166239,146584,6892,7866,5602,6118,6023,27064
0,80000,2,3,1,55,0,0,0,0,0,0,69116,64325,59653,55159,56277,57347,2500,2000,2000,2000,2000,2000
1,330000,1,1,2,45,0,0,0,0,0,0,265362,246735,248541,231534,230309,235992,7500,8001,7000,7000,8000,8000
1,50000,1,2,1,30,1,2,2,0,0,0,49371,50092,49029,25313,26006,27217,1800,240,1000,1100,1800,1500
1,200000,2,1,1,42,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,665
0,210000,2,1,1,34,1,-2,-1,-1,2,-1,-300,-716,416,1132,566,416,0,1548,1132,0,416,416
0,130000,1,2,2,31,1,2,2,2,0,0,70722,69040,70912,63626,59200,38263,0,4130,43,2000,1368,1418
0,390000,1,1,2,28,-1,0,0,0,0,0,10439,25143,35165,44543,45631,45793,15007,10529,10000,1773,2000,1592
0,100000,1,3,1,40,0,0,-1,-1,-2,-2,12878,7702,2377,0,0,0,2000,2377,40000,0,0,0
0,140000,2,1,1,33,0,0,0,0,0,0,85314,87042,90165,91318,94847,35773,4000,5000,2000,4000,5000,6000
1,80000,2,3,1,35,2,2,2,2,2,0,70002,71389,73788,74463,72834,74190,3100,4204,2790,0,3043,2625
1,50000,2,3,1,42,1,3,4,3,2,0,44498,46740,45718,44696,43848,44718,3240,0,0,0,1600,1845
0,50000,1,2,2,25,0,0,0,0,0,3,21316,23038,24720,26370,29332,28574,2375,2375,2375,3547,0,0
0,360000,1,1,1,39,1,-2,-2,-2,-1,-1,0,0,0,0,691,7020,0,0,0,691,7020,0
1,170000,2,2,1,49,1,2,0,0,0,0,153322,149027,150920,145689,33588,0,0,6320,5045,1000,0,0
0,50000,1,2,2,41,0,0,0,0,0,0,48152,45974,44792,18649,16260,18745,2043,3000,14000,545,5000,308
1,310000,2,1,2,25,2,0,0,0,0,0,266270,273719,235796,188031,170898,68369,11677,8406,6000,5074,3000,3000
1,210000,1,1,2,31,-1,-1,-1,-1,-1,-1,326,326,326,326,326,326,326,326,326,326,326,133
0,140000,1,2,1,37,0,0,0,0,0,0,90186,74504,72358,48081,45543,26788,2805,2877,1360,1400,1026,1200
0,150000,2,1,2,37,0,0,0,0,0,0,127111,106956,106129,106531,107062,109938,3878,3794,3783,3892,4662,3500
1,170000,1,1,1,40,-1,-1,-1,-1,-1,0,2000,2210,3000,2000,5000,3000,2210,3000,2000,5000,0,4000
1,260000,2,1,2,25,-1,2,-1,0,0,0,148,75,12117,9620,8690,11744,7,12117,2,0,3054,6972
0,170000,2,1,2,26,0,0,0,0,2,0,99387,102141,103972,108405,102303,99767,5250,5100,7500,0,3900,3600
0,310000,2,1,2,35,1,-2,-1,0,0,0,0,0,4488,4696,84522,86206,0,4488,264,80000,2950,3055
0,50000,2,3,2,23,0,0,0,0,0,2,34364,34212,33886,32929,34549,33458,1861,2004,1324,3768,1,1141
1,260000,2,1,1,35,2,2,-2,-1,0,0,1013,0,0,6895,3718,0,0,0,6895,0,0,0
1,100000,1,1,2,27,0,0,2,2,2,2,36014,39321,39145,39494,39896,28256,4200,900,1400,900,6440,500
0,40000,2,2,1,25,0,0,0,0,2,2,40633,40311,39380,41389,40628,41389,4300,2000,2938,0,3700,0
0,180000,2,1,1,46,1,2,2,2,2,2,82505,86302,84020,97554,95878,112141,6000,0,15000,0,18000,0
0,50000,1,3,1,41,2,2,2,0,0,0,26184,29261,28444,28878,27655,24480,3500,0,1100,1100,2000,1000
1,200000,1,1,2,29,-1,-1,-1,0,-1,-1,4810,0,726,726,495,1402,0,726,0,495,1562,1420
0,320000,2,2,1,53,0,0,0,0,0,0,33589,34608,38544,44486,52319,51764,3000,6000,8000,10000,1900,2000
0,220000,2,1,2,45,-1,-1,-1,-1,-1,-1,4624,2874,1210,632,15243,5471,2888,1216,640,15251,5472,4045
0,180000,1,2,1,46,0,0,0,0,0,0,60005,41223,49108,50016,45956,52926,3000,10000,3000,5000,15000,0
1,50000,2,2,2,36,0,0,0,0,0,2,94228,47635,42361,19574,20295,19439,2000,1500,1000,1800,0,1000
0,50000,2,2,2,22,0,0,0,0,0,-1,29637,30805,30336,13378,-1022,29857,1826,1200,268,0,31448,792
0,150000,2,1,2,32,0,0,0,0,0,0,83275,84220,77956,77682,52300,56223,3006,3000,2000,222,11170,5000
0,120000,2,1,1,38,-1,-1,2,-1,-1,-1,6856,17329,2047,8568,8814,17180,19600,0,14150,9000,17000,0
0,30000,1,2,2,34,0,0,0,0,0,0,29302,30052,29349,29476,30014,29785,1530,1416,1142,1102,1106,3450
1,10000,1,5,1,43,-1,0,0,0,-2,-2,17560,9829,3604,0,0,0,2537,1000,0,0,0,0
0,380000,1,1,2,34,-2,-2,-2,-2,-2,-2,34869,6305,5736,900,16915,936,6336,5766,904,16915,940,0
1,320000,2,1,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,30000,2,2,2,41,0,-1,-1,0,-1,2,1448,1261,630,240,690,150,1261,630,0,840,0,780
0,470000,1,2,2,29,0,0,0,0,0,0,72830,49502,47771,52979,119678,94721,4003,4003,8003,70003,5030,6003
0,80000,2,3,1,40,0,0,0,0,0,0,75768,78069,79196,25722,26261,26784,3500,2934,897,929,935,984
0,20000,1,2,1,60,-1,-1,2,0,0,0,8570,10651,9944,10142,9591,10400,2620,0,500,380,1000,0
0,120000,1,1,1,51,0,0,2,0,0,0,125702,130461,131281,128594,117561,116732,8300,4500,4260,4595,4311,4280
0,150000,2,1,2,37,1,-2,-1,0,0,0,0,0,584,596,596,0,0,584,12,0,0,0
0,200000,2,2,2,43,0,0,0,0,0,0,180680,184436,188181,190775,196449,192085,8155,8302,7225,10153,6987,5262
0,20000,1,2,2,40,0,0,0,0,0,-2,45429,47961,49562,4410,0,0,2819,2420,88,0,0,0
0,170000,2,3,1,36,0,0,0,0,0,0,85780,80568,79823,79335,79506,80252,2906,3002,3000,3000,3500,3000
0,150000,2,1,2,34,-1,-1,-2,-1,0,-1,900,0,0,740,740,545,0,0,740,0,545,550
0,160000,1,2,2,30,-1,-1,-1,-1,-1,-1,632,0,632,316,0,316,0,632,316,0,316,316
0,280000,2,1,2,32,-1,-1,-1,-1,-1,-1,45536,11509,2110,2121,6789,14959,11509,5000,2121,6789,14959,16067
1,60000,1,1,1,42,2,0,0,0,0,2,39986,41036,42449,43243,48537,47606,2000,2100,1800,6000,0,2000
0,100000,1,3,1,44,0,0,0,0,0,0,39649,43608,46899,47447,48035,40484,5000,5000,1554,1595,1686,1200
0,360000,1,2,2,48,0,0,0,0,0,-2,68032,63174,44536,80570,8333,8325,4500,3000,50000,8400,8325,12967
0,500000,2,1,1,44,-2,-1,0,0,0,-1,71921,367979,294969,189612,128459,167105,368199,6486,234,90,167116,372495
1,290000,2,1,2,30,0,0,0,0,0,0,284239,284692,230891,232778,235004,226959,11000,10000,8000,10000,8000,7500
0,160000,2,1,2,31,-2,-2,-2,-1,-1,-1,0,0,0,150,150,150,0,0,150,150,150,178
0,50000,1,2,1,47,0,0,0,0,0,0,22923,23264,23879,23960,24067,24253,1400,1400,850,871,974,962
0,250000,2,2,1,35,0,0,0,0,0,0,27107,36565,39711,47523,52726,57649,10000,10000,10000,6000,6000,5000
0,350000,1,1,1,42,-1,-1,-1,-1,-1,-1,3800,3138,4150,3750,1362,8210,3138,4160,3750,2272,8210,9731
0,100000,2,2,1,22,0,0,0,0,0,0,99415,101507,99511,99813,95816,96884,4600,3478,3461,3461,3684,3510
0,30000,1,2,2,33,1,2,0,0,0,0,31956,30425,30615,29304,28996,28970,0,1753,1200,1041,1194,1100
0,450000,2,1,1,36,1,-1,-1,-2,-2,-2,0,2500,2500,0,0,0,2500,2500,0,0,0,0
0,20000,2,3,2,40,-1,-1,0,0,0,0,9755,894,5625,9625,12625,0,894,5000,4000,3000,0,0
0,30000,2,3,2,26,0,0,0,0,0,0,28063,29304,28047,26840,28271,28134,1700,1407,1200,2000,2000,1000
0,150000,2,3,2,47,0,0,0,2,0,0,103226,64671,64293,58024,59230,54638,2627,4123,0,1304,1338,376
0,30000,1,2,1,36,1,3,2,0,0,0,22327,21696,21054,21315,21623,22261,0,0,908,800,1000,1809
0,10000,1,3,2,23,0,0,0,0,0,0,6001,4308,3421,3615,4402,5173,2000,1500,400,1000,1000,500
0,50000,2,3,2,47,0,0,0,0,2,0,17569,18592,19621,21748,21262,21682,1613,1642,2769,0,923,950
0,50000,2,1,2,22,0,-1,-1,-1,-1,-1,4124,1070,0,1217,3766,381,1070,0,1217,3766,381,1980
0,130000,2,2,2,23,2,2,2,0,0,0,6271,6871,7599,9459,10303,11128,1500,1000,2000,1000,1000,1000
0,50000,2,3,2,22,0,0,0,0,0,0,47066,45132,47756,28275,28082,28846,2300,3862,2000,1100,1500,1100
0,180000,2,2,2,25,0,0,0,0,0,0,177633,139415,136942,114632,117808,120302,5203,30023,10024,10000,4458,5000
1,30000,1,2,1,47,2,2,2,0,0,0,24081,29818,28966,26902,25426,26799,6155,0,1030,1049,5000,482
0,60000,2,2,2,24,0,0,0,0,0,0,29717,28208,21372,18746,16745,16544,2076,1500,1500,689,2000,2983
0,200000,1,1,2,26,0,0,0,0,0,0,16811,21290,20207,23858,33236,33337,5023,4007,5001,10020,5073,5064
0,30000,2,3,2,23,0,0,-1,-1,-1,0,18292,18450,390,390,780,780,1000,390,390,780,0,0
0,320000,2,2,2,36,0,0,0,0,0,0,262613,164486,169691,188527,145676,135254,10043,15005,21640,5004,11628,20020
0,360000,2,1,1,37,-1,2,2,-2,-2,-2,1605,1448,0,0,0,0,14,0,0,0,0,0
0,60000,2,1,1,39,0,0,2,0,0,0,56045,59524,58563,56831,53628,34490,5000,2000,1000,3000,8000,0
0,50000,2,2,2,28,-2,-2,-1,0,0,0,13733,5570,2698,4640,6554,8434,2037,2698,2000,2000,2000,2000
0,30000,1,2,2,35,2,2,2,2,2,2,27143,28211,28654,27897,29587,30152,1800,1200,0,2300,1200,0
0,50000,2,2,1,31,1,2,0,0,0,0,34644,33669,19124,18117,18496,18880,0,1597,649,671,691,700
0,70000,2,1,2,24,0,0,0,0,0,0,42105,35575,32772,29766,29286,29404,1614,2042,2002,1052,1055,1063
0,310000,1,1,2,44,1,-1,-1,-2,-2,-2,-42,7281,0,0,0,0,7323,0,0,0,0,0
0,170000,2,2,2,39,-1,-1,-1,-1,-1,-1,2860,15643,1104,190,4786,2714,15643,1108,191,4786,2714,7714
0,150000,1,1,1,49,-2,-2,-2,-2,-2,-2,111348,109115,102598,3039,-309,-309,6000,4044,309,0,0,0
0,120000,2,1,2,30,-1,-1,-1,-1,-1,-1,3333,0,3333,0,984,984,0,3333,0,984,984,984
0,100000,2,1,2,33,0,0,0,0,0,0,75374,44796,47294,38712,39304,40479,2000,5000,1521,1595,2000,2716
1,140000,1,1,2,41,2,2,2,0,0,0,138379,143684,139902,142729,142406,142694,9000,0,6800,40000,5600,5900
0,180000,2,3,1,47,-1,0,0,0,0,0,14525,13828,10394,17562,8495,5090,1347,5000,10026,5000,785,5000
0,20000,2,3,1,51,0,0,-1,0,0,-2,19684,11580,780,780,0,0,1000,780,0,0,0,0
0,80000,2,2,2,25,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,2,2,1,39,0,0,0,0,0,0,178665,133266,95836,85635,66137,30410,3677,2441,1854,1567,5000,1953
0,200000,1,2,2,27,0,0,2,0,0,0,25334,26203,25652,25162,24995,23901,2204,1004,1004,1013,2018,4
0,30000,1,3,1,42,0,0,2,-1,-1,2,14617,20350,18456,4190,13702,13247,6000,28,5000,13702,0,10000
0,250000,2,2,2,40,-2,-2,-2,-2,-2,-2,0,1069,-320,-320,1680,4058,1069,320,0,2000,4058,3000
0,50000,1,3,2,30,1,2,3,2,2,2,31217,33423,32600,31777,33966,34759,3000,0,0,2700,1500,0
1,250000,1,1,2,31,-2,-2,-2,-2,-2,-2,-23,3102,4438,3416,-4,1404,3125,4455,3417,0,1408,1717
0,140000,2,1,2,25,0,0,0,0,0,0,23409,24725,26006,26771,28179,29746,2000,2000,1500,2000,2200,2000
0,170000,2,2,2,31,2,-1,-1,0,0,0,520,1316,6779,3416,2941,3518,1339,6779,2000,97,1002,1018
0,240000,2,2,2,47,-2,-2,-2,-2,-2,-2,316,21359,2762,10264,316,9801,21359,2762,10318,316,17677,31600
0,140000,2,1,1,37,0,0,0,0,0,0,135134,139178,139900,109665,108129,108067,6703,6120,4015,4042,4057,4012
0,50000,2,2,1,28,0,0,0,0,0,0,50998,51103,50262,20304,20319,20330,2209,1726,710,724,733,712
1,240000,2,2,1,47,1,2,2,2,2,2,124425,131943,133457,134749,132651,140600,10839,5000,4800,0,10000,5200
0,420000,2,2,1,57,-1,-1,-1,-1,-1,-1,666,2629,4352,1440,1486,2290,2629,4360,2064,1486,2290,1290
0,220000,1,1,1,53,-1,-1,-1,-1,-1,-1,1136,642,1582,1109,3319,2113,642,1582,1109,3319,2113,5410
0,70000,2,2,1,28,0,0,0,0,0,0,44230,44348,28978,17008,13780,14593,1747,1272,1212,1000,1020,800
0,90000,1,2,2,28,0,0,0,0,0,0,55779,51886,52495,47727,44404,35768,2100,2166,1400,1534,1300,665
0,220000,2,1,1,40,-2,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,12096
0,200000,2,1,2,27,0,0,0,0,0,0,9314,6020,4817,2098,2280,4778,2020,2817,1098,1280,3778,3098
0,240000,1,3,1,55,0,0,0,0,0,0,229254,232693,189095,190481,194215,198313,8737,7506,6501,6501,7001,17001
0,310000,2,3,2,28,0,0,-1,-1,-1,-1,19610,14746,28216,4245,3500,396,10000,28216,4245,3500,396,396
1,80000,2,2,1,34,2,2,2,0,0,0,76142,80627,76776,61884,55501,54840,6611,1,3000,2504,2000,2200
0,290000,2,2,1,38,0,0,0,0,0,0,144160,147451,150617,153351,156213,158938,6000,6010,5600,5700,5700,6000
1,260000,1,2,1,43,0,0,0,0,0,0,175247,164173,152724,153527,153375,105491,8500,5950,4000,3000,6000,30588
1,120000,1,1,1,43,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,260000,2,1,1,32,-1,-1,2,-1,-1,-1,598,2268,2268,1732,718,165,2268,0,1732,718,165,3735
0,360000,2,2,2,39,-1,2,2,-2,-2,-2,655,655,0,0,0,0,0,0,0,0,0,0
1,30000,2,3,1,36,0,0,0,0,0,0,7963,9152,10282,10180,10394,9614,1321,1451,349,362,343,356
1,30000,2,2,2,22,0,0,0,2,0,0,27444,29000,29886,28392,22612,22750,2000,1800,0,1000,1000,0
0,20000,1,1,2,22,0,0,0,0,0,0,3281,4325,5341,5751,6500,7386,1100,1100,500,1000,1000,1000
0,240000,2,2,2,25,0,0,0,0,0,0,175764,178600,182639,186275,190337,193961,6500,7000,6680,7070,6954,14870
1,200000,1,2,1,31,7,6,5,4,3,2,254266,240966,228663,217600,208432,200057,0,328,0,0,600,2500
0,70000,1,2,2,38,0,0,2,0,0,0,27000,31809,29776,30148,29918,29399,5600,0,1500,1057,2000,1035
0,200000,2,1,2,23,-2,-2,-2,-2,-2,-2,488,878,488,488,0,1915,878,488,488,0,1915,100
0,150000,2,1,2,31,-1,-1,-1,0,0,0,18395,-2390,10042,129691,88173,63034,312,20132,129665,127,315,0
0,160000,2,2,1,35,0,0,0,0,0,0,17742,12939,7035,4596,4635,2744,2000,1000,500,1000,1000,2000
0,180000,2,1,2,30,0,0,0,0,0,0,113647,52992,38394,30332,110824,99661,3000,3170,2000,100000,5000,4000
0,190000,1,2,1,39,0,0,0,0,0,0,144414,145572,142816,145463,147475,149853,7000,6000,6000,5500,6000,5500
0,20000,2,2,1,22,0,0,0,0,0,0,15749,16221,19836,14354,10962,9274,1500,5000,500,500,246,500
0,150000,1,1,2,27,0,0,0,0,0,0,82494,83044,84752,84743,78987,65590,3100,3500,3000,5000,3000,2500
0,310000,1,2,1,35,0,0,0,0,0,0,7589,9463,12296,15083,17840,20376,2000,3000,3000,3000,3000,3003
0,180000,2,2,1,36,0,0,0,0,0,0,98736,96566,81166,72463,72189,70712,6025,5000,6800,5000,5000,5000
1,80000,2,2,2,24,0,0,0,0,0,0,81908,83597,157646,79061,79834,81257,5501,3450,3000,3059,2915,2758
0,350000,2,2,1,41,0,0,0,0,0,0,85339,84393,86793,84406,73976,75497,5000,5016,5000,3000,3000,4000
0,50000,2,2,1,47,0,0,0,0,-2,-2,32547,33481,26775,0,0,0,1582,1800,0,0,0,0
0,90000,2,2,2,23,2,0,0,0,0,0,87669,86653,57819,30895,14543,9329,3499,3000,3000,10000,2000,10000
0,220000,1,2,1,35,0,0,-1,-1,-1,-1,112460,29300,8500,0,8500,8535,8500,8500,0,8500,8535,177000
1,50000,2,1,2,25,2,3,2,2,2,2,43870,42891,43582,44561,45592,46495,0,1700,2000,1900,1800,0
0,90000,1,3,1,46,-1,2,-1,-1,-1,-1,1651,390,390,390,1848,930,0,390,1950,1848,1710,0
0,400000,2,2,1,30,0,0,-1,-1,-1,-1,161226,139481,17939,10315,22728,11493,5000,17939,12845,22728,11493,10703
0,210000,2,3,1,40,-1,-1,0,0,0,0,2309,4791,4909,6588,9074,8651,4791,1909,2588,3074,3651,6349
1,180000,2,2,1,39,2,2,2,2,2,0,177113,180628,176137,183007,179505,105229,7800,0,11700,0,3775,7000
0,500000,1,1,1,55,-1,-1,-1,0,0,0,3925,11200,25509,9857,8945,9985,11253,25585,3,18,5034,5031
1,260000,2,2,1,39,2,0,0,2,0,0,228443,233958,252615,186443,190345,193739,10698,24799,0,7035,7078,7221
0,180000,2,2,2,26,0,0,0,0,0,-1,7149,12946,16163,13142,9800,4857,5946,3663,3159,3000,4857,6240
1,180000,2,2,1,34,-1,-1,-2,-2,-1,-1,8000,0,0,0,600,0,0,0,0,600,0,0
0,30000,2,1,2,24,0,0,0,0,0,0,22236,23574,24583,24915,25280,25791,1696,1705,1037,915,929,1097
0,360000,2,1,2,33,0,0,0,0,0,0,31482,31805,18203,13122,11547,10949,5119,5007,5002,5005,5024,4543
0,280000,2,1,1,47,-1,2,2,-1,0,0,2002,1311,0,430,430,-550,0,0,430,0,550,1304
1,100000,2,1,2,27,1,2,0,0,0,0,53213,50842,48205,47324,45723,46708,6,2031,1800,2000,1900,2000
0,50000,2,2,1,49,0,0,0,0,-1,-1,49467,41877,20082,5329,3990,2088,1472,1000,107,3990,2088,1470
0,20000,1,3,1,31,0,0,0,0,0,-2,17557,18739,19473,17136,0,0,1466,1200,343,0,0,0
1,80000,2,3,2,27,-2,-2,-2,-2,-2,-2,1672,0,1672,836,0,2902,0,1672,836,0,2902,836
0,110000,2,2,2,36,1,-1,-1,-2,-2,-2,0,780,0,0,0,0,780,0,0,0,0,0
1,50000,1,1,3,25,1,-1,2,-1,0,-1,6300,3395,3180,1831,1868,3300,9195,0,1831,37,3300,289
1,50000,2,2,1,50,0,0,0,-1,-1,-1,48119,48318,21750,4387,4392,9493,1554,1028,4387,4392,9493,492
0,20000,1,1,2,33,0,0,0,2,0,0,16117,17130,18655,17687,18023,18169,1285,2200,0,1000,1000,500
0,200000,2,3,1,41,0,0,0,0,-2,-2,98184,103228,119034,0,0,0,5143,19034,0,0,0,0
0,250000,2,2,2,44,1,-1,-1,0,0,0,0,664,62791,48598,50078,36050,664,65791,2000,2100,2000,0
1,150000,2,1,1,33,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
1,50000,1,1,2,23,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,200000,2,1,1,38,-1,-1,2,2,2,-1,1779,1354,250,7250,2639,10207,1354,0,7000,0,10500,3500
0,220000,1,2,1,38,0,0,0,0,0,0,147048,137560,131090,121259,117003,116902,6364,5892,5000,4369,4178,5000
0,60000,2,2,1,36,-2,-2,-2,-2,-2,-2,0,2426,3367,2898,11768,3983,2426,3367,2898,11768,3983,0
0,100000,1,2,2,43,0,0,0,0,0,0,47730,47525,47184,46836,46529,47070,1808,1728,1641,1673,1689,1754
0,20000,1,3,3,46,0,0,0,0,0,-2,15523,17264,18325,15680,0,0,2000,1500,500,0,0,0
1,140000,1,2,2,28,1,3,4,3,2,0,82265,86127,84107,82362,74000,60977,5747,0,0,0,2600,2800
1,50000,1,2,1,46,0,0,0,0,-2,-2,48677,39756,30000,0,0,0,2000,3000,0,0,0,0
0,50000,1,1,2,28,0,0,0,0,0,0,28639,29482,30455,28955,25959,26144,2100,2000,1000,600,3000,0
0,120000,2,2,1,30,-1,-1,-1,-1,0,-1,686,686,686,1372,686,836,686,686,1372,0,836,686
0,120000,2,1,1,39,1,-2,-2,-2,-1,-1,0,0,0,0,915,0,0,0,0,915,0,0
0,30000,1,2,2,38,0,0,0,0,0,0,28637,28711,29138,28852,28487,27788,2002,2002,1503,2006,2005,3000
0,180000,2,1,2,26,1,-2,-2,-2,-1,-1,0,0,0,0,298,7550,0,0,0,298,7550,0
0,500000,1,1,1,46,0,0,0,0,0,-1,53049,66623,70194,68618,67300,1825,16018,10000,4,333,1831,597
0,420000,1,1,1,44,0,0,0,0,0,0,337792,293987,294203,300314,258484,274817,12011,6472,6711,5170,189740,6656
0,20000,2,2,1,45,0,0,0,0,2,0,14296,15321,16333,17434,17013,17500,1262,1274,1375,0,771,805
1,50000,2,2,2,24,0,0,0,0,0,0,39083,40150,41181,41996,43021,45700,1700,1700,1501,1700,3400,0
0,260000,2,2,2,30,0,0,0,0,0,0,19674,17810,19753,21550,21032,19979,2000,3000,3000,3000,3000,3000
0,50000,1,2,2,27,0,0,0,0,-1,-1,47481,36112,31992,33361,100,0,1910,1790,79,100,1200,0
0,50000,2,1,2,26,-1,-1,-1,-1,-1,-1,750,0,3116,302,0,5778,0,3116,302,0,5778,200
0,50000,2,2,2,49,0,0,0,0,0,0,43342,44441,45390,46310,47262,48219,2100,2000,1113,1143,1159,1381
0,100000,1,2,1,49,0,0,0,0,0,0,69896,71360,72820,74264,75821,77410,2588,2644,2656,2752,2850,2965
1,50000,2,1,2,24,4,3,2,2,2,2,38965,38063,38838,39598,40313,41293,0,1700,1700,1500,1800,1700
0,180000,2,1,2,27,0,0,0,0,0,0,174546,175121,150710,135981,136064,137343,8269,6606,5000,4900,4900,4900
0,240000,2,1,1,38,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,100000,0,0,0,0
0,30000,1,2,1,38,2,0,0,0,0,-2,28484,29242,30037,29682,0,0,1905,1700,1108,0,0,0
1,30000,2,3,1,60,-1,3,2,0,0,3,5867,5621,4090,2829,2108,1801,0,0,0,1801,0,0
0,270000,2,1,1,45,0,0,0,0,0,0,96175,88092,78574,70330,61355,52969,3626,2700,3180,2300,2800,2009
1,30000,2,3,1,57,-1,-1,-1,-1,-1,-1,347,1353,78,135,68,193,1353,78,135,68,423,140
1,200000,2,2,1,31,-1,-1,-1,-1,-1,-1,1319,4997,3635,130,1209,938,4997,3650,130,1209,938,105
1,40000,2,2,1,29,-1,0,0,-2,-2,-1,8801,9544,0,0,0,7922,1000,0,0,0,7922,158
0,360000,2,1,1,31,-2,-2,-2,-2,-2,-2,0,18540,9007,9500,8675,6573,18540,10000,10000,9000,6600,32810
0,150000,2,3,1,57,-1,-1,-1,-1,-1,-1,5483,9136,17348,6456,12256,8156,9136,17348,6456,12256,8156,5256
1,80000,2,2,2,24,0,0,0,0,0,2,9933,11111,9998,8950,9415,5700,1370,1233,261,549,400,0
0,300000,2,1,1,32,1,-1,-1,-1,-1,-1,-227,44791,-649,129798,558,522,45018,0,130447,560,524,6776
0,220000,1,2,1,32,0,0,0,0,0,0,202010,103124,105226,107476,109746,111920,3746,3820,4000,4000,4000,4500
0,110000,2,2,1,42,-1,-1,-1,-1,-1,-1,776,776,776,776,926,776,776,776,776,926,776,776
0,50000,1,1,2,30,0,0,0,0,0,0,11787,9720,8613,5173,5593,0,1300,1034,0,1200,0,0
0,50000,2,3,2,60,0,0,0,0,0,0,31164,32384,27553,28101,28690,28467,1756,1445,993,1029,1054,977
0,230000,2,1,1,37,-1,-1,0,0,0,0,400,20123,20590,20029,17198,5177,20123,1256,1000,1000,500,801
1,50000,1,1,1,27,2,2,2,2,0,0,43333,46308,47250,46192,46997,48221,4000,2000,0,1700,2000,3600
0,240000,2,2,3,39,0,0,0,0,0,0,171907,171394,68907,70164,70672,69581,7200,3000,3000,2509,3000,2500
0,130000,2,1,2,26,0,-1,-1,-1,-2,-2,20054,1298,6712,-884,-6332,-9333,1298,6730,900,5448,0,25000
0,160000,2,1,2,34,0,0,0,0,0,0,43729,43535,40799,41255,31766,32570,2045,1809,1265,1154,1333,1313
0,210000,2,1,2,31,0,0,0,0,0,0,121697,120133,118496,116033,114617,108328,5000,5000,4036,5000,4000,4000
0,210000,2,2,2,32,-1,0,0,0,-1,-1,1952,2787,6316,6504,326,89599,1526,4000,514,326,89599,3292
0,330000,1,1,2,47,0,0,0,0,0,0,240063,242040,160008,160084,159453,159354,9500,5591,5500,6000,6000,6000
0,110000,2,2,1,51,0,0,0,2,2,2,10141,11472,12973,12468,13763,13989,1500,2000,0,1500,600,0
0,120000,2,2,2,28,1,2,2,2,2,2,108993,111266,112056,112819,111298,113290,5500,4100,4087,400,4000,8932
0,100000,2,1,2,29,-1,-1,-1,-1,-1,-1,5466,5652,9690,5286,8191,11272,5652,9690,6916,8191,6412,0
0,210000,2,2,2,34,0,0,0,0,0,0,63672,57299,59336,61349,63366,65155,2200,3000,3000,3000,3000,3500
0,350000,2,1,2,31,0,0,0,0,0,2,181550,177978,164481,198545,232543,165288,10000,20000,100048,60000,0,5000
0,180000,2,2,2,25,0,0,0,0,0,0,141836,140792,144021,146539,149286,151900,5124,6000,5300,5500,5500,6000
0,150000,2,1,2,28,0,0,0,0,0,0,66296,61916,39614,39863,26379,22081,3000,3005,5000,3000,5000,1000
0,50000,1,1,3,37,1,2,0,0,0,0,49457,47080,45833,45310,6313,5009,0,1200,1000,126,1000,0
0,230000,2,3,1,47,-1,-1,-1,-1,-1,-1,5482,15900,1678,0,764,0,15900,1678,0,764,0,1321
1,30000,2,2,1,39,2,2,0,0,0,2,9884,9586,10318,10522,11354,11022,0,1200,375,1000,0,1000
1,90000,2,2,1,24,2,2,2,2,2,2,86643,87249,86858,86373,85875,82150,3881,3000,2800,1500,2299,2500
0,390000,2,2,1,24,0,0,0,0,0,0,16406,16966,15428,13465,40736,39532,1500,1500,1000,30000,2000,3000
1,50000,2,2,2,25,2,2,2,2,2,2,15679,16228,17796,17213,18432,18981,1100,2150,0,1500,1000,0
0,320000,1,2,1,39,0,0,0,-1,-1,-1,51058,34619,18079,18077,1792,18344,1240,1403,18084,1801,18352,2072
0,20000,1,2,2,34,0,0,0,0,0,0,15907,17142,17844,18009,17356,17200,1498,1200,365,347,344,0
0,200000,2,2,1,41,0,0,0,0,0,0,42292,43764,44030,48466,49183,46919,3000,2000,5000,2000,3000,3000
1,500000,1,1,1,40,-2,-2,-2,-2,-2,-2,5255,721,17252,7388,6069,0,721,17252,7421,6069,0,0
0,190000,2,2,2,28,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,828
1,70000,2,1,2,25,2,0,0,0,0,0,5730,7625,9484,11317,13125,14742,2000,2000,2000,2000,2000,2000
1,220000,2,1,2,35,-1,-1,-1,-1,-1,-1,8304,11526,1270,0,1121,500,11526,1282,0,1121,500,0
0,50000,1,2,2,28,0,0,0,0,2,0,28864,30090,31282,33350,32682,33385,2000,2000,2900,0,1400,1600
0,50000,1,2,1,37,0,0,0,0,0,0,15175,16505,17516,17926,18487,19029,1579,1590,1000,1000,1000,1200
0,50000,2,2,1,46,2,2,2,2,2,2,28390,29639,30854,30062,32705,33519,2000,2000,0,3300,1500,0
0,70000,1,1,1,42,0,0,0,0,0,0,70730,58103,68197,50756,50843,46727,3500,15000,3000,2000,1840,1798
0,80000,2,1,2,26,0,0,0,0,0,0,66982,66130,67489,68535,66835,64962,2986,3056,2787,2745,2564,2926
0,50000,1,3,2,41,0,0,0,0,0,0,45487,45548,46076,19092,18227,18285,1858,1685,659,658,656,651
0,150000,2,1,2,27,-1,-1,-2,-2,-2,-2,1345,0,0,0,0,0,0,0,0,0,0,24948
0,300000,2,1,1,36,-2,-1,-1,-2,-2,-2,540,1283,843,0,444,0,1283,843,0,444,0,0
0,50000,2,1,2,25,0,0,0,0,0,0,10973,12092,13386,13663,14440,15150,1300,1500,500,1000,1000,1000
0,170000,2,2,1,42,0,0,0,0,-2,-2,4600,6519,7360,2437,2881,2659,2000,1000,2437,3103,2659,2659
0,350000,1,1,2,37,-2,-2,-2,-2,-2,-2,316,316,316,466,466,316,316,316,466,466,316,316
0,470000,2,2,2,33,0,0,0,0,0,0,43353,47682,46429,43405,42796,44171,5000,2600,1500,1500,2000,1500
0,20000,1,2,2,25,0,0,0,0,0,0,13610,14160,15200,14800,17800,10000,1360,1400,0,3000,200,0
0,140000,2,2,2,26,1,-1,0,0,0,0,0,811,1633,1666,1700,0,811,1000,33,34,0,0
0,60000,2,2,2,23,1,2,2,0,0,0,45014,45698,39068,51205,54520,55964,1774,0,12858,4166,2350,3300
0,160000,2,2,2,23,0,0,2,2,0,0,122339,137278,136572,95115,96847,101443,18518,3358,0,3200,8000,4366
0,150000,2,1,2,26,0,0,0,0,0,0,101569,103688,107321,106614,108805,111012,3756,5350,2562,2629,2669,2739
0,20000,2,1,2,23,-1,-1,-1,-1,-1,-2,292,780,0,593,0,0,780,0,593,0,0,0
0,210000,1,1,2,35,-1,-1,-1,0,-1,-1,6808,4954,8739,5420,4450,4064,4960,8747,8,4450,4064,3870
0,50000,1,2,2,23,-1,-1,0,0,0,0,3352,18685,15868,11348,7822,7357,18685,1105,500,500,500,1000
0,210000,2,1,2,31,-1,-1,-1,0,0,-1,15332,10000,19875,57751,25456,10625,10000,19875,50000,15456,10625,213
0,280000,1,1,1,44,-2,-1,-1,-1,-1,0,593,1763,53669,4707,22014,3415,1777,53934,4726,22102,12,1301
0,300000,1,2,2,36,-1,0,0,-1,-1,-1,15536,17923,27007,360,257,21140,10000,10140,360,257,21346,360
0,230000,2,3,1,37,0,0,0,0,0,0,228342,189966,142377,143828,143698,143342,6100,7000,5356,5400,5200,5500
0,250000,1,2,1,47,-2,-2,-2,-2,-2,-2,8996,18069,7966,3470,3128,2966,18069,7966,3470,3128,2966,3419
0,500000,2,1,1,36,-1,-1,-1,0,0,0,24170,8051,77908,50297,43679,49749,8091,78192,65,33766,37945,37947
0,50000,2,2,1,48,0,0,0,0,0,-1,12592,12899,7313,8036,3949,26984,2017,2000,1200,100,26984,5000
0,50000,1,3,2,46,0,0,0,0,0,-1,5942,5444,2464,2521,-1,167,1056,1000,57,0,168,1002
0,150000,2,2,1,36,0,0,0,0,0,0,296846,301634,314201,84135,90500,0,7143,13700,15000,7500,0,0
0,180000,2,1,2,53,1,-2,-1,-1,-1,-1,0,41300,41300,0,3270,41300,41300,41300,0,3270,41300,0
0,450000,1,2,2,37,0,0,0,0,0,0,136655,146400,156049,164076,170885,177483,13492,13641,12168,9650,9650,9650
0,70000,2,2,3,24,1,2,0,0,0,0,4177,2657,2752,1048,462,830,0,1500,0,0,1123,0
0,110000,1,3,1,40,0,0,0,0,0,0,93357,94938,79368,74778,75996,77423,4100,2612,2666,2700,2659,2694
1,200000,1,1,1,43,1,2,0,0,0,0,203393,198272,120005,121023,128387,130960,0,5812,4500,9352,4700,5000
0,210000,2,2,2,37,1,-2,-2,-2,-2,-2,0,0,0,0,0,0,0,0,0,0,0,0
0,320000,1,1,2,36,0,0,0,0,0,-1,146201,129311,112151,84218,76058,24068,5465,3137,52,2384,25094,30011
1,20000,1,1,2,37,0,0,0,0,0,0,66599,67259,69521,16970,17326,17688,2317,2579,606,628,649,623
0,130000,2,2,2,29,-1,-1,2,0,0,-1,1110,1170,780,390,0,780,1170,0,0,0,780,0
0,20000,1,1,1,29,0,0,0,-1,-1,-1,16961,16365,9342,556,19967,1742,2000,1139,556,20191,1742,0
0,210000,1,1,1,39,-1,-1,2,2,-1,2,3391,775,450,125,800,325,1000,0,0,1000,0,650
1,30000,2,2,2,33,0,0,0,0,0,0,25498,26149,26716,26918,27089,26277,1451,1408,1000,964,1136,716
1,60000,2,3,1,36,1,2,2,0,0,0,47987,48716,47632,48738,49601,52773,1788,0,1894,1801,3997,0
0,110000,1,2,1,49,0,0,0,0,0,0,75565,64833,48586,48430,48150,48271,4009,5000,2000,2000,2000,1800
0,130000,1,1,2,32,-1,-1,-1,-2,-2,-1,32236,41510,-1523,-1523,-1523,48477,10000,0,0,0,50000,5000
0,500000,2,1,2,38,0,0,0,0,0,0,74615,74399,68761,70260,70143,68506,4010,6720,5000,5000,4000,5000
1,500000,1,2,1,38,0,0,0,-1,-1,-1,499231,511629,-311,6391,420,7619,22600,501,6892,421,7695,8679
1,100000,1,2,2,35,-1,2,2,-1,-1,2,8102,10252,5607,59265,62554,55392,2500,0,59265,4100,2500,0
0,220000,1,1,2,25,0,0,-1,0,-1,2,29664,5995,8419,6523,508,370,1018,8424,20,878,1,3046
0,50000,1,2,2,40,0,0,0,0,0,0,40561,97214,48890,8694,8876,9052,18280,2284,311,322,323,334
0,500000,1,1,1,49,-1,-1,-1,-1,-1,-1,1320,1320,1320,1320,1320,1320,1320,1320,1320,1320,1320,1320
1,50000,2,1,2,29,-1,-1,-1,0,-1,-1,2459,2471,6015,5625,3056,2439,2471,6015,0,3056,2439,3026
0,200000,2,1,1,45,-2,-2,-2,-2,-2,-2,1417,12643,3977,0,2500,199,12660,3977,0,2500,199,2944
0,320000,2,2,2,50,-1,0,-1,-1,-1,-1,5714,7870,342,-6,1252,0,3000,342,2,1500,0,10701
0,450000,1,2,2,29,1,2,0,0,0,-1,16524,12624,11239,10569,3868,5000,676,1204,264,19,5000,0
0,20000,1,3,2,26,8,7,6,5,4,3,43340,42619,35381,31539,27409,23567,0,0,0,0,0,300
0,310000,2,2,1,44,-1,-1,-2,-2,-2,-2,500,0,0,0,0,0,0,0,0,0,0,0
1,120000,2,2,2,23,0,0,0,0,0,0,100727,96551,69676,44879,43532,44467,4324,3234,1448,1400,1400,1400
0,200000,2,2,1,48,0,0,0,0,0,0,354304,303188,153179,156229,159708,163051,8000,5600,5600,6000,6000,7200
0,50000,1,3,1,53,0,0,0,0,0,0,49466,50544,25381,9652,9464,9248,2442,1669,330,1342,330,430
0,130000,1,3,1,48,0,0,0,-2,-2,-1,100522,102650,0,0,0,6163,4650,0,0,0,6163,66564
0,50000,2,2,2,23,0,0,0,0,0,0,25421,26704,26952,15673,13903,27775,2000,1000,3400,1500,25298,3961
1,130000,1,2,2,26,0,0,0,2,2,0,16435,17166,19478,19862,19403,21070,1300,2600,1000,0,2000,2000
0,50000,2,2,2,42,0,0,0,0,-1,-1,50221,49664,49611,2190,19769,19335,2215,1462,248,20787,21402,522
0,30000,1,2,2,32,2,0,0,0,0,0,17287,14493,17240,19934,22441,24899,3000,3000,3000,3000,3000,0
1,30000,2,2,1,34,2,2,2,2,2,2,24014,25891,27385,27834,28241,28130,2274,2217,1200,1000,500,2000
1,160000,1,1,2,34,-1,-1,-1,-1,-1,-1,390,390,390,520,540,390,390,390,520,560,390,0
0,50000,1,1,2,27,0,0,0,0,2,0,43341,44442,45408,48279,47406,48553,1800,1729,3600,0,2055,2100
0,80000,2,2,2,28,0,-1,-1,0,0,0,18112,8857,69841,59075,58998,61038,10084,79200,2108,2200,3006,2523
0,60000,2,2,2,25,0,0,0,0,0,0,50269,47809,42769,38855,38768,38846,4749,1621,1400,1395,1500,1795
0,230000,2,1,2,27,1,2,0,0,-1,-1,46628,45253,10507,6742,4387,1670,0,1000,135,4387,1670,2798
0,390000,2,1,2,30,0,0,0,0,0,0,86124,89129,90294,92243,94186,97562,4300,3437,3346,3475,5000,10005
0,110000,2,2,1,28,0,0,0,0,0,0,3242,4095,4296,5043,5194,6110,1300,1054,1000,1000,1000,1500
0,50000,1,1,2,24,1,-2,-2,-2,-2,-1,0,0,0,0,0,181,0,0,0,0,181,1685
1,20000,2,2,1,35,1,2,2,-2,-2,-2,22382,20650,-15000,-15000,-15000,-15000,0,0,0,0,0,0
0,100000,1,2,2,29,0,0,0,-2,-2,-2,65324,11860,0,0,0,0,2106,0,0,0,0,0
0,70000,2,3,1,33,0,0,0,0,0,0,32405,22484,23169,23337,18265,18001,10580,8009,10004,5000,5000,5000
0,150000,1,2,1,31,2,2,0,0,0,0,156286,148841,134757,85874,84665,78130,57,6203,2819,3109,2842,3024
0,390000,1,1,2,31,0,0,0,0,0,0,19469,17227,17400,19180,20036,4071,2227,2400,2180,1036,2071,3291
0,50000,1,2,1,22,0,0,0,-1,-1,0,47559,50463,49094,1884,19792,19809,3690,2500,942,19792,727,792
0,90000,1,2,2,26,2,2,-1,2,0,0,121368,102385,91591,66033,70654,121966,0,95800,0,6000,3000,3000
1,290000,2,2,2,30,0,0,0,-1,0,0,288994,296230,158127,234456,236813,211237,12549,7003,234456,9500,7592,7626
0,20000,1,2,2,24,0,0,2,0,0,0,19401,20610,19682,19593,20001,19466,3232,0,815,858,832,560
1,90000,2,1,2,28,0,0,2,2,2,2,87916,87459,88183,91204,89687,91060,5800,5400,5804,0,6700,0
0,260000,1,3,2,48,0,0,0,0,0,0,266762,268508,266858,194413,189687,162473,11500,10000,5731,5654,5275,4000
0,90000,2,2,2,26,0,0,0,0,0,0,92472,92518,91504,91706,91801,91753,4600,4100,3900,4000,3700,3700
1,100000,2,2,2,27,3,2,0,0,-1,-1,104489,101123,101600,17046,1075,1442,0,4384,341,1075,1442,1396
0,150000,2,1,2,31,0,0,0,0,0,0,126419,128887,134208,139551,134321,104513,7000,12440,10000,5000,5000,10000
0,60000,2,2,1,46,0,0,0,0,0,0,60987,60832,50469,40564,40601,40467,2145,1612,1404,1442,1445,1389
0,80000,1,2,1,42,2,0,0,0,0,0,80586,77960,79804,75299,76933,78953,3000,3200,3000,3400,3300,3500
0,80000,2,2,1,24,-1,-1,-1,-1,-1,-1,15621,3760,1368,0,1421,0,3768,1368,0,1421,0,0
0,30000,2,2,1,26,1,2,0,0,0,0,30349,29580,30121,12787,6840,2250,0,1200,256,137,45,0
0,20000,1,2,1,38,-1,-1,-1,-1,-1,-1,2638,3016,3274,7028,1839,2985,3016,3282,7055,1839,2985,4988
0,50000,1,2,2,24,0,0,-2,-2,-2,-2,34500,0,0,0,0,0,0,0,0,0,0,0
0,250000,2,1,2,37,0,0,-1,-1,-1,-1,43971,32009,13346,9163,8338,17793,1007,13346,9163,8338,18618,1763
1,50000,2,1,2,22,0,0,0,0,0,0,41940,41811,35920,19987,18971,18654,1748,1253,2504,1004,1509,4495
0,120000,2,3,2,32,0,0,-1,-1,-1,2,5152,4529,890,890,3040,1000,1015,890,890,3040,0,1580
0,20000,2,2,1,36,1,-2,-2,-2,-2,-2,-25,-25,-25,-25,-25,-25,0,0,0,0,0,0
0,280000,2,3,2,33,-1,-1,-1,-1,-1,-1,2186,2186,2184,2542,2186,2109,2196,2194,2554,2196,2119,17555
0,50000,2,1,1,35,0,0,0,0,0,-1,46532,46624,45438,39527,7997,462,3000,1200,9,500,462,1500
0,360000,1,3,2,49,-2,-2,-2,-2,-2,-2,348,7963,198840,390,390,390,8047,200222,1044,390,390,343
1,100000,1,1,2,32,-1,-1,-1,-1,2,-1,671,671,671,1642,821,671,671,671,1642,0,671,671
0,140000,2,3,1,42,2,2,2,2,2,0,47556,48802,47722,50411,49473,50649,2300,0,3800,0,2000,2000
0,170000,2,2,1,33,0,0,0,0,0,0,172382,173101,171158,121399,118539,121276,6558,6316,3828,3569,3959,3997
0,50000,2,2,1,33,-1,0,0,0,0,0,25658,26539,27507,28299,12012,8923,1700,2080,3000,1000,1000,1000
0,50000,1,3,1,46,0,0,0,0,0,0,49083,27822,28702,29119,29240,28664,1463,1733,1150,1480,1200,3135
1,120000,1,2,1,47,-1,-1,-1,0,0,-1,2486,151,2853,2896,1149,1758,260,5753,1153,3,1759,4084
0,170000,2,2,2,38,0,0,0,0,2,2,86401,88991,91571,94045,97965,101176,3991,4071,4000,5600,5000,4000
0,380000,1,2,1,43,-1,0,0,0,0,-2,195221,188328,192624,149860,59256,61039,8000,8263,7127,4000,3000,2500
0,400000,2,3,1,37,0,0,0,0,0,0,76917,79075,81864,83747,85487,88315,4000,4000,3000,3000,4000,4000
0,50000,2,1,2,30,0,0,0,0,0,0,30145,26212,17354,18157,18952,14036,5000,2000,1000,1000,1000,1000
0,440000,2,2,1,42,1,-2,-2,-2,-2,-2,22597,7288,5683,-20,-20,9881,7324,5683,20,0,9901,121971
0,30000,2,2,1,24,2,2,2,2,2,2,150,150,150,150,150,300,0,0,0,0,150,0
0,470000,1,1,1,39,-1,-1,-1,-1,-1,-1,5572,3595,22816,2360,4206,5527,3595,22816,2360,4356,5527,6420
0,180000,2,3,1,40,-1,-1,-2,-1,-1,-1,1903,0,0,3155,1173,1021,0,0,3155,1173,1021,0
1,110000,1,3,2,32,0,-1,-1,-2,-2,-2,34000,223,0,0,0,0,223,0,0,0,0,0
0,300000,1,1,2,25,0,0,0,0,0,0,76918,41773,31180,19507,18169,18533,4103,1427,600,1200,2500,18000
0,120000,2,1,2,31,-1,-1,-1,-1,-1,-1,325,325,325,325,325,1866,325,325,325,325,1866,325
0,220000,1,1,2,33,-2,-2,-2,-2,-1,0,3233,2106,666,1064,707,9213,2108,1332,1064,707,9325,1500
0,50000,1,1,2,27,0,0,0,0,-1,-1,50459,36307,27713,3807,2746,625,1600,3071,500,2800,900,100
0,100000,1,2,1,43,1,-2,-2,-2,-1,0,0,0,0,0,551,551,0,0,0,551,0,0
0,170000,2,1,2,30,-2,-2,-2,-2,-2,-2,3733,1958,5956,1836,3959,1285,1958,5956,1842,3959,1285,0
0,360000,2,1,2,37,-1,-1,-1,-1,-1,-1,3355,5865,3300,6290,8220,28410,5865,3300,6290,8220,28410,4845
0,180000,2,2,2,43,0,0,0,-2,-2,-1,4819,5240,999,495,1776,79785,1010,1003,496,1781,81032,3600
0,120000,1,2,2,27,0,0,0,0,0,0,33474,29029,26523,20554,19348,17439,1789,2037,659,802,640,513
0,210000,1,3,2,32,-2,-1,-1,-1,-1,-1,1649,1000,0,1761,675,752,1000,0,1761,675,752,1104
1,60000,1,2,1,56,0,0,0,0,0,0,28842,30371,31556,32345,33663,34945,2000,2000,1315,2000,2000,2000
0,130000,1,2,1,40,0,0,0,0,0,0,20733,14261,22242,18265,21546,32411,7261,12272,10265,11546,12411,10000
0,50000,2,3,1,36,0,-1,0,0,0,0,3781,1710,25967,17227,15714,15876,1710,25000,754,600,800,1900
1,50000,2,3,1,52,1,2,0,0,2,2,30505,29731,31062,33231,33736,33042,0,1831,3000,1182,0,1228
1,100000,2,1,1,33,-1,-1,-2,-2,-2,-2,3976,0,0,0,0,0,0,0,0,0,0,402
0,150000,2,3,1,43,0,0,0,0,0,0,90606,93496,94196,91550,89586,88300,4348,3229,3150,3348,3244,8778
1,240000,1,2,1,38,2,-1,-1,0,0,-1,6848,836,2508,1672,836,563,836,2508,0,0,563,1090
0,120000,1,2,3,38,-2,-2,-2,-2,-2,-2,7787,3495,1706,-4,-4,-4,3505,1711,0,0,0,0
1,80000,2,2,1,32,-1,-1,-1,-1,-1,-1,199,199,199,199,0,22109,199,199,199,0,22109,45352
1,210000,2,2,1,27,2,2,0,0,0,0,174134,167095,161573,122362,116243,108414,16,6800,3800,5134,4000,4000
0,80000,2,2,2,37,-1,2,-1,0,0,0,1118,1102,10512,19529,27167,30878,0,10512,9529,8167,5000,6220


==> HE.LRtraining.bib.txt <==
@article{chiang2022quadratic,
  title={Quadratic Gradient: Uniting Gradient Algorithm and Newton Method as One},
  author={Chiang, John},
  journal={arXiv preprint arXiv:2209.03282},
  year={2022}
}

@book{murphy2012machine,
  title={Machine learning: a probabilistic perspective},
  author={Murphy, Kevin P},
  year={2012},
  publisher = "The MIT Press",
  address = {Cambridge, MA},
  
  url = "https://books.google.co.jp/books?id=NZP6AQAAQBAJ"
}

@article{IDASH2018Andrey,
  title={Logistic regression model training based on the approximate homomorphic encryption},
  author={Kim, Andrey and Song, Yongsoo and Kim, Miran and Lee, Keewoo and Cheon, Jung Hee},
  journal={BMC medical genomics},
  volume={11},
  number={4},
  pages={83},
  year={2018},
  publisher={Springer},
  
  doi = "https://doi.org/10.1186/s12920-018-0401-7"
}

@article{IDASH2018bonte,
  title={Privacy-preserving logistic regression training},
  author={Bonte, Charlotte and Vercauteren, Frederik},
  journal={BMC medical genomics},
  volume={11},
  number={4},
  pages={86},
  year={2018},
  publisher={Springer},
  
  doi = "https://doi.org/10.1186/s12920-018-0398-y"
}

@article{minka2003comparison,
  title={A comparison of numerical optimizers for logistic regression},
  author={Minka, Thomas P},
  journal={Unpublished draft},
  pages={1--18},
  year={2003},
  
  url = {https://www.microsoft.com/en-us/research/publication/comparison-numerical-optimizers-logistic-regression/},
}

@article{bohning1988monotonicity,
  title={Monotonicity of quadratic-approximation algorithms},
  author={B{\"o}hning, Dankmar and Lindsay, Bruce G},
  journal={Annals of the Institute of Statistical Mathematics},
  volume={40},
  number={4},
  pages={641--663},
  year={1988},
  publisher={Springer},
  
  doi = "https://doi.org/10.1007/BF00049423"
}

@article{bohning1999lower,
  title={The lower bound method in probit regression},
  author={B{\"o}hning, Dankmar},
  journal={Computational statistics \& data analysis},
  volume={30},
  number={1},
  pages={13--17},
  year={1999},
  publisher={Elsevier},
  
  doi = "https://doi.org/10.1016/S0167-9473(98)00094-2"
}


@article{kim2018secure,
  title={Secure logistic regression based on homomorphic encryption: Design and evaluation},
  author={Kim, Miran and Song, Yongsoo and Wang, Shuang and Xia, Yuhou and Jiang, Xiaoqian},
  journal={JMIR medical informatics},
  volume={6},
  number={2},
  pages={e19},
  year={2018},
  publisher={JMIR Publications Inc., Toronto, Canada},
  
  doi = "https://doi.org/10.2196/medinform.8805"
}

@book{tolstov2012fourier,
  title={Fourier series},
  author={Tolstov, Georgi P},
  year={2012},
  publisher={Courier Corporation},
  
  url={https://books.google.co.jp/books?id=\_amjAQAAQBAJ},
}

@misc{SNU2019HEcomparison2,
    author = {Jung Hee Cheon and Dongwoo Kim and Duhyeong Kim},
    title = {Efficient Homomorphic Comparison Methods with Optimal Complexity},
    howpublished = {Cryptology ePrint Archive, Report 2019/1234},
    year = {2019},
    note = {\url{https://eprint.iacr.org/2019/1234}},
    
    doi = "https://doi.org/10.1007/978-3-030-64834-3_8"
}

@inproceedings{SNU2019HEcomparison,
  title={Numerical method for comparison on homomorphically encrypted numbers},
  author={Cheon, Jung Hee and Kim, Dongwoo and Kim, Duhyeong and Lee, Hun Hee and Lee, Keewoo},
  booktitle={International Conference on the Theory and Application of Cryptology and Information Security},
  pages={415--445},
  year={2019},
  organization={Springer},
  
  doi = "https://doi.org/10.1007/978-3-030-34621-8_15"
}
 
 @inproceedings{gentry2009fully,
  title={Fully homomorphic encryption using ideal lattices},
  author={Gentry, Craig},
  booktitle={Proceedings of the forty-first annual ACM symposium on Theory of computing},
  pages={169--178},
  year={2009},
  
  doi = "https://doi.org/10.1145/1536414.1536440"
}

@article{fan2012somewhat,
  title={Somewhat Practical Fully Homomorphic Encryption},
  author={Fan, Junfeng and Vercauteren, Frederik},
  journal={IACR Cryptology ePrint Archive},
  volume={2012},
  pages={144},
  year={2012},
  publisher={Citeseer},
  
  url = "https://eprint.iacr.org/2012/144"
}

@article{brakerski2014leveled,
  title={(Leveled) fully homomorphic encryption without bootstrapping},
  author={Brakerski, Zvika and Gentry, Craig and Vaikuntanathan, Vinod},
  journal={ACM Transactions on Computation Theory (TOCT)},
  volume={6},
  number={3},
  pages={1--36},
  year={2014},
  publisher={ACM New York, NY, USA},
  
  doi = "https://doi.org/10.1145/2090236.2090262"
}

@article{lyubashevsky2013ideal,
  title={On ideal lattices and learning with errors over rings},
  author={Lyubashevsky, Vadim and Peikert, Chris and Regev, Oded},
  journal={Journal of the ACM (JACM)},
  volume={60},
  number={6},
  pages={1--35},
  year={2013},
  publisher={ACM New York, NY, USA},
  
  doi = "https://doi.org/10.1145/2535925"
}

@inproceedings{jaschke2016accelerating,
  title={Accelerating homomorphic computations on rational numbers},
  author={J{\"a}schke, Angela and Armknecht, Frederik},
  booktitle={International Conference on Applied Cryptography and Network Security},
  pages={405--423},
  year={2016},
  organization={Springer},
  
  doi = "https://doi.org/10.1007/978-3-319-39555-5_22"
}

@inproceedings{cheon2017homomorphic,
  title={Homomorphic encryption for arithmetic of approximate numbers},
  author={Cheon, Jung Hee and Kim, Andrey and Kim, Miran and Song, Yongsoo},
  booktitle={International Conference on the Theory and Application of Cryptology and Information Security},
  pages={409--437},
  year={2017},
  organization={Springer},
  
  doi = "https://doi.org/10.1007/978-3-319-70694-8_15"
}

@article{albrecht2015concrete,
  title={On the concrete hardness of learning with errors},
  author={Albrecht, Martin R and Player, Rachel and Scott, Sam},
  journal={Journal of Mathematical Cryptology},
  volume={9},
  number={3},
  pages={169--203},
  year={2015},
  publisher={De Gruyter},
  
  doi = "https://doi.org/10.1515/jmc-2015-0016"
}

@inproceedings{cheon2018bootstrapping,
  title={Bootstrapping for approximate homomorphic encryption},
  author={Cheon, Jung Hee and Han, Kyoohyung and Kim, Andrey and Kim, Miran and Song, Yongsoo},
  booktitle={Annual International Conference on the Theory and Applications of Cryptographic Techniques},
  pages={360--384},
  year={2018},
  organization={Springer},
  
  doi = "https://doi.org/10.1007/978-3-319-78381-9_14"
}

@inproceedings{naehrig2011can,
  title={Can homomorphic encryption be practical?},
  author={Naehrig, Michael and Lauter, Kristin and Vaikuntanathan, Vinod},
  booktitle={Proceedings of the 3rd ACM workshop on Cloud computing security workshop},
  pages={113--124},
  year={2011},
  
  doi = "https://doi.org/10.1145/2046660.2046682"
}
@article{bos2014private,
  title={Private predictive analysis on encrypted medical data},
  author={Bos, Joppe W and Lauter, Kristin and Naehrig, Michael},
  journal={Journal of Biomedical Informatics},
  volume={50},
  pages={234--243},
  year={2014},
  publisher={Elsevier},
  
  doi = "https://doi.org/10.1016/j.jbi.2014.04.003"
}

@inproceedings{aono2016scalable,
  title={Scalable and secure logistic regression via homomorphic encryption},
  author={Aono, Yoshinori and Hayashi, Takuya and Trieu Phong, Le and Wang, Lihua},
  booktitle={Proceedings of the Sixth ACM Conference on Data and Application Security and Privacy},
  pages={142--144},
  year={2016},
  
  doi = "https://doi.org/10.1145/2857705.2857731"
}

@article{IDASH2018chen,
  title={Logistic regression over encrypted data from fully homomorphic encryption},
  author={Chen, Hao and Gilad-Bachrach, Ran and Han, Kyoohyung and Huang, Zhicong and Jalali, Amir and Laine, Kim and Lauter, Kristin},
  journal={BMC medical genomics},
  volume={11},
  number={4},
  pages={3--12},
  year={2018},
  publisher={Springer},
  doi = "https://doi.org/10.1186/s12920-018-0397-z"
}

@inproceedings{IDASH2018gentry,
  title={Doing real work with FHE: the case of logistic regression},
  author={Crawford, Jack LH and Gentry, Craig and Halevi, Shai and Platt, Daniel and Shoup, Victor},
  booktitle={Proceedings of the 6th Workshop on Encrypted Computing \& Applied Homomorphic Cryptography},
  pages={1--12},
  year={2018},
  
  doi = "https://doi.org/10.1145/3267973.3267974"
}

@article{IDASH2019kim,
  title={Semi-parallel Logistic Regression for GWAS on Encrypted Data},
  author={Kim, Miran and Song, Yongsoo and Li, Baiyu and Micciancio, Daniele},
  journal={IACR Cryptology ePrint Archive},
  volume={2019},
  pages={294},
  year={2019},
  
  doi = "https://doi.org/10.1186/s12920-020-0724-z"
}

@article{IDASH2019blatt,
  title={Optimized Homomorphic Encryption Solution for Secure Genome-Wide Association Studies.},
  author={Blatt, Marcelo and Gusev, Alexander and Polyakov, Yuriy and Rohloff, Kurt and Vaikuntanathan, Vinod},
  journal={IACR Cryptology ePrint Archive},
  volume={2019},
  pages={223},
  year={2019},
  
  doi = "https://doi.org/10.1186/s12920-020-0719-9"
}

@inproceedings{han2018efficient,
  title={Logistic regression on homomorphic encrypted data at scale},
  author={Han, Kyoohyung and Hong, Seungwan and Cheon, Jung Hee and Park, Daejun},
  booktitle={Proceedings of the AAAI Conference on Artificial Intelligence},
  volume={33},
  number={01},
  pages={9466--9471},
  year={2019},
  
  doi = "https://doi.org/10.1609/aaai.v33i01.33019466"
}

@inproceedings{Allison2008LRConvergenceFail,
  title={Convergence Failures in Logistic Regression},
  author={Paul D. Allison},
  year={2008},
  
  doi = "https://doi.org/10.1002/0471475769.ch10"
}





@inproceedings{kim2018matrix,
  title={Secure outsourced matrix computation and application to neural networks},
  author={Jiang, Xiaoqian and Kim, Miran and Lauter, Kristin and Song, Yongsoo},
  booktitle={Proceedings of the 2018 ACM SIGSAC Conference on Computer and Communications Security},
  pages={1209--1222},
  year={2018},
  
  doi = "https://doi.org/10.1145/3243734.3243837"
}

@insbook{harrington2012machine,
  title={Machine learning in action},
  author={Harrington, Peter},
  year={2012},
  publisher={Manning Publications Co.},
  address   = "Chichester",
  pages = {94},
  
  url = "https://www.manning.com/books/machine-learning-in-action"
}

@INBOOK{inbookcite,
 author = {Jean Allard and Noureddine Atalla},
 title = {Propagation of Sound in Porous Media},
 publisher = "John Wiley and Sons",
 year      =  2009,
 address   = "Chichester",
 pages = {72-89},
 edition   = "second",
 
 doi = "https://doi.org/10.1007/978-94-011-1866-8"
}

@book{artin2011algebra,
  title={Algebra},
  author={Artin, M.},
  isbn={9780132413770},
  lccn={2010017573},
  url={https://books.google.com.ph/books?id=S6GSAgAAQBAJ},
  year={2011},
  publisher={Pearson Prentice Hall}
}


% ==============================================================================================


==> MNIST_batchsize=1024epochnumbe=3TestACC.csv <==
Iterations,stepsize1,stepsize2,stepsize4,stepsize8,stepsize16,stepsize32,stepsize64
0,0.9163306451612904,0.9163306451612904,0.9163306451612904,0.9163306451612904,0.9163306451612904,0.9163306451612904,0.9163306451612904
1,0.876008064516129,0.876008064516129,0.876008064516129,0.876008064516129,0.876008064516129,0.876008064516129,0.876008064516129
2,0.9112903225806451,0.9153225806451613,0.9178427419354839,0.9193548387096774,0.9193548387096774,0.920866935483871,0.9223790322580645
3,0.9203629032258065,0.920866935483871,0.9213709677419355,0.9233870967741935,0.9248991935483871,0.9238911290322581,0.9243951612903226
4,0.9223790322580645,0.9254032258064516,0.9284274193548387,0.9314516129032258,0.9324596774193549,0.9354838709677419,0.936491935483871
5,0.9284274193548387,0.9294354838709677,0.9349798387096774,0.9369959677419355,0.9400201612903226,0.9425403225806451,0.9460685483870968
6,0.936491935483871,0.9390120967741935,0.9400201612903226,0.9395161290322581,0.9420362903225806,0.9440524193548387,0.9455645161290323
7,0.9390120967741935,0.9410282258064516,0.9445564516129032,0.9495967741935484,0.953125,0.9536290322580645,0.9556451612903226
8,0.9450604838709677,0.9470766129032258,0.9511088709677419,0.9546370967741935,0.9551411290322581,0.9561491935483871,0.9571572580645161
9,0.9485887096774194,0.9511088709677419,0.953125,0.9551411290322581,0.9561491935483871,0.9566532258064516,0.9576612903225806
10,0.9480846774193549,0.9495967741935484,0.9526209677419355,0.9526209677419355,0.9566532258064516,0.9581653225806451,0.9581653225806451
11,0.9516129032258065,0.954133064516129,0.9571572580645161,0.9566532258064516,0.9586693548387096,0.9591733870967742,0.9596774193548387
12,0.954133064516129,0.9556451612903226,0.9571572580645161,0.9591733870967742,0.9606854838709677,0.9611895161290323,0.9621975806451613
13,0.9546370967741935,0.9566532258064516,0.9591733870967742,0.9596774193548387,0.9616935483870968,0.9632056451612904,0.9627016129032258
14,0.9571572580645161,0.9586693548387096,0.9591733870967742,0.9606854838709677,0.9621975806451613,0.9621975806451613,0.9627016129032258
15,0.9571572580645161,0.9591733870967742,0.9601814516129032,0.9616935483870968,0.9642137096774194,0.9642137096774194,0.9642137096774194
16,0.9581653225806451,0.9596774193548387,0.9632056451612904,0.9632056451612904,0.9647177419354839,0.9642137096774194,0.9642137096774194
17,0.9601814516129032,0.9606854838709677,0.9632056451612904,0.9642137096774194,0.9642137096774194,0.9642137096774194,0.9647177419354839
18,0.9611895161290323,0.9627016129032258,0.9652217741935484,0.9642137096774194,0.9652217741935484,0.9657258064516129,0.9652217741935484
19,0.9627016129032258,0.9637096774193549,0.9642137096774194,0.9652217741935484,0.9657258064516129,0.9657258064516129,0.9657258064516129
20,0.9632056451612904,0.9642137096774194,0.9647177419354839,0.9647177419354839,0.9647177419354839,0.9652217741935484,0.9657258064516129
21,0.9642137096774194,0.9652217741935484,0.9647177419354839,0.9647177419354839,0.9637096774193549,0.9621975806451613,0.9621975806451613
22,0.9642137096774194,0.9632056451612904,0.9642137096774194,0.9627016129032258,0.9591733870967742,0.953125,0.954133064516129
23,0.9652217741935484,0.9642137096774194,0.9642137096774194,0.9586693548387096,0.9183467741935484,0.8387096774193549,0.8664314516129032
24,0.9637096774193549,0.9647177419354839,0.9611895161290323,0.9284274193548387,0.5735887096774194,0.514616935483871,0.5151209677419355
25,0.9642137096774194,0.9657258064516129,0.9581653225806451,0.7086693548387096,0.5090725806451613,0.5090725806451613,0.5090725806451613
26,0.9647177419354839,0.9647177419354839,0.9435483870967742,0.5120967741935484,0.5090725806451613,0.5090725806451613,0.5090725806451613
27,0.9647177419354839,0.9647177419354839,0.8538306451612904,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
28,0.9642137096774194,0.9632056451612904,0.5367943548387096,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
29,0.9652217741935484,0.9556451612903226,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
30,0.9637096774193549,0.9349798387096774,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
31,0.9601814516129032,0.7530241935483871,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
32,0.9551411290322581,0.5171370967741935,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
33,0.9173387096774194,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
34,0.6829637096774194,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613
35,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613,0.5090725806451613


==> MNIST_batchsize=1024epochnumbe=3TestAUC.csv <==
Iterations,stepsize1,stepsize2,stepsize4,stepsize8,stepsize16,stepsize32,stepsize64
0,0.9751651859231105,0.9751651859231105,0.9751651859231105,0.9751651859231105,0.9751651859231105,0.9751651859231105,0.9751651859231105
1,0.9681663854270435,0.9681704515420739,0.9681765507146195,0.9681877325309531,0.9681968812897715,0.9681989143472868,0.9682050135198323
2,0.9731239961778538,0.9736536076605624,0.9746477727854932,0.9756083924614222,0.9764948055380474,0.9768983674548137,0.9772785492101557
3,0.9749161363774985,0.9754874255392687,0.976435846870106,0.9771677475755776,0.9777969788765319,0.9780165490881734,0.9781619127005095
4,0.9778478053144122,0.978453656453941,0.9795047471892984,0.9806097139488084,0.981618110476346,0.982140606257752,0.9826021103137019
5,0.9806097139488085,0.9812694411124898,0.9824699615752142,0.9835261349543591,0.9844471100087424,0.9848100107752048,0.985120052046272
6,0.98294569703377,0.9835962754386334,0.9847225893020526,0.9856781263341938,0.9864466220749382,0.9868379856466141,0.9871805558379253
7,0.983836176225426,0.9846087380812005,0.9859078618334114,0.9869142253034338,0.9876969524467858,0.9880222416492175,0.9883190680464358
8,0.9855957875048287,0.9863032915201169,0.9874641673612946,0.9882977209425263,0.9889096712545995,0.9891272084087277,0.9893142497001277
9,0.9862483989672063,0.98696606827007,0.9880059771890943,0.9887612580559899,0.9892654563197618,0.9894463984386165,0.989679183524107
10,0.9868461178766749,0.9874966962815379,0.9884735804175908,0.9891902331916965,0.9896802000528628,0.9898997702645053,0.9900929107284486
11,0.9875749689958726,0.9881808201354015,0.9891475389838775,0.9898316628377417,0.9903236627564239,0.9904883404151543,0.9906540346026427
12,0.9883221176327074,0.9888354646552946,0.989682233110374,0.9902830016061193,0.990677414764068,0.9908441254803141,0.9909650924024678
13,0.9890001423140244,0.9894799438876108,0.9902657206172367,0.9908136296175865,0.9911521336938662,0.9912842824323537,0.9913849187793555
14,0.9894362331510361,0.9899302661272285,0.9906113403948196,0.9910311667717121,0.9913046130075072,0.9913950840669332,0.9914804724825712
15,0.9898621587004698,0.9902921503649339,0.9908532742391277,0.991209059304291,0.9914550592636319,0.9915485799093307,0.9916268526236653
16,0.9901457702238408,0.9904924065301812,0.9909386626547689,0.9912670014434759,0.9915069022302684,0.9915617947831783,0.9916024559334821
17,0.9904080346433,0.9907089271555514,0.9910697948645018,0.9913259601114155,0.9914784394250549,0.9915038526439948,0.9915201171041161
18,0.9906652164189764,0.9909254477809233,0.9912476873970808,0.9914489600910845,0.9915719600707538,0.991599406347209,0.9915577286681473
19,0.9907943155711925,0.9910047370240151,0.9912751336735354,0.9914133815845679,0.9914184642283554,0.9913798361355667,0.991241588224533
20,0.9909478114135889,0.9911023237847432,0.9913086791225347,0.9913574725028987,0.9912598857421691,0.9911114725435592,0.9908614064691905
21,0.9910210014841354,0.9911653485677139,0.9913025799499888,0.991259885742169,0.9909915221501626,0.9906967288104594,0.9902250594669346
22,0.9911744973265316,0.9912863154898675,0.9913279931689285,0.9911978774879551,0.9906255717974273,0.9898489438266225,0.988555919246957
23,0.9913188444101105,0.9913788196068086,0.9913046130075025,0.990817695732611,0.9881716713765798,0.9825553499908455,0.9783255738304731
24,0.9913696708479903,0.991371703905505,0.9910504808181014,0.9890733323845708,0.9551039908919012,0.8263352105231081,0.4507684957407453
25,0.9915302823916912,0.9914479435623254,0.9908146461463392,0.9774249293512461,0.9613688576249715,1.0,1.0
26,0.9914753898387808,0.9913849187793542,0.9899404314148054,0.8481814300526507,1.0,1.0,1.0
27,0.9914733567812662,0.9913300262264443,0.985481936283977,1.0,1.0,1.0,1.0
28,0.9913940675381734,0.9911206213023784,0.9425142822290427,1.0,1.0,1.0,1.0
29,0.991159249395167,0.9903724561367863,0.9826204078313255,1.0,1.0,1.0,1.0
30,0.9909813568625879,0.9890865472584237,1.0,1.0,1.0,1.0,1.0
31,0.9900857950271438,0.9771850285644549,1.0,1.0,1.0,1.0,1.0
32,0.9885701506495638,0.7882509606196729,1.0,1.0,1.0,1.0,1.0
33,0.984327159615343,1.0,1.0,1.0,1.0,1.0,1.0
34,0.952387826051597,1.0,1.0,1.0,1.0,1.0,1.0
35,0.9979466119096417,1.0,1.0,1.0,1.0,1.0,1.0


==> MNIST_batchsize=1024epochnumbe=3TestMLE.csv <==
Iterations,stepsize1,stepsize2,stepsize4,stepsize8,stepsize16,stepsize32,stepsize64
0,-1372.6065227504307,-1372.2358848775211,-1371.494932526868,-1370.7544113681577,-1370.0143213990898,-1369.6444381098383,-1369.2746626169453
1,-1144.1431347152784,-1116.697750819188,-1064.9941235382732,-1017.3739070773674,-973.6210012593789,-953.1237130196016,-933.5070499602916
2,-955.399062631547,-915.350762393604,-844.5056691688253,-784.5482055290023,-734.1599096209004,-712.2539931558819,-692.4224450689982
3,-787.4771853953433,-746.13083675457,-678.1218684242016,-625.4421927233396,-585.2031283124277,-569.5359237657024,-557.0445393739888
4,-668.1851848007766,-630.4218892426454,-570.6321791064553,-525.310526315701,-489.65543943394573,-475.1117771391153,-463.3914930184256
5,-578.2103972405273,-545.4075332757202,-494.91111192790225,-457.752644067139,-428.04004766836175,-414.80491209167207,-402.8241358979758
6,-507.3626754032783,-479.0795538323815,-436.6879236774324,-407.0967411225648,-384.92865454415795,-374.7513790949008,-364.117913094398
7,-459.0697324620623,-434.4106529105512,-396.30727811506074,-368.02353500688463,-346.4369477476658,-337.64585226260397,-329.9076499627831
8,-417.7848424257103,-396.04139495656034,-362.89810087149993,-339.0190566776947,-321.25521927088886,-314.0677601573952,-307.7471795013994
9,-387.64442112272366,-368.99881227977914,-340.72684451683455,-320.2746706934571,-304.84047581425193,-298.5138876077132,-292.93247985891804
10,-363.3048494743361,-347.22362477866176,-323.37216640124007,-306.89142705914907,-295.07078202007887,-290.39648369674126,-286.3847840258423
11,-340.40511376543463,-325.747469870309,-303.4507812427201,-287.3983085733708,-275.4441198072268,-270.6031226366577,-266.36912039927415
12,-321.92817485448865,-308.9141299989992,-289.2350747390239,-275.1864227181228,-264.7456157782385,-260.4885830000915,-256.73096451291093
13,-306.56818362744144,-294.68392041622775,-276.71801623621474,-263.89477672873136,-254.36400919795216,-250.48395097347318,-247.07239136949804
14,-294.51930542749164,-283.82391733788194,-267.70642439429975,-256.19976750671293,-247.60673212882062,-244.09928906069499,-241.02286259418
15,-284.2403958167325,-274.7043378464246,-260.15465579845886,-249.47939090156143,-241.14803996693774,-237.57465387260578,-234.29803333514704
16,-275.36942821332235,-266.85428740951636,-253.82740420266578,-244.26488739783215,-236.78556624098383,-233.53233484636877,-230.46477281640628
17,-266.70497309130116,-258.979283583372,-247.11613896743748,-238.51869229338902,-232.2116303901644,-229.74472173990833,-227.6116303710023
18,-259.62045427426733,-252.6297309681074,-241.6673059556919,-233.35682513474822,-226.93910371544888,-224.4218141912096,-222.37722291236165
19,-253.7611579762154,-247.32753082629227,-237.06145172755697,-229.0771130027125,-222.96629716729515,-220.88037502913522,-219.74222085826787
20,-248.61773313434017,-242.74645296837392,-233.22832205995059,-225.7440341655752,-220.49271253493612,-219.48778081945107,-220.6062547070788
21,-244.46253075290457,-239.06879277415717,-230.41911332999314,-224.3773693423004,-223.604147552183,-227.68956095089206,-235.0328879968386
22,-241.73577978375567,-237.06825450906436,-230.17031144638938,-228.16703270670413,-243.9926512600074,-271.3590504948234,-288.9118208704021
23,-237.04374055296498,-233.07835844907146,-229.95993477353727,-249.71261485873768,-473.9275329478674,-1127.1327931406186,-1358.7477322423879
24,-233.28161789316354,-230.50311019702878,-239.05033020689245,-402.3859061478376,-6317.687954171624,-37959.371291987285,-62915.44303213775
25,-227.4924652742367,-224.59408583418832,-254.0471467786493,-2083.680420258229,-27388.984145294915,-24350.000000027554,-24350.000000027554
26,-224.4545642580972,-221.07246593003785,-315.7722811498753,-32577.170711775376,-24350.000000027554,-24350.000000027554,-24350.000000027554
27,-220.9714517116755,-219.07709502711663,-863.0036665011619,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
28,-218.62923597687347,-222.922774055324,-9736.32098699909,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
29,-221.3198150979688,-256.7845137478824,-25752.072881671887,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
30,-226.08029254116033,-390.74950387080133,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
31,-246.96158342483693,-2073.995609413575,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
32,-293.7352654075933,-41943.822929082475,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
33,-606.571283418619,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
34,-7459.019259404644,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554
35,-24495.04792374566,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554,-24350.000000027554


==> MNIST_batchsize=1024epochnumbe=3TrainACC.csv <==
Iterations,stepsize1,stepsize2,stepsize4,stepsize8,stepsize16,stepsize32,stepsize64
0,0.9074445000834586,0.9074445000834586,0.9074445000834586,0.9074445000834586,0.9074445000834586,0.9074445000834586,0.9074445000834586
1,0.8735603405107661,0.8735603405107661,0.8735603405107661,0.8735603405107661,0.8735603405107661,0.8735603405107661,0.8735603405107661
2,0.9026873643799032,0.9049407444500084,0.9086129193790686,0.9119512602236688,0.914288098814889,0.915039225504924,0.914204640293774
3,0.9099482557169087,0.9112001335336338,0.9126189283925888,0.914037723251544,0.915039225504924,0.914455015857119,0.914121181772659
4,0.9157068936738441,0.9172091470539142,0.9197963612084794,0.9232181605741946,0.9268068769821399,0.928559505925555,0.928726422967785
5,0.9218828242363545,0.9234685361375397,0.9273076281088299,0.9300617593056251,0.9332331831079953,0.9355700216992154,0.9364046069103655
6,0.9291437155733601,0.9308128859956601,0.9333166416291103,0.9356534802203305,0.9384076114171257,0.9394091136705057,0.9414121181772659
7,0.9312301786012351,0.9328158905024203,0.9370722750792856,0.9409948255716909,0.9440827908529461,0.9450008345852111,0.9460857953597063
8,0.9358203972625605,0.9380737773326656,0.942663995993991,0.9469203805708563,0.9484226339509264,0.9493406776831914,0.9501752628943415
9,0.9397429477549658,0.9410782840928059,0.9443331664162911,0.9469203805708563,0.9495075947254215,0.9509263895843766,0.9515105992321816
10,0.9393256551493907,0.9420797863461859,0.9459188783174762,0.9491737606409615,0.9507594725421465,0.9519278918377566,0.9525121014855616
11,0.9420797863461859,0.9445835419796361,0.9484226339509264,0.9504256384576866,0.9538474378234018,0.9542647304289767,0.9551827741612419
12,0.9449173760640961,0.9470038390919713,0.9497579702887665,0.9535136037389418,0.9550158571190118,0.9558504423301619,0.956518110499082
13,0.9472542146553163,0.9488399265565014,0.9525955600066767,0.9554331497245869,0.956935403104657,0.957686529794692,0.9581872809213821
14,0.9500918043732265,0.9520113503588716,0.9556000667668169,0.956935403104657,0.958604573526957,0.9592722416958771,0.9596060757803372
15,0.9519278918377566,0.9541812719078618,0.956851944583542,0.9586880320480721,0.9595226172592222,0.9600233683859122,0.9601068269070272
16,0.9536805207811717,0.956100817893507,0.957686529794692,0.9589384076114171,0.9596895343014522,0.9598564513436821,0.9606075780337172
17,0.9548489400767819,0.9563511934568519,0.9586880320480721,0.9594391587381071,0.9601902854281422,0.9607744950759473,0.9611083291604072
18,0.956685027541312,0.957686529794692,0.9591887831747622,0.9609414121181773,0.9611083291604072,0.9615256217659823,0.9615256217659823
19,0.957436154231347,0.9578534468369221,0.9596060757803372,0.9611917876815222,0.9615256217659823,0.9616090802870974,0.9615256217659823
20,0.958020363879152,0.9587714905691871,0.9600233683859122,0.9613587047237523,0.9621098314137874,0.9619429143715573,0.9606910365548322
21,0.9587714905691871,0.9600233683859122,0.9611083291604072,0.9623602069771323,0.9618594558504423,0.9619429143715573,0.9591053246536472
22,0.9601902854281422,0.9600233683859122,0.9619429143715573,0.9619429143715573,0.9579369053580371,0.9535136037389418,0.9515940577532966
23,0.9608579535970623,0.9606910365548322,0.9618594558504423,0.956935403104657,0.9154565181104991,0.8393423468536138,0.8640460691036554
24,0.9606075780337172,0.9611083291604072,0.9599399098647972,0.9270572525454849,0.57152395259556,0.5151894508429311,0.514855616758471
25,0.9614421632448673,0.9614421632448673,0.9558504423301619,0.7120681021532298,0.5116841929561008,0.5116841929561008,0.5116841929561008
26,0.9614421632448673,0.9621098314137874,0.943832415289601,0.5122684026039058,0.5116841929561008,0.5116841929561008,0.5116841929561008
27,0.9614421632448673,0.9616090802870974,0.8535302954431647,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
28,0.9614421632448673,0.9615256217659823,0.5351360373894175,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
29,0.9617759973293273,0.9550993156401268,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
30,0.9608579535970623,0.9316474712068102,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
31,0.9563511934568519,0.7643131363712236,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
32,0.9492572191620764,0.5161074945751961,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
33,0.9180437322650643,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
34,0.6884493406776832,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008
35,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008,0.5116841929561008


==> MNIST_batchsize=1024epochnumbe=3TrainAUC.csv <==
Iterations,stepsize1,stepsize2,stepsize4,stepsize8,stepsize16,stepsize32,stepsize64
0,0.968855931654109,0.968855931654109,0.968855931654109,0.968855931654109,0.968855931654109,0.968855931654109,0.968855931654109
1,0.9611349992769868,0.9611413830004873,0.9611561854335832,0.9611692316458038,0.9611821105988935,0.9611881319276107,0.9611940975032844
2,0.966678440780262,0.9672627048014919,0.9683938504281362,0.9694786095224377,0.9705134696426537,0.9710006118617807,0.9714813703574071
3,0.9688069526052325,0.9694466630283783,0.9705859764759261,0.9715758160133637,0.9723786598423285,0.9726945008347647,0.9729547002896014
4,0.972421394550303,0.9731651680294776,0.9745623114275109,0.9759033115105554,0.9771922661273162,0.9778168395991164,0.9784055638638269
5,0.9756120297338605,0.9764490501785873,0.9779901200588627,0.979319021731421,0.9804535404172098,0.98095280892334,0.9813773404744186
6,0.9785594980174104,0.9794161714100312,0.9809162349266869,0.9821520290163135,0.9831942206617679,0.9836812792513419,0.9841540093086854
7,0.9796891661883919,0.9806885952493511,0.982357367476165,0.9837051136774929,0.9847650069143307,0.9852170804689885,0.9856135961156135
8,0.9818817661370672,0.9828396591804869,0.98439344075473,0.9855512363362646,0.9864291795150405,0.9867904034850142,0.9871190119244421
9,0.9827113993035105,0.9836786588582772,0.9851662336931601,0.9862763046692905,0.9870965992008958,0.9874363303725431,0.9877464288014746
10,0.9834608317166044,0.9843787777042294,0.9858021807858458,0.986840274582595,0.9875960070896261,0.9879049068281177,0.9881777343473481
11,0.984309699683117,0.9851853012340833,0.986534775779775,0.9874955958579659,0.9881958262100295,0.988480584880608,0.988724560199737
12,0.985345089457267,0.9861306498426858,0.9873231238173459,0.9881467077785473,0.988741453371972,0.9889796024980468,0.9891910459161997
13,0.9861857059733237,0.9868934351097415,0.9879282952299355,0.9886432722620506,0.9891630578882751,0.9893655808194389,0.9895388334026703
14,0.9869861245448479,0.9876032549852947,0.9884977846945634,0.9891129359019939,0.9895573991662012,0.9897255224694155,0.9898751078856043
15,0.9875262042789332,0.988066284013025,0.9888479974384234,0.9893854846560052,0.9897751148017587,0.9899330910510235,0.9900603752497436
16,0.9879750999100928,0.9884372926421698,0.9891398646220689,0.9896129849507235,0.9899564236997885,0.9900880566359166,0.9901971095893535
17,0.9884183366073164,0.9888343658192366,0.989438812442274,0.9898491548437429,0.9901244912499535,0.9902247352224927,0.9902988310175382
18,0.9888080503826294,0.9891658455404321,0.9896803067509711,0.990042255510531,0.9902837219427045,0.9903617762038583,0.9904129853744743
19,0.9890988025054049,0.9894100438717373,0.98986680068207,0.9901745574831791,0.9903422626385707,0.9903636439308158,0.9903223030489374
20,0.9894202466787314,0.9896919870136182,0.9900921823611356,0.9903425692803041,0.9904123999675213,0.990332171337676,0.9901157101456088
21,0.9896561099300066,0.9899003361378376,0.9902420465425433,0.9903941965987543,0.9902365548677753,0.9899243378231842,0.9892756232834483
22,0.9898455866489417,0.9900613230514552,0.9903319483254676,0.9903492317690451,0.9897231250885662,0.9887206853632455,0.9869438637377682
23,0.9900467157540125,0.9902312025755463,0.9904073264405344,0.9900844048115941,0.987188006316,0.9812974742393598,0.976250820231793
24,0.9902078420502478,0.9903543610490397,0.9903050196054215,0.9883110398748297,0.9547271625845947,0.8406692862977652,0.4205039233277426
25,0.99033624130985,0.9904298227936644,0.9899275157466992,0.9759530711020398,0.9531530590259176,1.0,1.0
26,0.9904268678823556,0.9904694353311966,0.9889152356091443,0.8496958992047582,1.0,1.0,1.0
27,0.9904530718128813,0.9903823769535156,0.9837995035804484,1.0,1.0,1.0,1.0
28,0.9904297112875737,0.9901605355927439,0.9416964497102855,1.0,1.0,1.0,1.0
29,0.9902613649722131,0.9893771774525129,0.9865510556684413,1.0,1.0,1.0,1.0
30,0.9900405829192607,0.9877591962484915,1.0,1.0,1.0,1.0,1.0
31,0.9891318361838037,0.9754862508673204,1.0,1.0,1.0,1.0,1.0
32,0.9871790021994803,0.8072083723453595,1.0,1.0,1.0,1.0,1.0
33,0.9817127786617011,1.0,1.0,1.0,1.0,1.0,1.0
34,0.9499317596683641,1.0,1.0,1.0,1.0,1.0,1.0
35,0.9998290890445516,1.0,1.0,1.0,1.0,1.0,1.0


==> MNIST_batchsize=1024epochnumbe=3TrainMLE.csv <==
Iterations,stepsize1,stepsize2,stepsize4,stepsize8,stepsize16,stepsize32,stepsize64
0,-8290.04388727905,-8287.868454804899,-8283.519475869254,-8279.173011608025,-8274.829062008183,-8272.658030201565,-8270.487627054335
1,-6944.155635655664,-6781.961861469462,-6476.007468373575,-6193.687266699514,-5933.776473863251,-5811.822464364406,-5694.983350274449
2,-5837.652112843309,-5603.6806991044605,-5191.591953766577,-4845.530568722353,-4557.677711965231,-4433.757292283055,-4322.440112764728
3,-4862.384982461348,-4621.671217194984,-4224.960182397001,-3914.6539269116806,-3672.255112591722,-3574.9344400368973,-3494.6385910306453
4,-4167.866917938268,-3946.973383858112,-3597.080894147618,-3333.80171537554,-3132.5836892065995,-3054.507106510006,-2995.888780480089
5,-3661.412269424058,-3472.161586408585,-3181.191108773258,-2965.8967828261334,-2787.918362660831,-2704.1342054295706,-2623.6199982628896
6,-3226.223915589039,-3056.530695276174,-2798.7322493595743,-2614.9242948339725,-2476.4632649349646,-2415.061532152123,-2354.1885814092675
7,-2936.1349349617108,-2789.5633012447406,-2563.4677983803053,-2396.818245710441,-2270.774453457002,-2219.1466519663704,-2172.409890055416
8,-2691.129528505865,-2561.8976550276275,-2363.5992233727684,-2218.277162323895,-2106.8591896322073,-2060.428503325114,-2019.029385879142
9,-2534.276082758698,-2422.636876861699,-2250.007229328347,-2121.029848404435,-2020.4510000113223,-1978.3539511399933,-1940.8326926994025
10,-2367.999599143652,-2267.33422785414,-2113.8306733696622,-2003.5043401821831,-1921.3295534647675,-1887.914001738051,-1858.6668960207778
11,-2243.6542863315676,-2153.671801442942,-2014.6694414988417,-1912.669415587635,-1835.3330441256478,-1803.559772131911,-1775.5012124387142
12,-2130.621880491694,-2050.1533529302287,-1926.2872989642033,-1835.5039170343362,-1765.9597761507096,-1736.8778984149324,-1710.7972680920755
13,-2035.1935646798488,-1961.747079119919,-1848.9615433368551,-1766.6951321853717,-1704.2018988084171,-1678.3782202611521,-1655.5369661998304
14,-1954.429352866482,-1887.402824480093,-1784.3684216049585,-1708.778883142183,-1650.9600538597479,-1627.0630425384381,-1606.0678928599891
15,-1888.0034440998504,-1826.2412459216148,-1729.6910669863603,-1656.7429052578934,-1598.7852625712949,-1573.9413063250122,-1551.4659085399735
16,-1828.650680735833,-1771.4817752539145,-1681.4130414332635,-1612.83222065697,-1557.8909192957897,-1534.015875655371,-1511.9768208350108
17,-1775.2587986203353,-1721.253328460726,-1635.3346758579473,-1569.753132408089,-1518.75260968841,-1497.8954415958146,-1479.730987963245
18,-1725.9472252013018,-1676.7220458825698,-1597.2648694179145,-1534.614344225977,-1484.0829651978859,-1463.4438170215008,-1446.4382430309042
19,-1685.163462620462,-1639.3142247854669,-1563.9095018374267,-1502.7554481219004,-1453.2762464440002,-1434.9429061246185,-1424.0127026527418
20,-1643.4190295939413,-1600.58305518704,-1528.879000814029,-1470.1467115343553,-1426.7652593827277,-1417.6789240917478,-1429.012869861133
21,-1608.0138348970509,-1566.7947386084634,-1497.7331586398307,-1444.9999707751847,-1426.9055809795314,-1450.7750610195812,-1516.018163901785
22,-1577.7716826345447,-1540.640552568309,-1481.1891566153258,-1451.3456802082076,-1533.1487207135572,-1703.4186829274695,-1883.186253180109
23,-1547.2036432292487,-1512.0603502325603,-1467.4235827458901,-1549.9607764664308,-2838.94907489582,-6656.898022980505,-7964.828354268072
24,-1517.6430927431384,-1486.3859230354233,-1498.4217915314975,-2409.3497605629987,-36925.0160078369,-222597.00425478388,-389483.5676602815
25,-1487.7950687351095,-1455.127142199829,-1579.897982591286,-12227.553143123685,-170033.68883231326,-146275.00000016642,-146275.00000016642
26,-1470.2225579322603,-1434.3331007739723,-1931.1289031667363,-192220.94227414695,-146275.00000016642,-146275.00000016642,-146275.00000016642
27,-1447.4712996936412,-1421.2359590138735,-5176.245267894946,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
28,-1425.6944508285217,-1433.2275740463247,-57529.10363213176,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
29,-1425.9110436274548,-1607.1551249754057,-153122.60419342812,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
30,-1450.9729473584027,-2374.0897758317246,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
31,-1567.6969151248888,-11991.82108313945,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
32,-1883.501020544759,-246611.3692953432,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
33,-3781.013758499229,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
34,-43114.606352490315,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642
35,-146355.61002764065,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642,-146275.00000016642


==> PythonExperiment_Adagradvs.AdagradG_data103x1579_MLE.csv <==
Iterations,Adagrad,AdagradG
0,-1094.4793981,-1094.4793981
1,-1098.7970928,-23601.9305914
2,-1088.45416622,-2510.92241078
3,-1084.9473609,-14441.2124727
4,-1082.64327134,-1577.59369511
5,-1080.62170095,-5654.14654958
6,-1078.76261444,-7379.05097064
7,-1077.03605659,-5305.08490785
8,-1075.42269168,-4629.60057245
9,-1073.90798039,-5185.5806177
10,-1072.48031218,-3143.24343619
11,-1071.13022113,-4335.25318087
12,-1069.84984105,-2953.48878696
13,-1068.63253761,-3524.61807897
14,-1067.47264516,-2860.89967635
15,-1066.36527392,-2973.19904463
16,-1065.30616532,-2653.70653075
17,-1064.2915811,-2586.58038002
18,-1063.31821698,-2433.60532634
19,-1062.38313425,-2309.96727725
20,-1061.48370504,-2240.28748058
21,-1060.61756782,-2106.09664174
22,-1059.78259096,-2081.55766539
23,-1058.97684259,-1952.98774253
24,-1058.1985654,-1954.26988462
25,-1057.44615548,-1836.25563726
26,-1056.71814437,-1852.98845394
27,-1056.01318375,-1745.87067904
28,-1055.33003237,-1772.3017144
29,-1054.66754465,-1674.67493586
30,-1054.02466092,-1707.50487602
31,-1053.40039889,-1617.5239397
32,-1052.7938461,-1654.77010049
33,-1052.20415343,-1570.70848239
34,-1051.63052925,-1611.10482755
35,-1051.0722343,-1531.54901912
36,-1050.52857715,-1574.23022674
37,-1049.99891012,-1498.10968279
38,-1049.48262568,-1542.44430692
39,-1048.97915316,-1468.99447111
40,-1048.48795584,-1514.49576466
41,-1048.00852834,-1443.19926702
42,-1047.54039421,-1489.47640677
43,-1047.08310377,-1420.00273393
44,-1046.63623219,-1466.733202
45,-1046.19937768,-1398.88558244
46,-1045.77215991,-1445.79878954
47,-1045.35421847,-1379.47135117
48,-1044.94521157,-1426.33835826
49,-1044.54481479,-1361.48368293
50,-1044.15271994,-1408.11030732
51,-1043.76863398,-1344.71607986
52,-1043.39227814,-1390.93792343
53,-1043.02338695,-1329.01085577
54,-1042.66170748,-1374.68945452
55,-1042.30699855,-1314.24467414
56,-1041.95903005,-1359.26432886
57,-1041.61758225,-1300.31868153
58,-1041.28244528,-1344.58373043
59,-1040.95341848,-1287.15178417
60,-1040.63030994,-1330.58419009
61,-1040.31293599,-1274.67604588
62,-1040.00112076,-1317.21323142
63,-1039.69469573,-1262.8335074
64,-1039.39349939,-1304.42640306
65,-1039.09737683,-1251.57395734
66,-1038.8061794,-1292.18524274
67,-1038.5197644,-1240.85334246
68,-1038.23799477,-1280.45586713
69,-1037.96073883,-1230.63261119
70,-1037.68786998,-1269.2079835
71,-1037.41926644,-1220.87685404
72,-1037.15481108,-1258.41418701
73,-1036.89439115,-1211.55465058
74,-1036.63789805,-1248.04945284
75,-1036.38522719,-1202.63756243
76,-1036.13627777,-1238.09076228
77,-1035.89095263,-1194.09973146
78,-1035.64915804,-1228.51682185
79,-1035.4108036,-1185.91755517
80,-1035.17580204,-1219.30784769
81,-1034.94406914,-1178.06941993
82,-1034.71552354,-1210.44539615
83,-1034.49008664,-1170.53547833
84,-1034.26768249,-1201.91222769
85,-1034.04823767,-1163.29746082
86,-1033.83168118,-1193.69219507
87,-1033.61794434,-1156.3385146
88,-1033.40696071,-1185.77014941
89,-1033.19866596,-1149.64306427
90,-1032.99299782,-1178.13185986
91,-1032.789896,-1143.19669047
92,-1032.58930208,-1170.76394359
93,-1032.39115945,-1136.9860232
94,-1032.19541326,-1163.65380402
95,-1032.00201033,-1130.99864767
96,-1031.81089907,-1156.78957548
97,-1031.62202945,-1125.22302051
98,-1031.43535296,-1150.16007325
99,-1031.25082246,-1119.64839513
100,-1031.06839225,-1143.754748
101,-1030.88801793,-1114.26475471
102,-1030.70965638,-1137.56364409
103,-1030.53326573,-1109.06275198
104,-1030.35880527,-1131.57736101
105,-1030.18623548,-1104.03365489
106,-1030.0155179,-1125.78701787
107,-1029.84661516,-1099.16929745
108,-1029.67949093,-1120.18422028
109,-1029.51410985,-1094.46203513
110,-1029.35043754,-1114.76102969
111,-1029.18844053,-1089.90470438
112,-1029.02808625,-1109.50993473
113,-1028.86934299,-1085.4905857
114,-1028.71217991,-1104.42382449
115,-1028.55656692,-1081.21337002
116,-1028.40247476,-1099.49596369
117,-1028.2498749,-1077.06712796
118,-1028.09873955,-1094.71996928
119,-1027.94904162,-1073.04628168
120,-1027.80075473,-1090.08978881
121,-1027.65385313,-1069.14557918
122,-1027.50831173,-1085.59968002
123,-1027.36410605,-1065.36007062
124,-1027.22121223,-1081.24419188
125,-1027.07960698,-1061.68508671
126,-1026.93926757,-1077.01814684
127,-1026.80017185,-1058.11621875
128,-1026.66229815,-1072.91662419
129,-1026.52562537,-1054.64930035
130,-1026.39013287,-1068.93494463
131,-1026.25580051,-1051.28039057
132,-1026.12260862,-1065.06865568
133,-1025.990538,-1048.00575838
134,-1025.85956986,-1061.31351821
135,-1025.72968588,-1044.82186842
136,-1025.60086813,-1057.66549376
137,-1025.47309909,-1041.72536776
138,-1025.34636165,-1054.1207327
139,-1025.22063907,-1038.71307379
140,-1025.09591498,-1050.67556323
141,-1024.97217338,-1035.78196294
142,-1024.84939863,-1047.32648104
143,-1024.7275754,-1032.92916038
144,-1024.60668874,-1044.07013968
145,-1024.48672398,-1030.15193036
146,-1024.36766678,-1040.90334157
147,-1024.24950312,-1027.44766744
148,-1024.13221927,-1037.82302959
149,-1024.01580178,-1024.81388824
150,-1023.90023749,-1034.82627923
151,-1023.78551351,-1022.24822387
152,-1023.67161724,-1031.91029128
153,-1023.5585363,-1019.74841294
154,-1023.4462586,-1029.07238495
155,-1023.33477228,-1017.31229507
156,-1023.22406573,-1026.30999147
157,-1023.11412757,-1014.93780479
158,-1023.00494664,-1023.62064817
159,-1022.89651202,-1012.62296609
160,-1022.788813,-1021.00199278
161,-1022.68183908,-1010.3658871
162,-1022.57557996,-1018.45175831
163,-1022.47002556,-1008.16475541
164,-1022.36516598,-1015.96776808
165,-1022.26099152,-1006.01783352
166,-1022.15749267,-1013.54793118
167,-1022.0546601,-1003.92345476
168,-1021.95248464,-1011.19023818
169,-1021.85095733,-1001.88001938
170,-1021.75006934,-1008.8927571
171,-1021.64981204,-999.885990993
172,-1021.55017695,-1006.65362966
173,-1021.45115573,-997.93989326
174,-1021.35274023,-1004.47106775
175,-1021.25492241,-996.040306739
176,-1021.15769442,-1002.34335012
177,-1021.06104851,-994.185866013
178,-1020.9649771,-1000.26881926
179,-1020.86947275,-992.375256977
180,-1020.77452814,-998.245878488
181,-1020.68013607,-990.607214315
182,-1020.5862895,-996.272989186
183,-1020.4929815,-988.880519138
184,-1020.40020525,-994.348668231
185,-1020.30795406,-987.193996779
186,-1020.21622138,-992.471485549
187,-1020.12500073,-985.546514721
188,-1020.03428577,-990.640061813
189,-1019.94407028,-983.936980662
190,-1019.85434812,-988.853066277
191,-1019.76511327,-982.364340691
192,-1019.67635981,-987.109214727
193,-1019.58808192,-980.827577585
194,-1019.50027388,-985.407267539
195,-1019.41293006,-979.325709197
196,-1019.32604494,-983.746027848
197,-1019.23961309,-977.857786945
198,-1019.15362914,-982.124339806
199,-1019.06808784,-976.422894383
200,-1018.98298403,-980.541086935
201,-1018.89831261,-975.020145859
202,-1018.81406858,-978.995190559
203,-1018.73024702,-973.64868524
204,-1018.64684308,-977.485608318
205,-1018.56385201,-972.307684707
206,-1018.4812691,-976.011332753
207,-1018.39908976,-970.996343622
208,-1018.31730944,-974.571389952
209,-1018.23592367,-969.713887441
210,-1018.15492806,-973.164838272
211,-1018.07431828,-968.459566688
212,-1017.99409008,-971.790767108
213,-1017.91423925,-967.232655988
214,-1017.83476167,-970.448295725
215,-1017.75565328,-966.032453131
216,-1017.67691008,-969.136572136
217,-1017.59852813,-964.858278193
218,-1017.52050355,-967.854772036
219,-1017.44283253,-963.709472693
220,-1017.36551129,-966.602097771
221,-1017.28853613,-962.585398789
222,-1017.21190342,-965.377777363
223,-1017.13560955,-961.48543851
224,-1017.05965098,-964.181063564
225,-1016.98402423,-960.408993025
226,-1016.90872586,-963.011232958
227,-1016.83375249,-959.355481935
228,-1016.75910079,-961.86758509
229,-1016.68476746,-958.324342607
230,-1016.61074927,-960.749441636
231,-1016.53704304,-957.315029522
232,-1016.46364562,-959.656145606
233,-1016.3905539,-956.327013665
234,-1016.31776484,-958.587060573
235,-1016.24527544,-955.359781925
236,-1016.17308271,-957.541569933
237,-1016.10118374,-954.41283653
238,-1016.02957564,-956.519076199
239,-1015.95825558,-953.485694496
240,-1015.88722075,-955.519000312
241,-1015.8164684,-952.577887104
242,-1015.74599578,-954.540780988
243,-1015.67580024,-951.688959396
244,-1015.6058791,-953.583874079
245,-1015.53622977,-950.818469685
246,-1015.46684967,-952.647751968
247,-1015.39773626,-949.965989088
248,-1015.32888703,-951.731902979
249,-1015.26029951,-949.13110108
250,-1015.19197128,-950.83583081
251,-1015.12389991,-948.313401057
252,-1015.05608305,-949.959053993
253,-1014.98851835,-947.51249592
254,-1014.92120351,-949.101105364
255,-1014.85413625,-946.728003674
256,-1014.78731432,-948.26153156
257,-1014.7207355,-945.959553044
258,-1014.65439762,-947.439892532
259,-1014.58829851,-945.206783098
260,-1014.52243603,-946.635761076
261,-1014.4568081,-944.469342893
262,-1014.39141264,-945.848722382
263,-1014.32624759,-943.746891129
264,-1014.26131094,-945.078373597
265,-1014.1966007,-943.039095816
266,-1014.13211489,-944.324323411
267,-1014.06785157,-942.345633958
268,-1014.00380882,-943.586191645
269,-1013.93998475,-941.666191238
270,-1013.8763775,-942.863608874
271,-1013.8129852,-941.000461732
272,-1013.74980605,-942.156216045
273,-1013.68683824,-940.348147613
274,-1013.62408,-941.463664119
275,-1013.56152956,-939.708958886
276,-1013.4991852,-940.785613728
277,-1013.43704521,-939.082613118
278,-1013.37510789,-940.121734839
279,-1013.31337158,-938.468835188
280,-1013.25183462,-939.471706434
281,-1013.1904954,-937.867357037
282,-1013.1293523,-938.835216202
283,-1013.06840373,-937.277917442
284,-1013.00764813,-938.211960243
285,-1012.94708394,-936.700261779
286,-1012.88670963,-937.601642781
287,-1012.82652369,-936.134141816
288,-1012.76652463,-937.003975893
289,-1012.70671096,-935.579315495
290,-1012.64708123,-936.418679242
291,-1012.587634,-935.035546737
292,-1012.52836784,-935.845479825
293,-1012.46928134,-934.502605249
294,-1012.41037312,-935.284111728
295,-1012.35164179,-933.980266331
296,-1012.29308601,-934.734315893
297,-1012.23470442,-933.468310706
298,-1012.17649569,-934.195839895
299,-1012.11845853,-932.966524345
300,-1012.06059162,-933.66843772


==> PythonExperiment_Adagradvs.AdagradG_edin_MLE.csv <==
Iterations,Adagrad,AdagradG
0,-868.513417242,-868.513417242
1,-862.881756129,-705.581995243
2,-858.995166301,-553.754008713
3,-855.874482035,-469.504420688
4,-853.20816264,-420.826314494
5,-850.850849104,-394.739632223
6,-848.720990029,-375.924329042
7,-846.767467065,-361.007803906
8,-844.95575661,-348.682554467
9,-843.261254231,-338.301400917
10,-841.665696603,-329.429556137
11,-840.155088129,-321.758415043
12,-838.718424838,-315.059600547
13,-837.346870307,-309.160207182
14,-836.033202179,-303.926592971
15,-834.771428056,-299.253670253
16,-833.556511451,-295.057558148
17,-832.384171555,-291.270422618
18,-831.250733902,-287.836771151
19,-830.153016948,-284.710740487
20,-829.088244548,-281.854077081
21,-828.053977457,-279.234610326
22,-827.048059017,-276.825082472
23,-826.068571606,-274.602240796
24,-825.113801349,-272.546125362
25,-824.182209246,-270.639504526
26,-823.272407354,-268.867423369
27,-822.383138969,-267.216839377
28,-821.513262026,-265.676326198
29,-820.661735093,-264.235831
30,-819.827605489,-262.886474386
31,-819.009999125,-261.620384376
32,-818.208111804,-260.43055784
33,-817.421201692,-259.310744214
34,-816.648582815,-258.255347417
35,-815.88961938,-257.259342721
36,-815.143720822,-256.318205967
37,-814.410337451,-255.427853052
38,-813.688956625,-254.584587966
39,-812.979099359,-253.785058027
40,-812.280317331,-253.026215144
41,-811.592190211,-252.305282214
42,-810.914323278,-251.619723853
43,-810.246345302,-250.967220833
44,-809.587906626,-250.345647687
45,-808.938677462,-249.753053035
46,-808.298346341,-249.187642251
47,-807.666618721,-248.647762153
48,-807.04321573,-248.131887447
49,-806.427873016,-247.638608698
50,-805.820339716,-247.166621627
51,-805.220377503,-246.714717564
52,-804.627759733,-246.281774929
53,-804.04227065,-245.866751593
54,-803.463704672,-245.468678032
55,-802.891865724,-245.086651176
56,-802.32656664,-244.719828863
57,-801.767628599,-244.367424843
58,-801.214880615,-244.028704264
59,-800.668159064,-243.702979581
60,-800.127307244,-243.389606852
61,-799.592174977,-243.087982375
62,-799.062618227,-242.79753963
63,-798.53849876,-242.517746491
64,-798.019683818,-242.24810269
65,-797.506045819,-241.988137497
66,-796.997462083,-241.737407597
67,-796.493814567,-241.495495153
68,-795.994989627,-241.262006023
69,-795.500877791,-241.036568131
70,-795.011373545,-240.818829963
71,-794.526375141,-240.608459187
72,-794.045784406,-240.405141385
73,-793.569506572,-240.208578878
74,-793.097450115,-240.018489645
75,-792.629526595,-239.834606325
76,-792.165650522,-239.65667529
77,-791.705739212,-239.484455794
78,-791.249712666,-239.317719174
79,-790.797493446,-239.156248122
80,-790.349006565,-238.999835997
81,-789.904179379,-238.848286193
82,-789.462941484,-238.701411548
83,-789.025224625,-238.559033797
84,-788.590962602,-238.420983059
85,-788.160091188,-238.287097362
86,-787.732548046,-238.157222194
87,-787.308272651,-238.031210095
88,-786.887206223,-237.908920262
89,-786.469291651,-237.790218189
90,-786.054473433,-237.674975327
91,-785.642697611,-237.563068768
92,-785.233911713,-237.454380942
93,-784.828064696,-237.348799342
94,-784.425106894,-237.246216261
95,-784.024989963,-237.146528544
96,-783.62766684,-237.049637357
97,-783.233091687,-236.95544797
98,-782.841219856,-236.863869555
99,-782.452007841,-236.774814986
100,-782.065413238,-236.688200664
101,-781.681394711,-236.603946347
102,-781.299911951,-236.52197498
103,-780.920925641,-236.442212553
104,-780.544397427,-236.364587952
105,-780.170289878,-236.289032823
106,-779.798566463,-236.215481446
107,-779.429191518,-236.143870613
108,-779.062130216,-236.074139512
109,-778.697348545,-236.006229622
110,-778.334813275,-235.940084605
111,-777.974491942,-235.875650213
112,-777.616352814,-235.812874195
113,-777.260364877,-235.751706209
114,-776.906497809,-235.692097736
115,-776.554721957,-235.634002006
116,-776.20500832,-235.577373923
117,-775.857328528,-235.52216999
118,-775.511654824,-235.468348243
119,-775.167960043,-235.415868191
120,-774.826217601,-235.364690748
121,-774.48640147,-235.31477818
122,-774.148486169,-235.266094049
123,-773.812446742,-235.218603159
124,-773.478258749,-235.172271506
125,-773.145898249,-235.127066232
126,-772.815341786,-235.082955576
127,-772.486566373,-235.039908836
128,-772.159549485,-234.997896322
129,-771.834269041,-234.956889319
130,-771.510703396,-234.91686005
131,-771.188831326,-234.87778164
132,-770.868632018,-234.83962808
133,-770.550085059,-234.802374192
134,-770.233170428,-234.765995606
135,-769.917868481,-234.730468721
136,-769.604159946,-234.695770679
137,-769.292025908,-234.66187934
138,-768.981447808,-234.628773254
139,-768.672407425,-234.596431635
140,-768.364886873,-234.564834338
141,-768.058868592,-234.533961834
142,-767.754335338,-234.503795191
143,-767.451270178,-234.474316052
144,-767.149656479,-234.445506612
145,-766.849477903,-234.4173496
146,-766.550718401,-234.389828262
147,-766.253362203,-234.362926342
148,-765.957393812,-234.336628063
149,-765.662798001,-234.310918114
150,-765.369559802,-234.285781629
151,-765.077664503,-234.261204178
152,-764.787097641,-234.237171747
153,-764.497844995,-234.213670727
154,-764.209892583,-234.1906879
155,-763.923226656,-234.168210425
156,-763.637833692,-234.146225827
157,-763.353700389,-234.124721982
158,-763.070813664,-234.103687109
159,-762.789160646,-234.083109758
160,-762.508728671,-234.062978798
161,-762.229505279,-234.043283407
162,-761.951478208,-234.024013062
163,-761.674635389,-234.005157532
164,-761.398964946,-233.986706865
165,-761.124455187,-233.968651382
166,-760.851094603,-233.950981665
167,-760.578871862,-233.933688553
168,-760.307775808,-233.916763131
169,-760.037795456,-233.900196726
170,-759.768919987,-233.883980893
171,-759.501138746,-233.868107416
172,-759.23444124,-233.852568293
173,-758.968817131,-233.837355737
174,-758.704256238,-233.822462165
175,-758.440748527,-233.80788019
176,-758.178284117,-233.793602623
177,-757.916853266,-233.779622457
178,-757.656446379,-233.765932871
179,-757.397053998,-233.752527217
180,-757.138666802,-233.739399019
181,-756.881275604,-233.726541968
182,-756.624871347,-233.713949915
183,-756.369445104,-233.701616867
184,-756.114988074,-233.689536985
185,-755.861491581,-233.677704575
186,-755.608947067,-233.666114088
187,-755.357346097,-233.654760114
188,-755.106680351,-233.643637377
189,-754.856941624,-233.632740734
190,-754.608121824,-233.622065169
191,-754.360212969,-233.61160579
192,-754.113207185,-233.601357825
193,-753.867096705,-233.591316622
194,-753.621873868,-233.581477639
195,-753.377531113,-233.571836449
196,-753.134060981,-233.562388729
197,-752.891456113,-233.553130262
198,-752.649709245,-233.544056935
199,-752.408813211,-233.535164733
200,-752.168760936,-233.526449735
201,-751.929545439,-233.517908118
202,-751.691159829,-233.509536147
203,-751.453597303,-233.501330178
204,-751.216851148,-233.493286652
205,-750.980914733,-233.485402096
206,-750.745781515,-233.477673118
207,-750.511445031,-233.470096405
208,-750.277898902,-233.462668722
209,-750.045136827,-233.455386911
210,-749.813152585,-233.448247887
211,-749.581940032,-233.441248636
212,-749.3514931,-233.434386214
213,-749.121805795,-233.427657746
214,-748.8928722,-233.421060423
215,-748.664686466,-233.4145915
216,-748.437242818,-233.408248295
217,-748.210535551,-233.402028189
218,-747.984559026,-233.395928621
219,-747.759307675,-233.389947088
220,-747.534775996,-233.384081144
221,-747.310958551,-233.378328401
222,-747.087849969,-233.372686521
223,-746.865444939,-233.367153221
224,-746.643738217,-233.361726269
225,-746.422724616,-233.356403483
226,-746.202399013,-233.351182728
227,-745.982756342,-233.34606192
228,-745.763791598,-233.341039018
229,-745.545499832,-233.336112028
230,-745.327876152,-233.331279
231,-745.110915723,-233.326538027
232,-744.894613764,-233.321887244
233,-744.678965548,-233.317324827
234,-744.463966403,-233.31284899
235,-744.249611708,-233.308457991
236,-744.035896895,-233.30415012
237,-743.822817446,-233.299923709
238,-743.610368893,-233.295777124
239,-743.39854682,-233.291708766
240,-743.187346856,-233.287717072
241,-742.976764681,-233.283800512
242,-742.766796021,-233.27995759
243,-742.557436649,-233.276186839
244,-742.348682384,-233.272486827
245,-742.140529089,-233.268856152
246,-741.932972675,-233.265293439
247,-741.726009092,-233.261797347
248,-741.519634338,-233.258366559
249,-741.31384445,-233.254999789
250,-741.10863551,-233.251695777
251,-740.904003639,-233.248453289
252,-740.699945002,-233.245271119
253,-740.496455801,-233.242148084
254,-740.293532279,-233.239083028
255,-740.091170718,-233.236074818
256,-739.889367441,-233.233122345
257,-739.688118805,-233.230224522
258,-739.487421207,-233.227380288
259,-739.287271081,-233.2245886
260,-739.087664897,-233.221848439
261,-738.888599161,-233.219158807
262,-738.690070414,-233.216518726
263,-738.492075234,-233.213927238
264,-738.294610231,-233.211383406
265,-738.097672051,-233.208886311
266,-737.901257373,-233.206435053
267,-737.705362908,-233.204028752
268,-737.509985402,-233.201666544
269,-737.315121632,-233.199347584
270,-737.120768406,-233.197071043
271,-736.926922564,-233.19483611
272,-736.733580979,-233.19264199
273,-736.540740552,-233.190487904
274,-736.348398215,-233.18837309
275,-736.156550931,-233.186296799
276,-735.965195689,-233.184258299
277,-735.774329512,-233.182256873
278,-735.583949446,-233.180291817
279,-735.394052571,-233.178362442
280,-735.204635991,-233.176468072
281,-735.015696839,-233.174608047
282,-734.827232274,-233.172781717
283,-734.639239483,-233.170988446
284,-734.45171568,-233.169227613
285,-734.264658103,-233.167498606
286,-734.078064019,-233.165800826
287,-733.891930717,-233.164133688
288,-733.706255513,-233.162496617
289,-733.521035749,-233.160889048
290,-733.33626879,-233.159310431
291,-733.151952024,-233.157760222
292,-732.968082866,-233.156237892
293,-732.784658753,-233.154742919
294,-732.601677145,-233.153274795
295,-732.419135525,-233.151833018
296,-732.237031401,-233.150417099
297,-732.055362301,-233.149026556
298,-731.874125775,-233.147660919
299,-731.693319397,-233.146319724
300,-731.512940762,-233.14500252


==> PythonExperiment_Adagradvs.AdagradG_lbw_MLE.csv <==
Iterations,Adagrad,AdagradG
0,-131.004817126,-131.004817126
1,-130.174156691,-147.506131252
2,-129.608770092,-112.635694053
3,-129.159092725,-108.124380534
4,-128.777957609,-104.949637795
5,-128.44338705,-103.524714249
6,-128.143063153,-102.663386851
7,-127.869270675,-102.170116926
8,-127.616802192,-101.848956586
9,-127.381948338,-101.630221238
10,-127.161956913,-101.470997981
11,-126.954719611,-101.350004125
12,-126.758579298,-101.254779601
13,-126.5722056,-101.177888844
14,-126.39451137,-101.114593653
15,-126.22459474,-101.061694955
16,-126.061697784,-101.016949478
17,-125.905176321,-100.978716244
18,-125.754477407,-100.945765383
19,-125.60912224,-100.917151499
20,-125.468692971,-100.892136043
21,-125.332822387,-100.870133031
22,-125.201185734,-100.850672228
23,-125.07349416,-100.833372324
24,-124.949489408,-100.817921483
25,-124.828939471,-100.804062693
26,-124.711635014,-100.791582677
27,-124.597386397,-100.780303318
28,-124.48602118,-100.770074981
29,-124.377382022,-100.760771253
30,-124.271324903,-100.752284755
31,-124.167717595,-100.744523806
32,-124.066438364,-100.73740972
33,-123.967374839,-100.730874635
34,-123.870423045,-100.724859737
35,-123.775486544,-100.71931381
36,-123.682475706,-100.714192051
37,-123.591307048,-100.709455092
38,-123.501902669,-100.705068188
39,-123.414189741,-100.701000552
40,-123.328100062,-100.697224792
41,-123.243569656,-100.693716443
42,-123.160538419,-100.690453581
43,-123.0789498,-100.687416491
44,-122.998750515,-100.684587383
45,-122.919890292,-100.681950165
46,-122.84232164,-100.679490234
47,-122.765999638,-100.677194306
48,-122.690881749,-100.67505027
49,-122.616927645,-100.673047057
50,-122.544099054,-100.671174533
51,-122.472359617,-100.669423399
52,-122.401674755,-100.667785112
53,-122.332011556,-100.666251807
54,-122.263338662,-100.664816235
55,-122.195626172,-100.663471707
56,-122.128845548,-100.662212039
57,-122.062969531,-100.661031512
58,-121.997972066,-100.65992483
59,-121.933828226,-100.658887082
60,-121.870514149,-100.657913715
61,-121.808006975,-100.6570005
62,-121.746284789,-100.656143507
63,-121.685326569,-100.655339083
64,-121.625112136,-100.65458383
65,-121.56562211,-100.653874584
66,-121.506837864,-100.653208397
67,-121.448741488,-100.652582524
68,-121.391315749,-100.651994405
69,-121.334544059,-100.651441652
70,-121.278410443,-100.650922038
71,-121.222899502,-100.650433481
72,-121.167996396,-100.649974041
73,-121.113686807,-100.649541903
74,-121.05995692,-100.649135372
75,-121.006793395,-100.648752864
76,-120.954183351,-100.648392896
77,-120.90211434,-100.648054083
78,-120.850574328,-100.64773513
79,-120.79955168,-100.647434822
80,-120.749035138,-100.647152024
81,-120.699013809,-100.646885673
82,-120.649477144,-100.646634773
83,-120.600414929,-100.646398392
84,-120.551817268,-100.646175656
85,-120.50367457,-100.645965745
86,-120.455977537,-100.645767893
87,-120.408717152,-100.645581379
88,-120.361884668,-100.645405529
89,-120.315471597,-100.64523971
90,-120.269469701,-100.645083327
91,-120.223870978,-100.644935825
92,-120.178667661,-100.644796678
93,-120.133852201,-100.644665398
94,-120.089417263,-100.644541523
95,-120.045355719,-100.644424619
96,-120.001660636,-100.644314282
97,-119.958325275,-100.644210129
98,-119.915343076,-100.6441118
99,-119.872707662,-100.64401896
100,-119.830412822,-100.643931291
101,-119.788452512,-100.643848496
102,-119.746820848,-100.643770294
103,-119.705512099,-100.643696422
104,-119.664520682,-100.643626633
105,-119.623841159,-100.643560693
106,-119.58346823,-100.643498384
107,-119.543396729,-100.643439498
108,-119.50362162,-100.643383843
109,-119.464137992,-100.643331235
110,-119.424941058,-100.643281503
111,-119.386026145,-100.643234484
112,-119.347388696,-100.643190026
113,-119.309024266,-100.643147986
114,-119.270928514,-100.643108227
115,-119.233097203,-100.643070624
116,-119.195526198,-100.643035054
117,-119.15821146,-100.643001406
118,-119.121149045,-100.642969573
119,-119.084335101,-100.642939454
120,-119.047765864,-100.642910955
121,-119.011437658,-100.642883985
122,-118.975346887,-100.642858461
123,-118.93949004,-100.642834304
124,-118.903863684,-100.642811437
125,-118.868464461,-100.642789791
126,-118.83328909,-100.642769299
127,-118.79833436,-100.642749897
128,-118.763597132,-100.642731527
129,-118.729074335,-100.642714131
130,-118.694762963,-100.642697658
131,-118.660660077,-100.642682057
132,-118.626762799,-100.642667281
133,-118.593068313,-100.642653285
134,-118.559573863,-100.642640028
135,-118.526276749,-100.642627469
136,-118.493174329,-100.642615571
137,-118.460264015,-100.642604298
138,-118.427543273,-100.642593617
139,-118.395009621,-100.642583496
140,-118.362660627,-100.642573906
141,-118.330493908,-100.642564817
142,-118.29850713,-100.642556203
143,-118.266698006,-100.642548039
144,-118.235064292,-100.642540301
145,-118.203603793,-100.642532966
146,-118.172314353,-100.642526013
147,-118.14119386,-100.642519422
148,-118.110240244,-100.642513173
149,-118.079451473,-100.642507248
150,-118.048825556,-100.642501631
151,-118.01836054,-100.642496305
152,-117.988054507,-100.642491254
153,-117.957905579,-100.642486465
154,-117.92791191,-100.642481923
155,-117.89807169,-100.642477616
156,-117.868383145,-100.642473531
157,-117.838844529,-100.642469656
158,-117.809454132,-100.642465982
159,-117.780210275,-100.642462496
160,-117.751111308,-100.64245919
161,-117.722155612,-100.642456053
162,-117.693341597,-100.642453078
163,-117.664667702,-100.642450255
164,-117.636132393,-100.642447577
165,-117.607734164,-100.642445037
166,-117.579471535,-100.642442626
167,-117.551343053,-100.642440339
168,-117.52334729,-100.642438169
169,-117.495482841,-100.642436109
170,-117.467748328,-100.642434155
171,-117.440142395,-100.642432301
172,-117.41266371,-100.642430542
173,-117.385310964,-100.642428872
174,-117.358082868,-100.642427287
175,-117.330978158,-100.642425783
176,-117.303995588,-100.642424355
177,-117.277133934,-100.642423
178,-117.250391994,-100.642421714
179,-117.223768583,-100.642420494
180,-117.197262538,-100.642419335
181,-117.170872711,-100.642418235
182,-117.144597978,-100.642417191
183,-117.118437229,-100.6424162
184,-117.092389373,-100.64241526
185,-117.066453337,-100.642414367
186,-117.040628064,-100.642413519
187,-117.014912516,-100.642412714
188,-116.989305667,-100.64241195
189,-116.963806512,-100.642411224
190,-116.938414058,-100.642410535
191,-116.913127328,-100.642409881
192,-116.887945362,-100.642409261
193,-116.862867213,-100.642408671
194,-116.837891948,-100.642408111
195,-116.813018649,-100.64240758
196,-116.788246411,-100.642407075
197,-116.763574344,-100.642406596
198,-116.73900157,-100.642406141
199,-116.714527225,-100.642405708
200,-116.690150456,-100.642405298
201,-116.665870425,-100.642404908
202,-116.641686303,-100.642404538
203,-116.617597276,-100.642404187
204,-116.593602541,-100.642403853
205,-116.569701304,-100.642403536
206,-116.545892787,-100.642403235
207,-116.522176218,-100.642402949
208,-116.49855084,-100.642402678
209,-116.475015904,-100.64240242
210,-116.451570672,-100.642402175
211,-116.428214418,-100.642401942
212,-116.404946424,-100.642401721
213,-116.381765983,-100.642401512
214,-116.358672395,-100.642401312
215,-116.335664975,-100.642401123
216,-116.312743041,-100.642400943
217,-116.289905924,-100.642400772
218,-116.267152964,-100.64240061
219,-116.244483508,-100.642400456
220,-116.221896912,-100.64240031
221,-116.199392542,-100.642400171
222,-116.176969771,-100.642400039
223,-116.15462798,-100.642399913
224,-116.132366559,-100.642399794
225,-116.110184904,-100.642399681
226,-116.088082421,-100.642399573
227,-116.066058523,-100.642399471
228,-116.044112629,-100.642399374
229,-116.022244167,-100.642399282
230,-116.000452571,-100.642399194
231,-115.978737284,-100.642399111
232,-115.957097753,-100.642399032
233,-115.935533434,-100.642398957
234,-115.914043789,-100.642398886
235,-115.892628286,-100.642398818
236,-115.871286401,-100.642398754
237,-115.850017615,-100.642398693
238,-115.828821416,-100.642398635
239,-115.807697297,-100.642398579
240,-115.786644758,-100.642398527
241,-115.765663306,-100.642398477
242,-115.744752451,-100.64239843
243,-115.723911712,-100.642398385
244,-115.70314061,-100.642398342
245,-115.682438674,-100.642398302
246,-115.661805439,-100.642398263
247,-115.641240444,-100.642398226
248,-115.620743232,-100.642398192
249,-115.600313355,-100.642398158
250,-115.579950366,-100.642398127
251,-115.559653825,-100.642398097
252,-115.539423298,-100.642398069
253,-115.519258354,-100.642398042
254,-115.499158567,-100.642398016
255,-115.479123516,-100.642397992
256,-115.459152785,-100.642397969
257,-115.439245962,-100.642397947
258,-115.419402641,-100.642397926
259,-115.399622417,-100.642397906
260,-115.379904893,-100.642397887
261,-115.360249674,-100.642397869
262,-115.340656371,-100.642397852
263,-115.321124596,-100.642397836
264,-115.301653969,-100.642397821
265,-115.282244112,-100.642397806
266,-115.26289465,-100.642397793
267,-115.243605214,-100.642397779
268,-115.224375438,-100.642397767
269,-115.205204958,-100.642397755
270,-115.186093417,-100.642397744
271,-115.167040459,-100.642397733
272,-115.148045733,-100.642397723
273,-115.129108891,-100.642397713
274,-115.110229589,-100.642397704
275,-115.091407485,-100.642397695
276,-115.072642243,-100.642397687
277,-115.053933528,-100.642397679
278,-115.035281008,-100.642397671
279,-115.016684358,-100.642397664
280,-114.998143251,-100.642397657
281,-114.979657367,-100.642397651
282,-114.961226388,-100.642397645
283,-114.942849999,-100.642397639
284,-114.924527887,-100.642397634
285,-114.906259743,-100.642397628
286,-114.888045262,-100.642397623
287,-114.86988414,-100.642397619
288,-114.851776076,-100.642397614
289,-114.833720774,-100.64239761
290,-114.815717939,-100.642397606
291,-114.797767277,-100.642397602
292,-114.779868501,-100.642397598
293,-114.762021323,-100.642397595
294,-114.74422546,-100.642397591
295,-114.72648063,-100.642397588
296,-114.708786554,-100.642397585
297,-114.691142956,-100.642397582
298,-114.673549562,-100.64239758
299,-114.656006101,-100.642397577
300,-114.638512303,-100.642397575


==> PythonExperiment_Adagradvs.AdagradG_nhanes3_MLE.csv <==
Iterations,Adagrad,AdagradG
0,-10847.0602286,-10847.0602286
1,-10605.2050199,-19392.0000062
2,-10446.2741781,-9090.87180022
3,-10323.1283063,-8714.12993293
4,-10221.0143989,-9593.69751809
5,-10133.1045851,-7734.62151765
6,-10055.5884058,-7785.07069703
7,-9986.0867679,-7415.65757259
8,-9922.99801075,-7400.74247693
9,-9865.18373538,-7134.47287287
10,-9811.80094397,-7078.16342139
11,-9762.2050195,-6908.59227188
12,-9715.89014113,-6842.22124704
13,-9672.45087733,-6732.83864485
14,-9631.55643235,-6670.89971291
15,-9592.93279976,-6596.24124472
16,-9556.35004648,-6543.08909582
17,-9521.6130335,-6488.51644409
18,-9488.55450293,-6444.04400909
19,-9457.02983366,-6401.49462569
20,-9426.91299885,-6364.1393301
21,-9398.093405,-6329.18240659
22,-9370.47338872,-6297.26928618
23,-9343.96621144,-6267.43085936
24,-9318.4944362,-6239.62754823
25,-9293.98860126,-6213.48292339
26,-9270.38612679,-6188.84511038
27,-9247.63040658,-6165.53229898
28,-9225.67004791,-6143.41169871
29,-9204.458231,-6122.37233456
30,-9183.95216608,-6102.31423331
31,-9164.11263026,-6083.15779821
32,-9144.90357051,-6064.82766672
33,-9126.29176153,-6047.26170326
34,-9108.24650954,-6030.40114589
35,-9090.73939462,-6014.19551514
36,-9073.7440458,-5998.59755706
37,-9057.23594376,-5983.56548349
38,-9041.19224732,-5969.06048964
39,-9025.59164016,-5955.04764403
40,-9010.41419504,-5941.49465345
41,-8995.64125312,-5928.37213852
42,-8981.25531638,-5915.65298557
43,-8967.23995152,-5903.31236533
44,-8953.5797037,-5891.32736319
45,-8940.26001915,-5879.67690314
46,-8927.26717535,-5868.34151529
47,-8914.58821811,-5857.30323418
48,-8902.21090452,-5846.54543874
49,-8890.12365126,-5836.05275243
50,-8878.31548764,-5825.81092491
51,-8866.77601284,-5815.80674333
52,-8855.49535689,-5806.02794053
53,-8844.46414499,-5796.46311935
54,-8833.67346493,-5787.1016793
55,-8823.1148371,-5777.93375294
56,-8812.78018706,-5768.9501463
57,-8802.66182021,-5760.14228573
58,-8792.75239852,-5751.50216884
59,-8783.04491902,-5743.02232023
60,-8773.53269397,-5734.69575072
61,-8764.20933246,-5726.5159204
62,-8755.06872341,-5718.47670461
63,-8746.10501977,-5710.57236296
64,-8737.31262386,-5702.79751083
65,-8728.68617378,-5695.14709332
66,-8720.22053063,-5687.61636126
67,-8711.91076676,-5680.20084925
68,-8703.7521547,-5672.89635538
69,-8695.74015685,-5665.69892266
70,-8687.87041586,-5658.60482183
71,-8680.13874556,-5651.61053558
72,-8672.54112256,-5644.71274398
73,-8665.0736783,-5637.90831099
74,-8657.73269159,-5631.19427206
75,-8650.51458162,-5624.56782263
76,-8643.41590139,-5618.02630749
77,-8636.43333153,-5611.56721096
78,-8629.56367441,-5605.18814777
79,-8622.8038487,-5598.88685458
80,-8616.15088413,-5592.66118221
81,-8609.60191661,-5586.50908832
82,-8603.15418356,-5580.42863068
83,-8596.80501955,-5574.41796088
84,-8590.55185212,-5568.47531855
85,-8584.39219789,-5562.59902587
86,-8578.32365873,-5556.78748256
87,-8572.34391833,-5551.0391612
88,-8566.45073875,-5545.3526028
89,-8560.64195725,-5539.72641277
90,-8554.91548327,-5534.15925709
91,-8549.2692955,-5528.64985878
92,-8543.70143915,-5523.19699455
93,-8538.21002331,-5517.79949174
94,-8532.79321848,-5512.45622542
95,-8527.44925414,-5507.16611568
96,-8522.1764165,-5501.92812511
97,-8516.97304633,-5496.74125644
98,-8511.83753687,-5491.60455032
99,-8506.76833186,-5486.51708323
100,-8501.76392364,-5481.47796557
101,-8496.82285132,-5476.48633985
102,-8491.94369905,-5471.54137892
103,-8487.1250944,-5466.64228446
104,-8482.36570668,-5461.78828538
105,-8477.66424551,-5456.97863652
106,-8473.01945929,-5452.21261723
107,-8468.43013384,-5447.48953018
108,-8463.89509102,-5442.8087002
109,-8459.41318748,-5438.16947313
110,-8454.9833134,-5433.57121484
111,-8450.60439129,-5429.01331023
112,-8446.27537488,-5424.49516234
113,-8441.995248,-5420.01619146
114,-8437.76302355,-5415.57583433
115,-8433.57774247,-5411.17354339
116,-8429.43847277,-5406.80878605
117,-8425.34430861,-5402.481044
118,-8421.29436941,-5398.18981259
119,-8417.28779893,-5393.9346002
120,-8413.32376452,-5389.71492771
121,-8409.40145627,-5385.53032792
122,-8405.52008625,-5381.38034505
123,-8401.67888779,-5377.26453429
124,-8397.87711473,-5373.1824613
125,-8394.11404079,-5369.13370183
126,-8390.38895886,-5365.11784125
127,-8386.70118039,-5361.13447423
128,-8383.0500348,-5357.18320434
129,-8379.43486883,-5353.26364369
130,-8375.85504604,-5349.37541266
131,-8372.30994624,-5345.51813952
132,-8368.79896494,-5341.69146019
133,-8365.32151289,-5337.89501793
134,-8361.87701554,-5334.1284631
135,-8358.46491263,-5330.39145288
136,-8355.08465769,-5326.68365105
137,-8351.73571762,-5323.00472776
138,-8348.41757228,-5319.35435932
139,-8345.12971406,-5315.73222797
140,-8341.87164752,-5312.13802173
141,-8338.64288898,-5308.57143415
142,-8335.44296621,-5305.0321642
143,-8332.271418,-5301.51991607
144,-8329.12779389,-5298.034399
145,-8326.01165384,-5294.57532712
146,-8322.92256787,-5291.14241937
147,-8319.8601158,-5287.73539926
148,-8316.82388694,-5284.35399483
149,-8313.81347981,-5280.99793845
150,-8310.82850187,-5277.66696674
151,-8307.86856927,-5274.36082045
152,-8304.93330656,-5271.07924434
153,-8302.02234649,-5267.82198706
154,-8299.13532975,-5264.58880108
155,-8296.27190474,-5261.37944257
156,-8293.43172737,-5258.19367131
157,-8290.6144608,-5255.0312506
158,-8287.8197753,-5251.89194718
159,-8285.04734802,-5248.77553113
160,-8282.29686278,-5245.68177583
161,-8279.56800991,-5242.61045782
162,-8276.86048608,-5239.56135679
163,-8274.17399408,-5236.53425547
164,-8271.50824271,-5233.52893958
165,-8268.8629466,-5230.54519775
166,-8266.23782601,-5227.58282147
167,-8263.63260676,-5224.64160503
168,-8261.04702001,-5221.72134544
169,-8258.48080216,-5218.82184239
170,-8255.93369471,-5215.94289822
171,-8253.4054441,-5213.08431782
172,-8250.89580161,-5210.24590858
173,-8248.40452325,-5207.42748041
174,-8245.93136959,-5204.62884559
175,-8243.47610568,-5201.84981882
176,-8241.03850094,-5199.0902171
177,-8238.61832902,-5196.34985974
178,-8236.21536775,-5193.62856828
179,-8233.82939897,-5190.92616647
180,-8231.46020847,-5188.24248023
181,-8229.10758591,-5185.5773376
182,-8226.77132469,-5182.93056873
183,-8224.45122188,-5180.30200579
184,-8222.14707811,-5177.691483
185,-8219.85869753,-5175.09883654
186,-8217.58588768,-5172.52390455
187,-8215.32845946,-5169.96652711
188,-8213.08622699,-5167.42654614
189,-8210.85900758,-5164.90380546
190,-8208.64662166,-5162.39815069
191,-8206.44889268,-5159.90942927
192,-8204.26564706,-5157.43749038
193,-8202.09671413,-5154.98218496
194,-8199.94192603,-5152.54336566
195,-8197.80111769,-5150.12088682
196,-8195.67412676,-5147.71460443
197,-8193.56079353,-5145.32437614
198,-8191.46096087,-5142.95006118
199,-8189.37447421,-5140.59152039
200,-8187.30118145,-5138.24861616
201,-8185.24093292,-5135.92121244
202,-8183.19358134,-5133.60917469
203,-8181.15898175,-5131.31236984
204,-8179.13699146,-5129.03066634
205,-8177.12747002,-5126.76393407
206,-8175.13027918,-5124.51204433
207,-8173.14528279,-5122.27486986
208,-8171.17234684,-5120.05228478
209,-8169.21133935,-5117.84416458
210,-8167.26213036,-5115.65038611
211,-8165.32459188,-5113.47082754
212,-8163.39859784,-5111.30536839
213,-8161.48402408,-5109.15388946
214,-8159.58074829,-5107.01627281
215,-8157.68864998,-5104.8924018
216,-8155.80761044,-5102.78216102
217,-8153.93751273,-5100.6854363
218,-8152.07824159,-5098.60211467
219,-8150.22968346,-5096.53208436
220,-8148.39172645,-5094.47523479
221,-8146.56426025,-5092.43145655
222,-8144.74717618,-5090.40064137
223,-8142.94036708,-5088.38268212
224,-8141.14372734,-5086.37747278
225,-8139.35715286,-5084.38490847
226,-8137.58054098,-5082.40488537
227,-8135.81379053,-5080.43730075
228,-8134.05680171,-5078.48205295
229,-8132.30947616,-5076.53904135
230,-8130.57171686,-5074.60816637
231,-8128.84342814,-5072.68932947
232,-8127.12451565,-5070.78243309
233,-8125.41488634,-5068.88738071
234,-8123.71444843,-5067.00407676
235,-8122.02311138,-5065.13242666
236,-8120.3407859,-5063.2723368
237,-8118.66738389,-5061.42371451
238,-8117.00281843,-5059.58646804
239,-8115.34700379,-5057.76050661
240,-8113.69985537,-5055.94574031
241,-8112.06128969,-5054.14208017
242,-8110.43122439,-5052.34943809
243,-8108.80957817,-5050.56772686
244,-8107.19627084,-5048.79686014
245,-8105.59122323,-5047.03675245
246,-8103.99435721,-5045.28731917
247,-8102.40559568,-5043.54847649
248,-8100.82486251,-5041.82014147
249,-8099.25208258,-5040.10223196
250,-8097.68718172,-5038.39466663
251,-8096.13008672,-5036.69736496
252,-8094.58072531,-5035.0102472
253,-8093.03902611,-5033.3332344
254,-8091.50491868,-5031.66624837
255,-8089.97833345,-5030.00921169
256,-8088.45920173,-5028.36204768
257,-8086.94745569,-5026.72468043
258,-8085.44302836,-5025.09703474
259,-8083.94585359,-5023.47903616
260,-8082.45586605,-5021.87061094
261,-8080.97300123,-5020.27168605
262,-8079.49719541,-5018.68218917
263,-8078.02838565,-5017.10204865
264,-8076.56650978,-5015.53119354
265,-8075.1115064,-5013.96955358
266,-8073.66331485,-5012.41705916
267,-8072.2218752,-5010.87364135
268,-8070.78712826,-5009.33923186
269,-8069.35901553,-5007.81376305
270,-8067.93747923,-5006.29716792
271,-8066.52246227,-5004.78938012
272,-8065.11390824,-5003.2903339
273,-8063.7117614,-5001.79996414
274,-8062.31596666,-5000.31820633
275,-8060.92646961,-4998.84499656
276,-8059.54321646,-4997.38027153
277,-8058.16615404,-4995.92396851
278,-8056.79522984,-4994.47602538
279,-8055.43039192,-4993.03638056
280,-8054.07158898,-4991.60497308
281,-8052.71877029,-4990.18174252
282,-8051.37188573,-4988.76662901
283,-8050.03088574,-4987.35957323
284,-8048.69572134,-4985.96051642
285,-8047.3663441,-4984.56940035
286,-8046.04270616,-4983.18616733
287,-8044.72476018,-4981.81076019
288,-8043.4124594,-4980.44312229
289,-8042.10575755,-4979.08319749
290,-8040.80460889,-4977.73093018
291,-8039.50896821,-4976.38626524
292,-8038.21879081,-4975.04914806
293,-8036.93403247,-4973.71952452
294,-8035.65464947,-4972.39734098
295,-8034.3805986,-4971.08254429
296,-8033.11183709,-4969.77508178
297,-8031.84832267,-4968.47490125
298,-8030.59001355,-4967.18195096
299,-8029.33686836,-4965.89617965
300,-8028.08884621,-4964.6175365


==> PythonExperiment_Adagradvs.AdagradG_pcs_MLE.csv <==
Iterations,Adagrad,AdagradG
0,-262.702781432,-262.702781432
1,-261.076562359,-443.751752764
2,-260.017900634,-280.911549581
3,-259.201906133,-256.762899051
4,-258.527702374,-233.924983669
5,-257.948783606,-227.081569923
6,-257.439265299,-222.765853295
7,-256.983020322,-220.431393683
8,-256.569211144,-218.682704944
9,-256.190147406,-217.387584012
10,-255.840142947,-216.304095746
11,-255.514856027,-215.391457743
12,-255.210884573,-214.589924458
13,-254.925505543,-213.879956986
14,-254.65650031,-213.240917508
15,-254.402033772,-212.661782636
16,-254.160568262,-212.132936531
17,-253.930800791,-211.647620822
18,-253.711616313,-211.200239741
19,-253.502052304,-210.786310599
20,-253.301271466,-210.402084472
21,-253.108540403,-210.044377363
22,-252.923212742,-209.7104658
23,-252.744715619,-209.397974498
24,-252.572538743,-209.104834186
25,-252.406225463,-208.829216412
26,-252.245365417,-208.569508461
27,-252.089588414,-208.3242747
28,-251.938559325,-208.092238321
29,-251.791973773,-207.872256956
30,-251.649554487,-207.663308522
31,-251.511048185,-207.46447484
32,-251.376222909,-207.274930532
33,-251.244865717,-207.093931467
34,-251.116780701,-206.920806049
35,-250.991787247,-206.754946774
36,-250.869718523,-206.595803414
37,-250.750420151,-206.442876679
38,-250.633749037,-206.295712892
39,-250.519572337,-206.153899142
40,-250.407766542,-206.017059107
41,-250.298216659,-205.884849302
42,-250.190815485,-205.756955793
43,-250.085462957,-205.633091254
44,-249.982065562,-205.512992376
45,-249.880535813,-205.396417536
46,-249.780791776,-205.283144738
47,-249.682756633,-205.172969764
48,-249.586358302,-205.065704521
49,-249.491529072,-204.961175566
50,-249.39820529,-204.859222775
51,-249.306327057,-204.759698151
52,-249.215837969,-204.662464758
53,-249.126684861,-204.567395748
54,-249.03881759,-204.474373498
55,-248.95218882,-204.383288818
56,-248.866753834,-204.294040246
57,-248.782470359,-204.206533403
58,-248.699298402,-204.120680409
59,-248.6172001,-204.036399361
60,-248.536139583,-203.953613846
61,-248.456082844,-203.872252512
62,-248.376997623,-203.792248666
63,-248.298853291,-203.713539917
64,-248.221620753,-203.636067844
65,-248.145272353,-203.559777698
66,-248.06978178,-203.484618125
67,-247.995123993,-203.410540914
68,-247.921275139,-203.337500773
69,-247.848212484,-203.265455111
70,-247.775914348,-203.194363849
71,-247.704360038,-203.124189243
72,-247.633529796,-203.054895717
73,-247.563404741,-202.98644972
74,-247.49396682,-202.91881958
75,-247.425198762,-202.851975385
76,-247.357084031,-202.785888858
77,-247.289606788,-202.720533256
78,-247.222751849,-202.655883264
79,-247.156504652,-202.591914908
80,-247.090851221,-202.528605467
81,-247.025778136,-202.465933391
82,-246.961272503,-202.403878234
83,-246.897321923,-202.342420582
84,-246.833914472,-202.281541988
85,-246.77103867,-202.22122492
86,-246.708683462,-202.161452699
87,-246.646838196,-202.102209454
88,-246.585492602,-202.043480071
89,-246.524636772,-201.985250152
90,-246.464261142,-201.927505971
91,-246.40435648,-201.870234438
92,-246.344913862,-201.813423062
93,-246.285924663,-201.75705992
94,-246.227380541,-201.701133622
95,-246.169273426,-201.645633282
96,-246.111595501,-201.590548496
97,-246.054339199,-201.535869311
98,-245.997497185,-201.4815862
99,-245.941062348,-201.427690047
100,-245.885027792,-201.374172116
101,-245.829386826,-201.321024039
102,-245.774132953,-201.268237793
103,-245.719259867,-201.215805683
104,-245.664761437,-201.163720328
105,-245.610631707,-201.11197464
106,-245.556864886,-201.060561816
107,-245.50345534,-201.00947532
108,-245.450397587,-200.95870887
109,-245.397686292,-200.908256426
110,-245.34531626,-200.858112181
111,-245.293282429,-200.808270546
112,-245.241579867,-200.758726142
113,-245.190203769,-200.70947379
114,-245.139149446,-200.6605085
115,-245.088412328,-200.611825465
116,-245.037987954,-200.563420049
117,-244.987871972,-200.515287784
118,-244.93806013,-200.467424358
119,-244.888548281,-200.41982561
120,-244.83933237,-200.372487522
121,-244.790408436,-200.325406216
122,-244.741772608,-200.278577942
123,-244.693421104,-200.231999077
124,-244.645350221,-200.185666121
125,-244.597556342,-200.139575684
126,-244.550035926,-200.09372449
127,-244.502785507,-200.048109366
128,-244.455801695,-200.002727241
129,-244.409081171,-199.95757514
130,-244.362620682,-199.91265018
131,-244.316417046,-199.867949568
132,-244.270467143,-199.823470595
133,-244.224767917,-199.779210632
134,-244.179316373,-199.735167132
135,-244.134109575,-199.691337619
136,-244.089144644,-199.64771969
137,-244.044418759,-199.604311011
138,-243.99992915,-199.561109316
139,-243.955673103,-199.518112398
140,-243.911647952,-199.475318116
141,-243.867851085,-199.432724384
142,-243.824279934,-199.390329174
143,-243.780931981,-199.348130512
144,-243.737804753,-199.306126474
145,-243.694895821,-199.264315188
146,-243.652202803,-199.222694829
147,-243.609723353,-199.181263619
148,-243.567455173,-199.140019824
149,-243.525396001,-199.098961751
150,-243.483543615,-199.058087751
151,-243.441895831,-199.017396213
152,-243.400450505,-198.976885563
153,-243.359205525,-198.936554266
154,-243.318158817,-198.896400821
155,-243.277308342,-198.856423761
156,-243.236652093,-198.816621651
157,-243.196188098,-198.77699309
158,-243.155914415,-198.737536704
159,-243.115829134,-198.698251151
160,-243.075930378,-198.659135117
161,-243.036216296,-198.620187314
162,-242.99668507,-198.581406482
163,-242.957334909,-198.542791384
164,-242.918164049,-198.504340809
165,-242.879170755,-198.46605357
166,-242.840353318,-198.427928503
167,-242.801710055,-198.389964465
168,-242.763239309,-198.352160334
169,-242.724939448,-198.314515009
170,-242.686808865,-198.277027411
171,-242.648845976,-198.239696477
172,-242.61104922,-198.202521165
173,-242.57341706,-198.165500449
174,-242.535947983,-198.128633321
175,-242.498640494,-198.091918792
176,-242.461493123,-198.055355885
177,-242.42450442,-198.018943643
178,-242.387672956,-197.982681122
179,-242.350997322,-197.946567393
180,-242.314476128,-197.910601541
181,-242.278108005,-197.874782667
182,-242.241891603,-197.839109882
183,-242.205825589,-197.803582312
184,-242.16990865,-197.768199097
185,-242.134139491,-197.732959386
186,-242.098516834,-197.697862342
187,-242.063039418,-197.66290714
188,-242.027705999,-197.628092964
189,-241.992515352,-197.593419011
190,-241.957466265,-197.558884487
191,-241.922557544,-197.52448861
192,-241.88778801,-197.490230606
193,-241.8531565,-197.456109712
194,-241.818661865,-197.422125174
195,-241.784302974,-197.388276246
196,-241.750078706,-197.354562194
197,-241.715987958,-197.320982289
198,-241.682029639,-197.287535813
199,-241.648202674,-197.254222054
200,-241.614506,-197.221040312
201,-241.580938567,-197.187989889
202,-241.547499339,-197.155070099
203,-241.514187294,-197.122280263
204,-241.481001419,-197.089619707
205,-241.447940718,-197.057087765
206,-241.415004204,-197.024683778
207,-241.382190904,-196.992407095
208,-241.349499855,-196.96025707
209,-241.316930107,-196.928233063
210,-241.284480722,-196.896334441
211,-241.252150771,-196.864560577
212,-241.219939338,-196.83291085
213,-241.187845517,-196.801384644
214,-241.155868413,-196.769981351
215,-241.124007142,-196.738700365
216,-241.092260829,-196.707541088
217,-241.06062861,-196.676502927
218,-241.029109632,-196.645585294
219,-240.99770305,-196.614787604
220,-240.96640803,-196.584109281
221,-240.935223747,-196.553549751
222,-240.904149385,-196.523108445
223,-240.873184139,-196.4927848
224,-240.842327211,-196.462578255
225,-240.811577813,-196.432488258
226,-240.780935166,-196.402514256
227,-240.750398498,-196.372655704
228,-240.719967049,-196.342912061
229,-240.689640065,-196.313282788
230,-240.659416799,-196.283767353
231,-240.629296515,-196.254365225
232,-240.599278484,-196.225075879
233,-240.569361984,-196.195898793
234,-240.539546302,-196.166833451
235,-240.509830733,-196.137879336
236,-240.480214577,-196.109035939
237,-240.450697145,-196.080302754
238,-240.421277754,-196.051679276
239,-240.391955726,-196.023165006
240,-240.362730393,-195.994759449
241,-240.333601094,-195.96646211
242,-240.304567172,-195.9382725
243,-240.275627981,-195.910190133
244,-240.246782879,-195.882214526
245,-240.21803123,-195.8543452
246,-240.189372408,-195.826581677
247,-240.160805789,-195.798923483
248,-240.132330759,-195.77137015
249,-240.103946709,-195.743921207
250,-240.075653035,-195.716576193
251,-240.047449141,-195.689334644
252,-240.019334436,-195.662196102
253,-239.991308335,-195.635160111
254,-239.96337026,-195.608226219
255,-239.935519636,-195.581393974
256,-239.907755897,-195.55466293
257,-239.88007848,-195.528032642
258,-239.85248683,-195.501502667
259,-239.824980395,-195.475072567
260,-239.797558629,-195.448741904
261,-239.770220993,-195.422510244
262,-239.742966952,-195.396377155
263,-239.715795975,-195.370342209
264,-239.688707539,-195.344404979
265,-239.661701123,-195.31856504
266,-239.634776213,-195.292821971
267,-239.607932299,-195.267175352
268,-239.581168877,-195.241624767
269,-239.554485446,-195.216169801
270,-239.527881511,-195.190810041
271,-239.501356581,-195.165545079
272,-239.47491017,-195.140374506
273,-239.448541797,-195.115297916
274,-239.422250985,-195.090314907
275,-239.396037261,-195.065425078
276,-239.369900156,-195.040628031
277,-239.343839208,-195.015923368
278,-239.317853955,-194.991310695
279,-239.291943943,-194.966789621
280,-239.266108721,-194.942359755
281,-239.240347841,-194.918020708
282,-239.214660861,-194.893772096
283,-239.18904734,-194.869613535
284,-239.163506845,-194.845544641
285,-239.138038943,-194.821565037
286,-239.112643207,-194.797674343
287,-239.087319215,-194.773872185
288,-239.062066545,-194.750158188
289,-239.036884782,-194.726531981
290,-239.011773514,-194.702993193
291,-238.986732332,-194.679541457
292,-238.96176083,-194.656176407
293,-238.936858607,-194.632897678
294,-238.912025266,-194.609704908
295,-238.887260411,-194.586597736
296,-238.86256365,-194.563575805
297,-238.837934597,-194.540638756
298,-238.813372867,-194.517786236
299,-238.788878079,-194.495017891
300,-238.764449854,-194.47233337


==> PythonExperiment_Adagradvs.AdagradG_uis_MLE.csv <==
Iterations,Adagrad,AdagradG
0,-398.559628822,-398.559628822
1,-393.168618765,-566.128223757
2,-389.561996149,-323.610938792
3,-386.731050472,-321.490243858
4,-384.358020121,-321.165783053
5,-382.295359697,-319.851232214
6,-380.460547235,-319.927330934
7,-378.801972469,-318.583355776
8,-377.28484121,-318.499826755
9,-375.884392381,-317.286626821
10,-374.582269311,-317.037158438
11,-373.364420218,-316.104719314
12,-372.219807655,-315.79621252
13,-371.139576015,-315.141430109
14,-370.116492916,-314.848462899
15,-369.144561858,-314.401848905
16,-368.218746074,-314.152827976
17,-367.334766912,-313.844595169
18,-366.488953551,-313.641795275
19,-365.678128945,-313.421311562
20,-364.89952186,-313.257332084
21,-364.150698064,-313.092094511
22,-363.429505817,-312.957967119
23,-362.734032182,-312.828115935
24,-362.062567644,-312.716206977
25,-361.413577197,-312.609777169
26,-360.785676491,-312.514353902
27,-360.177612017,-312.424092675
28,-359.588244511,-312.341074898
29,-359.016534973,-312.26249983
30,-358.461532801,-312.189038401
31,-357.922365674,-312.119297517
32,-357.398230871,-312.05339948
33,-356.888387793,-311.990611184
34,-356.392151476,-311.930860678
35,-355.908886958,-311.873731832
36,-355.438004354,-311.819098184
37,-354.97895453,-311.766701631
38,-354.531225309,-311.716412562
39,-354.094338104,-311.668055966
40,-353.667844944,-311.621515379
41,-353.251325828,-311.576662606
42,-352.844386359,-311.533397509
43,-352.44665564,-311.49162048
44,-352.057784373,-311.451246507
45,-351.677443166,-311.412194925
46,-351.305320989,-311.374393566
47,-350.941123797,-311.337775269
48,-350.584573273,-311.302278468
49,-350.235405689,-311.26784621
50,-349.89337087,-311.234425641
51,-349.558231256,-311.201967862
52,-349.229761038,-311.170427205
53,-348.907745375,-311.139761317
54,-348.59197967,-311.109930512
55,-348.282268911,-311.080897865
56,-347.978427067,-311.052628705
57,-347.680276522,-311.025090671
58,-347.387647569,-310.998253332
59,-347.100377927,-310.972088199
60,-346.818312306,-310.946568446
61,-346.541301999,-310.921668894
62,-346.269204505,-310.8973658
63,-346.00188318,-310.873636824
64,-345.739206911,-310.850460874
65,-345.481049818,-310.827818057
66,-345.227290965,-310.805689565
67,-344.977814106,-310.784057622
68,-344.732507433,-310.762905397
69,-344.491263353,-310.74221695
70,-344.253978273,-310.721977164
71,-344.020552396,-310.702171696
72,-343.79088954,-310.682786922
73,-343.564896955,-310.663809892
74,-343.342485164,-310.645228282
75,-343.123567806,-310.627030361
76,-342.908061488,-310.609204946
77,-342.695885653,-310.591741369
78,-342.486962443,-310.574629448
79,-342.281216587,-310.557859454
80,-342.078575277,-310.541422082
81,-341.878968067,-310.525308429
82,-341.682326764,-310.509509966
83,-341.488585339,-310.494018518
84,-341.297679827,-310.478826244
85,-341.109548248,-310.463925614
86,-340.924130518,-310.449309393
87,-340.741368378,-310.434970628
88,-340.561205315,-310.420902623
89,-340.383586495,-310.407098935
90,-340.208458695,-310.393553353
91,-340.035770242,-310.380259889
92,-339.865470949,-310.367212763
93,-339.697512063,-310.354406396
94,-339.531846207,-310.341835396
95,-339.368427329,-310.329494552
96,-339.207210654,-310.317378819
97,-339.048152637,-310.305483318
98,-338.891210915,-310.293803319
99,-338.736344269,-310.28233424
100,-338.583512581,-310.271071639
101,-338.432676794,-310.260011204
102,-338.283798878,-310.249148752
103,-338.136841789,-310.238480219
104,-337.991769443,-310.228001655
105,-337.848546674,-310.217709224
106,-337.707139212,-310.207599191
107,-337.567513646,-310.197667925
108,-337.429637401,-310.18791189
109,-337.293478705,-310.178327644
110,-337.15900657,-310.168911831
111,-337.026190758,-310.159661185
112,-336.895001767,-310.150572517
113,-336.765410797,-310.141642722
114,-336.637389737,-310.132868766
115,-336.510911139,-310.124247692
116,-336.385948199,-310.115776611
117,-336.262474734,-310.107452702
118,-336.14046517,-310.099273212
119,-336.019894516,-310.091235449
120,-335.900738351,-310.083336782
121,-335.782972808,-310.07557464
122,-335.666574554,-310.067946508
123,-335.551520777,-310.060449929
124,-335.437789169,-310.053082496
125,-335.325357914,-310.045841856
126,-335.214205673,-310.038725705
127,-335.10431157,-310.03173179
128,-334.995655177,-310.024857903
129,-334.888216508,-310.018101882
130,-334.781975998,-310.011461612
131,-334.6769145,-310.004935019
132,-334.573013266,-309.998520071
133,-334.470253941,-309.992214778
134,-334.368618554,-309.986017191
135,-334.268089499,-309.979925398
136,-334.168649538,-309.973937525
137,-334.070281778,-309.968051735
138,-333.972969675,-309.962266227
139,-333.876697013,-309.956579236
140,-333.781447904,-309.950989029
141,-333.687206776,-309.945493909
142,-333.593958366,-309.940092208
143,-333.501687711,-309.934782292
144,-333.410380142,-309.929562559
145,-333.320021275,-309.924431435
146,-333.230597006,-309.919387376
147,-333.142093502,-309.914428867
148,-333.054497196,-309.909554422
149,-332.96779478,-309.904762581
150,-332.881973199,-309.900051913
151,-332.797019642,-309.895421012
152,-332.712921542,-309.890868498
153,-332.629666564,-309.886393016
154,-332.547242606,-309.881993237
155,-332.465637787,-309.877667854
156,-332.384840445,-309.873415585
157,-332.304839134,-309.869235172
158,-332.225622615,-309.865125378
159,-332.147179853,-309.86108499
160,-332.069500014,-309.857112815
161,-331.992572456,-309.853207682
162,-331.916386731,-309.849368441
163,-331.840932575,-309.845593964
164,-331.766199906,-309.84188314
165,-331.692178821,-309.83823488
166,-331.618859591,-309.834648114
167,-331.546232658,-309.83112179
168,-331.474288628,-309.827654877
169,-331.403018273,-309.824246358
170,-331.332412523,-309.820895237
171,-331.262462465,-309.817600536
172,-331.193159337,-309.814361292
173,-331.124494528,-309.81117656
174,-331.056459573,-309.808045412
175,-330.98904615,-309.804966935
176,-330.922246078,-309.801940233
177,-330.856051313,-309.798964424
178,-330.790453944,-309.796038644
179,-330.725446193,-309.793162043
180,-330.661020413,-309.790333784
181,-330.59716908,-309.787553046
182,-330.533884796,-309.784819023
183,-330.471160283,-309.782130923
184,-330.408988383,-309.779487965
185,-330.347362053,-309.776889384
186,-330.286274367,-309.774334427
187,-330.225718508,-309.771822357
188,-330.16568777,-309.769352445
189,-330.106175554,-309.766923977
190,-330.047175367,-309.764536253
191,-329.988680819,-309.762188582
192,-329.930685623,-309.759880286
193,-329.873183588,-309.757610699
194,-329.816168623,-309.755379166
195,-329.759634732,-309.753185045
196,-329.703576014,-309.751027702
197,-329.647986658,-309.748906516
198,-329.592860944,-309.746820876
199,-329.53819324,-309.744770182
200,-329.483978004,-309.742753843
201,-329.430209774,-309.740771279
202,-329.376883177,-309.738821921
203,-329.323992919,-309.736905207
204,-329.271533787,-309.735020587
205,-329.219500647,-309.733167521
206,-329.167888444,-309.731345474
207,-329.116692199,-309.729553925
208,-329.065907006,-309.72779236
209,-329.015528034,-309.726060272
210,-328.965550525,-309.724357165
211,-328.91596979,-309.722682552
212,-328.866781211,-309.721035951
213,-328.817980237,-309.719416892
214,-328.769562386,-309.71782491
215,-328.72152324,-309.71625955
216,-328.673858447,-309.714720363
217,-328.626563719,-309.71320691
218,-328.579634829,-309.711718756
219,-328.533067613,-309.710255477
220,-328.486857966,-309.708816654
221,-328.441001844,-309.707401875
222,-328.395495259,-309.706010737
223,-328.350334283,-309.704642842
224,-328.305515041,-309.703297799
225,-328.261033716,-309.701975225
226,-328.216886545,-309.700674741
227,-328.173069818,-309.699395977
228,-328.129579876,-309.698138567
229,-328.086413115,-309.696902154
230,-328.043565978,-309.695686384
231,-328.001034961,-309.694490911
232,-327.958816607,-309.693315394
233,-327.916907509,-309.692159498
234,-327.875304307,-309.691022893
235,-327.834003685,-309.689905257
236,-327.793002377,-309.688806271
237,-327.75229716,-309.687725621
238,-327.711884854,-309.686663001
239,-327.671762327,-309.685618108
240,-327.631926484,-309.684590645
241,-327.592374278,-309.683580319
242,-327.5531027,-309.682586843
243,-327.514108782,-309.681609935
244,-327.475389597,-309.680649316
245,-327.436942259,-309.679704715
246,-327.398763919,-309.678775863
247,-327.360851765,-309.677862495
248,-327.323203027,-309.676964353
249,-327.285814967,-309.676081181
250,-327.248684887,-309.675212728
251,-327.211810124,-309.674358749
252,-327.17518805,-309.673519
253,-327.138816072,-309.672693245
254,-327.10269163,-309.671881247
255,-327.0668122,-309.671082777
256,-327.03117529,-309.67029761
257,-326.99577844,-309.669525521
258,-326.960619223,-309.668766292
259,-326.925695243,-309.668019708
260,-326.891004135,-309.667285558
261,-326.856543566,-309.666563634
262,-326.822311232,-309.66585373
263,-326.788304858,-309.665155647
264,-326.7545222,-309.664469186
265,-326.720961042,-309.663794153
266,-326.687619196,-309.663130357
267,-326.654494502,-309.662477611
268,-326.621584828,-309.661835729
269,-326.588888068,-309.66120453
270,-326.556402145,-309.660583835
271,-326.524125005,-309.659973469
272,-326.492054622,-309.65937326
273,-326.460188996,-309.658783037
274,-326.42852615,-309.658202634
275,-326.397064134,-309.657631887
276,-326.365801019,-309.657070635
277,-326.334734905,-309.656518719
278,-326.30386391,-309.655975983
279,-326.273186179,-309.655442274
280,-326.24269988,-309.654917441
281,-326.212403201,-309.654401336
282,-326.182294355,-309.653893813
283,-326.152371575,-309.653394729
284,-326.122633116,-309.652903944
285,-326.093077254,-309.652421319
286,-326.063702289,-309.651946717
287,-326.034506537,-309.651480005
288,-326.005488337,-309.651021051
289,-325.976646048,-309.650569726
290,-325.947978048,-309.650125903
291,-325.919482735,-309.649689456
292,-325.891158526,-309.649260262
293,-325.863003857,-309.648838201
294,-325.835017184,-309.648423154
295,-325.807196978,-309.648015003
296,-325.779541731,-309.647613633
297,-325.752049952,-309.647218933
298,-325.724720169,-309.646830789
299,-325.697550924,-309.646449094
300,-325.670540779,-309.646073739


==> PythonExperiment_NAGvs.NAGG_data103x1579_MLE.csv <==
Iterations,NAG,NAGG
0,-1092.05207961,-1094.35323059
1,-1240.35269438,-1084.57174324
2,-8847.85757498,-1075.74583203
3,-7776.00691606,-1065.75206523
4,-2864.52902243,-1054.93796437
5,-7438.72553072,-1043.63367469
6,-985.336579091,-1032.14148874
7,-962.208698361,-1020.72643515
8,-1467.57538997,-1009.60982323
9,-2954.56598122,-998.966406144
10,-2082.52802984,-988.925020589
11,-2083.74878884,-979.572043257
12,-1785.82193908,-970.956755547
13,-1509.22514575,-963.097689448
14,-1350.28637021,-955.989165615
15,-1167.83292096,-949.607447538
16,-1064.00874613,-943.916157522
17,-987.77112362,-938.870790037
18,-951.67359287,-934.422298864
19,-936.826190678,-930.519825218
20,-931.313167265,-927.112682775
21,-928.312719296,-924.151733237
22,-925.670743945,-921.590283552
23,-923.181361449,-919.384621946
24,-920.894847015,-917.494291001
25,-918.852195056,-915.88217618
26,-917.073380169,-914.514469951
27,-915.561763691,-913.360556027
28,-914.308130163,-912.392845633
29,-913.294286767,-911.586587913
30,-912.496163233,-910.91966927
31,-911.886395632,-910.372411148
32,-911.436405475,-909.927372065
33,-911.118005714,-909.569157183
34,-910.904579173,-909.284237101
35,-910.771883406,-909.060776543
36,-910.698539904,-908.888473054
37,-910.666265722,-908.758405519
38,-910.659902972,-908.662892234
39,-910.667296899,-908.595358224
40,-910.679067349,-908.550211562
41,-910.688311808,-908.522728498
42,-910.690271514,-908.508947245
43,-910.681985644,-908.505570311
44,-910.661952632,-908.509875266
45,-910.629812357,-908.5196338
46,-910.586058402,-908.533038923
47,-910.531785784,-908.548640042
48,-910.468476529,-908.565285639
49,-910.397823094,-908.582073157
50,-910.321587915,-908.598305658
51,-910.241496149,-908.613454732
52,-910.159157936,-908.627129105
53,-910.076016105,-908.639048355
54,-909.993315167,-908.649021123
55,-909.912087536,-908.656927228
56,-909.833153198,-908.662703097
57,-909.757129424,-908.66632998
58,-909.684447538,-908.667824463
59,-909.615374208,-908.667230836
60,-909.550035173,-908.66461499
61,-909.488439754,-908.660059501
62,-909.430504843,-908.653659709
63,-909.376077465,-908.645520591
64,-909.324955257,-908.635754299
65,-909.276904467,-908.624478274
66,-909.231675293,-908.611813858
67,-909.189014517,-908.597885349
68,-909.148675527,-908.582819441
69,-909.110425894,-908.566745002
70,-909.074052738,-908.549793109
71,-909.03936615,-908.532097279
72,-909.006200949,-908.513793805
73,-908.974417065,-908.495022092
74,-908.94389881,-908.475924911
75,-908.914553305,-908.456648466
76,-908.886308295,-908.437342184
77,-908.859109548,-908.41815816
78,-908.832918033,-908.399250207
79,-908.807707021,-908.380772482
80,-908.78345922,-908.362877691
81,-908.760164071,-908.345714902
82,-908.737815251,-908.329427046
83,-908.716408451,-908.314148168
84,-908.695939455,-908.300000556
85,-908.676402552,-908.28709187
86,-908.657789261,-908.275512406
87,-908.640087387,-908.265332611
88,-908.623280378,-908.256601014
89,-908.607346954,-908.249342639
90,-908.592261003,-908.24355803
91,-908.577991684,-908.239222926
92,-908.564503729,-908.236288639
93,-908.55175789,-908.234683127
94,-908.539711511,-908.234312742
95,-908.528319189,-908.235064587
96,-908.517533491,-908.236809414
97,-908.507305699,-908.23940494
98,-908.497586569,-908.242699479
99,-908.488327065,-908.246535737
100,-908.479479061,-908.250754666
101,-908.470995992,-908.25519922
102,-908.462833446,-908.259717908
103,-908.454949677,-908.264168033
104,-908.447306045,-908.268418527
105,-908.439867368,-908.27235231
106,-908.4326022,-908.275868136
107,-908.425483011,-908.278881895
108,-908.4184863,-908.281327368
109,-908.411592622,-908.283156461
110,-908.404786548,-908.284338944
111,-908.398056557,-908.284861753
112,-908.391394869,-908.284727908
113,-908.384797234,-908.283955122
114,-908.378262668,-908.282574166
115,-908.37179316,-908.280627065
116,-908.365393353,-908.278165192
117,-908.359070201,-908.275247326
118,-908.352832617,-908.271937728
119,-908.346691116,-908.268304282
120,-908.340657458,-908.26441675
121,-908.334744297,-908.260345161
122,-908.328964844,-908.256158361
123,-908.323332547,-908.251922739
124,-908.317860787,-908.247701135
125,-908.312562603,-908.243551931
126,-908.307450437,-908.239528321
127,-908.302535915,-908.235677749
128,-908.297829645,-908.232041513
129,-908.293341056,-908.228654516
130,-908.28907826,-908.225545146
131,-908.285047944,-908.222735291
132,-908.281255295,-908.220240446
133,-908.277703946,-908.218069928
134,-908.274395954,-908.216227167
135,-908.271331797,-908.214710068
136,-908.268510399,-908.213511434
137,-908.265929172,-908.212619434
138,-908.263584078,-908.212018114
139,-908.261469706,-908.211687926
140,-908.259579365,-908.211606289
141,-908.257905188,-908.211748146
142,-908.25643824,-908.212086526
143,-908.255168645,-908.2125931
144,-908.254085708,-908.213238717
145,-908.253178045,-908.213993917
146,-908.252433713,-908.214829413
147,-908.251840339,-908.215716539
148,-908.251385253,-908.216627659
149,-908.251055606,-908.217536523
150,-908.250838497,-908.218418591
151,-908.250721083,-908.219251296
152,-908.250690691,-908.220014268
153,-908.250734918,-908.220689502
154,-908.250841721,-908.221261493
155,-908.250999504,-908.221717313
156,-908.251197192,-908.222046653
157,-908.251424298,-908.222241834
158,-908.251670976,-908.222297773
159,-908.251928075,-908.222211921
160,-908.252187167,-908.221984176
161,-908.252440584,-908.221616771
162,-908.252681432,-908.221114136
163,-908.252903608,-908.220482743
164,-908.253101795,-908.219730938
165,-908.253271466,-908.218868748
166,-908.253408865,-908.217907686
167,-908.253510991,-908.216860536
168,-908.253575577,-908.215741132
169,-908.253601053,-908.214564129
170,-908.253586519,-908.213344763
171,-908.253531698,-908.212098614
172,-908.253436901,-908.210841355
173,-908.253302975,-908.209588517
174,-908.25313126,-908.208355241
175,-908.252923536,-908.207156047
176,-908.252681975,-908.206004609
177,-908.252409087,-908.204913543
178,-908.252107669,-908.20389421
179,-908.251780753,-908.202956547
180,-908.251431561,-908.202108913
181,-908.251063445,-908.201357971
182,-908.250679852,-908.200708595
183,-908.250284267,-908.200163812
184,-908.249880179,-908.19972478
185,-908.249471033,-908.199390799
186,-908.249060197,-908.199159363
187,-908.248650925,-908.199026242
188,-908.248246325,-908.1989856
189,-908.24784933,-908.199030141
190,-908.247462674,-908.199151294
191,-908.24708887,-908.199339404
192,-908.24673019,-908.199583955
193,-908.246388651,-908.199873804
194,-908.246066004,-908.20019742
195,-908.245763723,-908.200543128
196,-908.245483002,-908.200899345
197,-908.245224752,-908.201254816
198,-908.244989601,-908.201598821
199,-908.244777898,-908.201921381
200,-908.244589716,-908.202213422
201,-908.244424866,-908.202466926
202,-908.244282903,-908.20267505
203,-908.244163139,-908.202832207
204,-908.244064658,-908.202934123
205,-908.243986332,-908.202977866
206,-908.243926835,-908.202961831
207,-908.243884668,-908.202885715
208,-908.243858169,-908.20275045
209,-908.243845541,-908.202558122
210,-908.243844867,-908.202311871
211,-908.243854131,-908.202015767
212,-908.243871241,-908.201674687
213,-908.243894048,-908.201294172
214,-908.243920367,-908.200880282
215,-908.243947993,-908.200439461
216,-908.243974726,-908.199978384
217,-908.243998384,-908.199503828
218,-908.244016827,-908.199022542
219,-908.244027964,-908.198541123
220,-908.244029779,-908.198065912
221,-908.244020337,-908.197602893
222,-908.243997804,-908.197157613
223,-908.243960452,-908.196735108
224,-908.243906675,-908.196339849
225,-908.243834997,-908.195975691
226,-908.243744077,-908.195645851
227,-908.24363272,-908.195352878
228,-908.243499879,-908.195098652
229,-908.243344659,-908.194884383
230,-908.243166321,-908.194710622
231,-908.242964283,-908.194577285
232,-908.242738118,-908.194483678
233,-908.242487555,-908.194428533
234,-908.242212475,-908.194410053
235,-908.24191291,-908.194425955
236,-908.241589037,-908.194473526
237,-908.241241172,-908.194549676
238,-908.240869765,-908.194650998
239,-908.240475393,-908.19477383
240,-908.240058753,-908.194914317
241,-908.239620654,-908.195068474
242,-908.239162006,-908.195232253
243,-908.238683815,-908.195401601
244,-908.238187171,-908.195572527
245,-908.237673239,-908.195741159
246,-908.237143249,-908.1959038
247,-908.236598488,-908.196056985
248,-908.236040286,-908.196197522
249,-908.235470014,-908.196322547
250,-908.234889066,-908.196429552
251,-908.234298854,-908.196516423
252,-908.233700798,-908.196581464
253,-908.23309632,-908.196623419
254,-908.232486828,-908.196641478
255,-908.231873717,-908.196635287
256,-908.231258356,-908.196604941
257,-908.230642081,-908.196550979
258,-908.230026191,-908.196474359
259,-908.22941194,-908.19637644
260,-908.228800531,-908.196258949
261,-908.228193112,-908.196123945
262,-908.227590771,-908.195973773
263,-908.226994535,-908.195811021
264,-908.226405361,-908.195638471
265,-908.225824138,-908.195459039
266,-908.225251684,-908.195275726
267,-908.224688742,-908.195091558
268,-908.224135981,-908.194909532
269,-908.223593997,-908.194732561
270,-908.22306331,-908.194563419
271,-908.222544364,-908.194404695
272,-908.222037531,-908.194258746
273,-908.221543111,-908.194127659
274,-908.221061333,-908.194013214
275,-908.220592357,-908.193916858
276,-908.220136277,-908.193839684
277,-908.219693124,-908.193782416
278,-908.219262868,-908.193745408
279,-908.218845422,-908.193728636
280,-908.218440646,-908.193731715
281,-908.218048347,-908.193753911
282,-908.21766829,-908.193794162
283,-908.217300192,-908.193851108
284,-908.216943736,-908.193923125
285,-908.216598566,-908.194008357
286,-908.216264298,-908.194104765
287,-908.215940521,-908.194210166
288,-908.215626798,-908.194322281
289,-908.215322677,-908.194438777
290,-908.215027688,-908.194557319
291,-908.21474135,-908.194675609
292,-908.214463175,-908.194791435
293,-908.214192669,-908.194902702
294,-908.213929338,-908.195007477
295,-908.21367269,-908.195104013
296,-908.213422236,-908.195190784
297,-908.213177497,-908.195266498
298,-908.212938003,-908.19533012
299,-908.212703297,-908.19538088


==> PythonExperiment_NAGvs.NAGG_edin_MLE.csv <==
Iterations,NAG,NAGG
0,-863.819038386,-866.640291129
1,-711.591903755,-714.104348238
2,-638.176493467,-602.478044252
3,-585.638548093,-516.892143435
4,-544.155088865,-452.069306238
5,-510.253504712,-402.895271105
6,-481.959913078,-365.429722763
7,-457.989131439,-336.743760239
8,-437.442611011,-314.664874111
9,-419.662889633,-297.575138974
10,-404.153317653,-284.266433853
11,-390.529684009,-273.836323366
12,-378.489172131,-265.610616056
13,-367.789483185,-259.08467173
14,-358.234282168,-253.87915518
15,-349.662758248,-249.707177591
16,-341.941960497,-246.350190478
17,-334.96106162,-243.640405419
18,-328.626994015,-241.447989451
19,-322.861082964,-239.671723348
20,-317.596417231,-238.232154798
21,-312.775773385,-237.066538021
22,-308.349961555,-236.125047818
23,-304.276495744,-235.36790489
24,-300.518516741,-234.76315989
25,-297.043913511,-234.28496329
26,-293.824601851,-233.912203871
27,-290.835928641,-233.627436332
28,-288.056177108,-233.416043163
29,-285.466153841,-233.26559101
30,-283.048842394,-233.165350137
31,-280.78911142,-233.105949527
32,-278.673467678,-233.079141672
33,-276.68984618,-233.077651648
34,-274.827431192,-233.095086082
35,-273.076502995,-233.125879672
36,-271.428306242,-233.165260365
37,-269.874936475,-233.209218783
38,-268.409242008,-233.254472486
39,-267.024738813,-233.298420338
40,-265.71553648,-233.339086143
41,-264.476273631,-233.375053272
42,-263.302061431,-233.405393422
43,-262.188434036,-233.42959292
44,-261.131305052,-233.447479664
45,-260.126929145,-233.459153129
46,-259.171868146,-233.464919194
47,-258.262961044,-233.465231061
48,-257.397297362,-233.460637189
49,-256.572193501,-233.451736936
50,-255.785171653,-233.439144439
51,-255.033940999,-233.423460972
52,-254.316380885,-233.405255718
53,-253.630525758,-233.385054437
54,-252.974551647,-233.363335067
55,-252.34676401,-233.340528899
56,-251.745586791,-233.317025671
57,-251.169552557,-233.29318081
58,-250.617293578,-233.269323141
59,-250.087533765,-233.245761596
60,-249.579081366,-233.222789895
61,-249.090822332,-233.200688566
62,-248.621714298,-233.179724174
63,-248.170781095,-233.160146013
64,-247.737107762,-233.142180843
65,-247.319835987,-233.126026421
66,-246.918159941,-233.111844674
67,-246.531322478,-233.09975532
68,-246.158611642,-233.089830632
69,-245.799357475,-233.082091866
70,-245.45292908,-233.076507726
71,-245.118731925,-233.072995023
72,-244.796205368,-233.071421532
73,-244.484820364,-233.071610915
74,-244.184077369,-233.073349441
75,-243.89350439,-233.076394162
76,-243.612655192,-233.080482104
77,-243.341107643,-233.085340012
78,-243.078462173,-233.090694143
79,-242.824340353,-233.096279639
80,-242.578383577,-233.101849008
81,-242.34025184,-233.107179347
82,-242.109622598,-233.11207802
83,-241.886189714,-233.11638661
84,-241.669662473,-233.119983095
85,-241.459764672,-233.122782307
86,-241.256233761,-233.124734834
87,-241.058820053,-233.125824609
88,-240.867285984,-233.126065486
89,-240.681405413,-233.125497094
90,-240.500962983,-233.124180304
91,-240.325753514,-233.122192571
92,-240.155581433,-233.119623399
93,-239.990260248,-233.116570114
94,-239.829612053,-233.113134059
95,-239.673467057,-233.109417317
96,-239.521663154,-233.105519953
97,-239.374045507,-233.101537789
98,-239.230466169,-233.097560665
99,-239.090783718,-233.09367111
100,-238.954862918,-233.089943379
101,-238.822574401,-233.086442756
102,-238.693794364,-233.083225078
103,-238.568404285,-233.080336428
104,-238.446290662,-233.077812938
105,-238.327344755,-233.075680712
106,-238.211462351,-233.073955833
107,-238.098543543,-233.072644484
108,-237.988492515,-233.071743191
109,-237.881217347,-233.071239207
110,-237.776629822,-233.071111063
111,-237.674645253,-233.0713293
112,-237.575182312,-233.071857393
113,-237.478162871,-233.072652851
114,-237.383511852,-233.073668494
115,-237.291157088,-233.074853853
116,-237.20102918,-233.076156677
117,-237.11306138,-233.077524467
118,-237.027189461,-233.078906
119,-236.943351606,-233.080252776
120,-236.861488303,-233.081520334
121,-236.781542233,-233.082669379
122,-236.703458181,-233.083666697
123,-236.627182938,-233.084485804
124,-236.552665216,-233.085107342
125,-236.479855561,-233.085519196
126,-236.408706276,-233.085716366
127,-236.339171345,-233.085700596
128,-236.27120636,-233.085479818
129,-236.204768453,-233.085067422
130,-236.139816234,-233.084481426
131,-236.076309724,-233.083743569
132,-236.0142103,-233.082878372
133,-235.953480638,-233.081912215
134,-235.89408466,-233.080872455
135,-235.835987482,-233.079786607
136,-235.779155367,-233.078681614
137,-235.723555676,-233.077583207
138,-235.669156829,-233.076515371
139,-235.615928259,-233.075499901
140,-235.563840373,-233.074556056
141,-235.512864515,-233.073700298
142,-235.462972929,-233.072946108
143,-235.414138723,-233.072303871
144,-235.366335836,-233.07178082
145,-235.319539009,-233.071381044
146,-235.273723751,-233.07110554
147,-235.228866313,-233.070952317
148,-235.184943659,-233.070916556
149,-235.14193344,-233.070990806
150,-235.099813967,-233.07116524
151,-235.058564189,-233.07142795
152,-235.01816367,-233.071765293
153,-234.978592565,-233.072162269
154,-234.9398316,-233.072602938
155,-234.901862051,-233.073070859
156,-234.864665726,-233.073549537
157,-234.828224945,-233.074022877
158,-234.792522521,-233.074475617
159,-234.757541748,-233.074893736
160,-234.723266377,-233.075264814
161,-234.689680608,-233.075578343
162,-234.656769067,-233.075825965
163,-234.6245168,-233.076001642
164,-234.592909253,-233.076101738
165,-234.56193226,-233.076125033
166,-234.531572031,-233.076072649
167,-234.50181514,-233.075947904
168,-234.472648513,-233.075756108
169,-234.444059416,-233.075504296
170,-234.416035443,-233.075200927
171,-234.388564508,-233.074855549
172,-234.361634835,-233.074478455
173,-234.335234945,-233.074080328
174,-234.309353651,-233.073671911
175,-234.283980045,-233.073263681
176,-234.259103492,-233.072865572
177,-234.23471362,-233.072486716
178,-234.210800314,-233.072135244
179,-234.187353707,-233.071818115
180,-234.164364173,-233.071541005
181,-234.141822318,-233.071308228
182,-234.119718977,-233.071122706
183,-234.098045202,-233.070985978
184,-234.076792261,-233.070898239
185,-234.055951629,-233.070858415
186,-234.035514981,-233.070864259
187,-234.015474189,-233.070912475
188,-233.995821316,-233.070998852
189,-233.976548606,-233.071118414
190,-233.957648487,-233.071265582
191,-233.939113558,-233.071434339
192,-233.920936589,-233.071618394
193,-233.903110514,-233.071811354
194,-233.885628431,-233.072006881
195,-233.868483588,-233.072198852
196,-233.85166939,-233.072381503
197,-233.835179387,-233.072549558
198,-233.819007274,-233.072698352
199,-233.803146885,-233.072823927
200,-233.78759219,-233.072923111
201,-233.772337293,-233.072993574
202,-233.757376426,-233.073033865
203,-233.742703946,-233.073043415
204,-233.728314334,-233.073022528
205,-233.71420219,-233.072972342
206,-233.70036223,-233.072894765
207,-233.686789282,-233.072792399
208,-233.673478287,-233.072668441
209,-233.660424291,-233.072526572
210,-233.647622446,-233.072370836
211,-233.635068007,-233.072205515
212,-233.622756327,-233.072034994
213,-233.610682858,-233.07186364
214,-233.598843145,-233.071695675
215,-233.587232827,-233.071535069
216,-233.575847632,-233.071385434
217,-233.564683377,-233.071249942
218,-233.553735964,-233.071131254
219,-233.543001379,-233.071031471
220,-233.532475691,-233.070952097
221,-233.522155047,-233.070894027
222,-233.512035672,-233.070857547
223,-233.502113868,-233.070842354
224,-233.492386012,-233.070847591
225,-233.482848552,-233.070871891
226,-233.473498006,-233.07091344
227,-233.464330964,-233.070970039
228,-233.455344081,-233.071039184
229,-233.446534078,-233.071118141
230,-233.437897744,-233.07120403
231,-233.429431925,-233.071293904
232,-233.421133534,-233.071384834
233,-233.412999541,-233.07147398
234,-233.405026976,-233.071558667
235,-233.397212925,-233.071636446
236,-233.389554533,-233.071705153
237,-233.382048995,-233.071762953
238,-233.374693565,-233.071808382
239,-233.367485547,-233.071840367
240,-233.360422294,-233.071858247
241,-233.353501214,-233.07186177
242,-233.346719759,-233.071851095
243,-233.340075433,-233.071826764
244,-233.333565784,-233.071789681
245,-233.327188407,-233.071741073
246,-233.320940943,-233.071682444
247,-233.314821074,-233.071615526
248,-233.308826528,-233.071542224
249,-233.302955074,-233.071464555
250,-233.29720452,-233.071384588
251,-233.291572717,-233.071304388
252,-233.286057555,-233.071225955
253,-233.28065696,-233.071151169
254,-233.2753689,-233.07108175
255,-233.270191375,-233.071019204
256,-233.265122425,-233.070964801
257,-233.260160125,-233.070919537
258,-233.255302581,-233.070884127
259,-233.250547938,-233.070858987
260,-233.245894371,-233.070844242
261,-233.241340088,-233.070839727
262,-233.236883329,-233.070845007
263,-233.232522367,-233.070859398
264,-233.228255503,-233.070881999
265,-233.224081068,-233.070911719
266,-233.219997425,-233.07094732
267,-233.216002963,-233.070987453
268,-233.212096101,-233.071030702
269,-233.208275285,-233.071075622
270,-233.204538987,-233.07112078
271,-233.200885707,-233.071164794
272,-233.19731397,-233.071206366
273,-233.193822328,-233.071244315
274,-233.190409356,-233.071277604
275,-233.187073655,-233.071305361
276,-233.183813848,-233.071326896
277,-233.180628585,-233.071341714
278,-233.177516536,-233.071349521
279,-233.174476395,-233.071350223
280,-233.171506878,-233.071343923
281,-233.168606722,-233.071330911
282,-233.165774687,-233.071311651
283,-233.163009552,-233.07128676
284,-233.160310118,-233.071256991
285,-233.157675206,-233.071223202
286,-233.155103657,-233.071186338
287,-233.15259433,-233.071147396
288,-233.150146105,-233.071107398
289,-233.147757879,-233.071067367
290,-233.145428568,-233.071028293
291,-233.143157107,-233.07099111
292,-233.140942447,-233.070956676
293,-233.138783558,-233.070925744
294,-233.136679425,-233.070898952
295,-233.134629053,-233.070876806
296,-233.132631459,-233.070859669
297,-233.130685681,-233.070847759
298,-233.128790769,-233.070841143
299,-233.12694579,-233.070839745


==> PythonExperiment_NAGvs.NAGG_lbw_MLE.csv <==
Iterations,NAG,NAGG
0,-130.292261893,-130.738025059
1,-115.400288984,-115.439058829
2,-112.140502916,-110.724881664
3,-110.315690074,-107.320417647
4,-108.941896189,-105.030684835
5,-107.860545182,-103.548515018
6,-106.992541921,-102.605434794
7,-106.285384084,-102.00755431
8,-105.70190835,-101.62611285
9,-105.215038268,-101.378398569
10,-104.80460721,-101.211815364
11,-104.455310364,-101.0933505
12,-104.155350126,-101.003134834
13,-103.895518544,-100.93029003
14,-103.66855879,-100.869818216
15,-103.468708132,-100.820018202
16,-103.2913622,-100.78042357
17,-103.132822974,-100.750435851
18,-102.990106466,-100.728734021
19,-102.860794204,-100.713338269
20,-102.742917591,-100.702048021
21,-102.634867312,-100.692942998
22,-102.535322026,-100.684722209
23,-102.443192022,-100.6767939
24,-102.357574504,-100.669150413
25,-102.277717978,-100.662126679
26,-102.202993774,-100.656147469
27,-102.132873182,-100.651536998
28,-102.066909045,-100.648421044
29,-102.004720876,-100.64671543
30,-101.945982818,-100.64617393
31,-101.890413859,-100.646463082
32,-101.837769898,-100.647236429
33,-101.787837282,-100.64819066
34,-101.740427557,-100.649096729
35,-101.695373198,-100.649807481
36,-101.652524134,-100.650248443
37,-101.611744926,-100.650400171
38,-101.572912473,-100.65027945
39,-101.535914147,-100.649924011
40,-101.500646281,-100.649382367
41,-101.467012933,-100.648708011
42,-101.434924887,-100.647956048
43,-101.404298837,-100.647180407
44,-101.375056718,-100.646430576
45,-101.347125164,-100.645747878
46,-101.320435058,-100.645162031
47,-101.294921166,-100.644688968
48,-101.270521829,-100.644330627
49,-101.247178711,-100.644076829
50,-101.224836579,-100.643908826
51,-101.203443122,-100.643803647
52,-101.182948794,-100.64373832
53,-101.163306671,-100.643693171
54,-101.144472331,-100.643653758
55,-101.126403741,-100.643611381
56,-101.109061153,-100.643562429
57,-101.092407006,-100.643507007
58,-101.076405841,-100.643447345
59,-101.061024204,-100.643386362
60,-101.04623057,-100.643326651
61,-101.031995254,-100.643269941
62,-101.018290334,-100.643216979
63,-101.005089569,-100.643167704
64,-100.992368323,-100.643121548
65,-100.980103485,-100.643077767
66,-100.968273393,-100.643035697
67,-100.956857764,-100.642994935
68,-100.945837613,-100.642955421
69,-100.935195187,-100.642917455
70,-100.92491389,-100.642881653
71,-100.914978219,-100.642848851
72,-100.905373691,-100.642819978
73,-100.896086783,-100.642795897
74,-100.887104868,-100.642777235
75,-100.87841615,-100.64276423
76,-100.870009613,-100.642756619
77,-100.861874957,-100.642753588
78,-100.854002551,-100.642753808
79,-100.846383377,-100.642755553
80,-100.839008982,-100.642756883
81,-100.831871436,-100.642755868
82,-100.824963282,-100.642750822
83,-100.8182775,-100.642740498
84,-100.811807466,-100.642724238
85,-100.805546915,-100.64270204
86,-100.79948991,-100.642674546
87,-100.793630808,-100.642642962
88,-100.787964233,-100.642608914
89,-100.782485047,-100.642574273
90,-100.777188328,-100.642540962
91,-100.772069345,-100.642510779
92,-100.767123538,-100.642485233
93,-100.762346502,-100.642465436
94,-100.757733967,-100.642452026
95,-100.753281783,-100.642445147
96,-100.748985908,-100.642444473
97,-100.744842396,-100.642449268
98,-100.740847386,-100.64245848
99,-100.736997091,-100.642470848
100,-100.733287795,-100.642485016
101,-100.729715839,-100.642499643
102,-100.726277621,-100.642513493
103,-100.722969592,-100.642525513
104,-100.719788244,-100.642534879
105,-100.716730116,-100.64254102
106,-100.713791787,-100.642543622
107,-100.710969875,-100.642542612
108,-100.708261036,-100.642538132
109,-100.705661964,-100.642530505
110,-100.703169387,-100.642520194
111,-100.700780075,-100.642507765
112,-100.698490832,-100.642493852
113,-100.696298502,-100.642479122
114,-100.694199969,-100.642464243
115,-100.692192155,-100.642449861
116,-100.690272028,-100.642436566
117,-100.688436597,-100.642424875
118,-100.686682917,-100.64241521
119,-100.68500809,-100.642407874
120,-100.683409265,-100.642403047
121,-100.681883643,-100.64240077
122,-100.680428474,-100.64240095
123,-100.679041063,-100.642403365
124,-100.67771877,-100.642407675
125,-100.676459008,-100.642413452
126,-100.67525925,-100.642420199
127,-100.674117026,-100.642427388
128,-100.673029926,-100.642434493
129,-100.671995598,-100.642441023
130,-100.671011756,-100.642446551
131,-100.67007617,-100.642450741
132,-100.669186677,-100.642453363
133,-100.668341174,-100.642454302
134,-100.667537623,-100.64245356
135,-100.666774048,-100.642451243
136,-100.666048536,-100.642447551
137,-100.665359239,-100.642442754
138,-100.66470437,-100.642437168
139,-100.664082206,-100.642431135
140,-100.663491085,-100.642424993
141,-100.662929407,-100.642419056
142,-100.662395633,-100.642413602
143,-100.661888285,-100.642408853
144,-100.661405944,-100.642404971
145,-100.660947249,-100.642402056
146,-100.660510895,-100.642400142
147,-100.660095637,-100.64239921
148,-100.659700281,-100.642399186
149,-100.65932369,-100.642399959
150,-100.658964779,-100.642401385
151,-100.658622513,-100.642403301
152,-100.658295908,-100.642405535
153,-100.657984029,-100.642407914
154,-100.657685988,-100.642410275
155,-100.657400942,-100.642412471
156,-100.657128093,-100.642414377
157,-100.656866686,-100.642415896
158,-100.656616006,-100.642416958
159,-100.65637538,-100.642417527
160,-100.656144171,-100.642417594
161,-100.655921781,-100.64241718
162,-100.655707647,-100.642416333
163,-100.655501237,-100.642415118
164,-100.655302057,-100.642413618
165,-100.655109638,-100.642411925
166,-100.654923546,-100.642410134
167,-100.654743371,-100.642408336
168,-100.654568733,-100.642406615
169,-100.654399276,-100.642405044
170,-100.654234669,-100.642403679
171,-100.654074604,-100.642402557
172,-100.653918794,-100.642401699
173,-100.653766974,-100.642401108
174,-100.653618897,-100.642400771
175,-100.653474336,-100.642400662
176,-100.65333308,-100.642400745
177,-100.653194935,-100.642400981
178,-100.653059721,-100.642401323
179,-100.652927275,-100.64240173
180,-100.652797443,-100.642402161
181,-100.652670089,-100.642402583
182,-100.652545083,-100.642402966
183,-100.652422311,-100.642403291
184,-100.652301665,-100.642403544
185,-100.652183049,-100.642403719
186,-100.652066374,-100.642403816
187,-100.651951559,-100.642403839
188,-100.651838532,-100.642403794
189,-100.651727226,-100.642403692
190,-100.651617582,-100.642403541
191,-100.651509545,-100.642403353
192,-100.651403065,-100.642403136
193,-100.651298099,-100.642402899
194,-100.651194606,-100.642402647
195,-100.65109255,-100.642402386
196,-100.650991899,-100.642402119
197,-100.650892623,-100.642401848
198,-100.650794696,-100.642401575
199,-100.650698093,-100.642401301
200,-100.650602793,-100.642401027
201,-100.650508776,-100.642400756
202,-100.650416025,-100.64240049
203,-100.650324523,-100.642400232
204,-100.650234256,-100.642399985
205,-100.65014521,-100.642399755
206,-100.650057372,-100.642399547
207,-100.649970731,-100.642399367
208,-100.649885277,-100.642399219
209,-100.649800999,-100.642399109
210,-100.649717887,-100.642399041
211,-100.649635933,-100.642399017
212,-100.649555127,-100.642399037
213,-100.649475463,-100.642399101
214,-100.64939693,-100.642399203
215,-100.649319523,-100.642399339
216,-100.649243233,-100.642399499
217,-100.649168052,-100.642399675
218,-100.649093973,-100.642399855
219,-100.649020988,-100.642400027
220,-100.648949091,-100.64240018
221,-100.648878274,-100.642400302
222,-100.648808528,-100.642400385
223,-100.648739848,-100.64240042
224,-100.648672225,-100.642400403
225,-100.648605652,-100.642400331
226,-100.648540122,-100.642400205
227,-100.648475627,-100.64240003
228,-100.648412159,-100.642399812
229,-100.648349712,-100.642399561
230,-100.648288276,-100.642399287
231,-100.648227845,-100.642399003
232,-100.648168411,-100.642398723
233,-100.648109967,-100.642398459
234,-100.648052504,-100.642398222
235,-100.647996015,-100.642398024
236,-100.647940493,-100.642397872
237,-100.647885928,-100.642397772
238,-100.647832315,-100.642397725
239,-100.647779645,-100.642397733
240,-100.64772791,-100.642397791
241,-100.647677103,-100.642397894
242,-100.647627216,-100.642398034
243,-100.647578241,-100.6423982
244,-100.647530171,-100.642398382
245,-100.647482998,-100.642398568
246,-100.647436715,-100.642398747
247,-100.647391313,-100.642398908
248,-100.647346786,-100.642399042
249,-100.647303125,-100.642399141
250,-100.647260322,-100.642399201
251,-100.647218371,-100.642399217
252,-100.647177263,-100.64239919
253,-100.647136991,-100.642399121
254,-100.647097547,-100.642399015
255,-100.647058923,-100.642398877
256,-100.647021111,-100.642398715
257,-100.646984104,-100.642398538
258,-100.646947893,-100.642398354
259,-100.646912471,-100.642398172
260,-100.646877829,-100.642398002
261,-100.64684396,-100.64239785
262,-100.646810854,-100.642397723
263,-100.646778504,-100.642397626
264,-100.646746901,-100.642397562
265,-100.646716037,-100.642397531
266,-100.646685903,-100.642397533
267,-100.646656489,-100.642397566
268,-100.646627788,-100.642397625
269,-100.646599791,-100.642397705
270,-100.646572487,-100.642397801
271,-100.646545867,-100.642397905
272,-100.646519923,-100.642398011
273,-100.646494644,-100.642398114
274,-100.646470021,-100.642398206
275,-100.646446043,-100.642398283
276,-100.646422701,-100.642398342
277,-100.646399984,-100.64239838
278,-100.646377882,-100.642398395
279,-100.646356384,-100.642398388
280,-100.64633548,-100.64239836
281,-100.646315157,-100.642398312
282,-100.646295407,-100.642398248
283,-100.646276216,-100.642398173
284,-100.646257574,-100.642398089
285,-100.64623947,-100.642398002
286,-100.64622189,-100.642397915
287,-100.646204825,-100.642397832
288,-100.646188261,-100.642397757
289,-100.646172187,-100.642397693
290,-100.64615659,-100.642397642
291,-100.646141458,-100.642397605
292,-100.646126779,-100.642397583
293,-100.646112539,-100.642397575
294,-100.646098727,-100.64239758
295,-100.64608533,-100.642397597
296,-100.646072335,-100.642397623
297,-100.646059729,-100.642397657
298,-100.646047499,-100.642397696
299,-100.646035632,-100.642397738


==> PythonExperiment_NAGvs.NAGG_nhanes3_MLE.csv <==
Iterations,NAG,NAGG
0,-10546.0778948,-10797.5125349
1,-11616.9462001,-8192.29838496
2,-7821.71330188,-8020.87720317
3,-7722.36615421,-7880.23422903
4,-7507.39538074,-7740.12990051
5,-7391.89982822,-7602.04872309
6,-7290.00158509,-7465.98525132
7,-7197.22922367,-7331.55280597
8,-7111.9058811,-7199.01457186
9,-7032.96173547,-7069.28852776
10,-6959.63034662,-6943.70048121
11,-6891.33643988,-6823.65389863
12,-6827.62344001,-6710.35063151
13,-6768.10847078,-6604.63852902
14,-6712.45711706,-6506.97948266
15,-6660.36993308,-6417.49313348
16,-6611.57509378,-6336.03079886
17,-6565.82407093,-6262.24976579
18,-6522.88879614,-6195.67486294
19,-6482.55958652,-6135.74536386
20,-6444.64348617,-6081.85016298
21,-6408.96285049,-6033.35491402
22,-6375.35408459,-5989.62375212
23,-6343.66649253,-5950.03688148
24,-6313.7612176,-5914.00441339
25,-6285.51026567,-5880.97651798
26,-6258.79560768,-5850.45004161
27,-6233.50835784,-5821.97199247
28,-6209.54802294,-5795.14051056
29,-6186.82181749,-5769.60401897
30,-6165.24403849,-5745.05919557
31,-6144.73549392,-5721.24825898
32,-6125.22297934,-5697.95589338
33,-6106.63879775,-5675.00599433
34,-6088.92031854,-5652.25832428
35,-6072.00957192,-5629.60512406
36,-6055.85287597,-5606.96771776
37,-6040.40049359,-5584.29315544
38,-6025.60631732,-5561.5509438
39,-6011.42757971,-5538.72991287
40,-5997.82458776,-5515.83525427
41,-5984.76047933,-5492.88575058
42,-5972.20100019,-5469.91119881
43,-5960.11429993,-5446.95002081
44,-5948.47074536,-5424.04704934
45,-5937.24274998,-5401.25148113
46,-5926.40461807,-5378.6149939
47,-5915.93240225,-5356.19003058
48,-5905.80377316,-5334.02825875
49,-5895.99790033,-5312.17921498
50,-5886.49534297,-5290.68914305
51,-5877.27794994,-5269.60003231
52,-5868.32876787,-5248.94885897
53,-5859.63195669,-5228.7670296
54,-5851.17271193,-5209.08002284
55,-5842.93719296,-5189.90722248
56,-5834.91245687,-5171.26193196
57,-5827.08639719,-5153.15155738
58,-5819.44768719,-5135.57794274
59,-5811.98572738,-5118.53783743
60,-5804.69059662,-5102.02347303
61,-5797.55300687,-5086.02322377
62,-5790.56426095,-5070.52232307
63,-5783.71621338,-5055.50360832
64,-5777.00123379,-5040.94826643
65,-5770.41217293,-5026.8365544
66,-5763.94233099,-5013.14847218
67,-5757.58542802,-4999.86436802
68,-5751.33557647,-4986.96546136
69,-5745.18725546,-4974.434272
70,-5739.13528698,-4962.25494958
71,-5733.17481352,-4950.41350127
72,-5727.30127739,-4938.89792037
73,-5721.51040133,-4927.69822171
74,-5715.79817057,-4916.80639316
75,-5710.16081598,-4906.2162748
76,-5704.59479848,-4895.9233789
77,-5699.09679445,-4885.92466472
78,-5693.6636822,-4876.21828222
79,-5688.29252928,-4866.80329832
80,-5682.98058072,-4857.67941847
81,-5677.72524802,-4848.8467147
82,-5672.5240989,-4840.30536967
83,-5667.37484776,-4832.05544463
84,-5662.27534667,-4824.09667702
85,-5657.22357711,-4816.42831161
86,-5652.21764209,-4809.04896748
87,-5647.2557589,-4801.95654135
88,-5642.33625225,-4795.14814639
89,-5637.45754787,-4788.62008465
90,-5632.61816651,-4782.36785003
91,-5627.81671833,-4776.38615843
92,-5623.05189757,-4770.66900084
93,-5618.32247764,-4765.2097152
94,-5613.62730641,-4760.00107268
95,-5608.96530185,-4755.03537408
96,-5604.3354479,-4750.3045523
97,-5599.73679056,-4745.8002772
98,-5595.16843424,-4741.51405939
99,-5590.62953834,-4737.43735005
100,-5586.11931395,-4733.56163445
101,-5581.63702082,-4729.8785169
102,-5577.18196446,-4726.37979595
103,-5572.75349339,-4723.05752844
104,-5568.35099661,-4719.90408209
105,-5563.97390115,-4716.91217609
106,-5559.62166976,-4714.07491006
107,-5555.29379882,-4711.38578153
108,-5550.9898162,-4708.83869292
109,-5546.70927946,-4706.4279486
110,-5542.45177392,-4704.14824331
111,-5538.21691104,-4701.99464303
112,-5534.00432676,-4699.96255953
113,-5529.81368002,-4698.04771994
114,-5525.64465129,-4696.2461327
115,-5521.49694122,-4694.55405103
116,-5517.37026944,-4692.96793521
117,-5513.26437326,-4691.48441493
118,-5509.17900661,-4690.10025248
119,-5505.11393898,-4688.81230798
120,-5501.06895438,-4687.61750726
121,-5497.04385041,-4686.51281321
122,-5493.0384374,-4685.49520089
123,-5489.05253755,-4684.561637
124,-5485.08598416,-4683.70906381
125,-5481.13862086,-4682.93438771
126,-5477.21030094,-4682.23447224
127,-5473.30088671,-4681.60613558
128,-5469.41024882,-4681.04615214
129,-5465.53826574,-4680.55125791
130,-5461.6848232,-4680.11815916
131,-5457.84981364,-4679.74354399
132,-5454.03313575,-4679.42409612
133,-5450.23469403,-4679.15651047
134,-5446.45439832,-4678.93750985
135,-5442.69216343,-4678.76386217
136,-5438.94790872,-4678.63239772
137,-5435.22155779,-4678.5400259
138,-5431.51303808,-4678.48375096
139,-5427.82228062,-4678.46068633
140,-5424.14921967,-4678.46806721
141,-5420.49379245,-4678.50326101
142,-5416.85593892,-4678.56377572
143,-5413.23560147,-4678.64726569
144,-5409.63272471,-4678.75153514
145,-5406.04725524,-4678.87453912
146,-5402.47914147,-4679.01438223
147,-5398.92833338,-4679.16931504
148,-5395.39478238,-4679.33772865
149,-5391.87844109,-4679.51814732
150,-5388.37926324,-4679.7092198
151,-5384.89720346,-4679.90970932
152,-5381.43221715,-4680.11848283
153,-5377.98426039,-4680.33449959
154,-5374.55328978,-4680.5567996
155,-5371.1392623,-4680.78449205
156,-5367.74213526,-4681.01674411
157,-5364.36186616,-4681.25277033
158,-5360.99841263,-4681.49182278
159,-5357.65173228,-4681.73318231
160,-5354.32178271,-4681.97615081
161,-5351.00852135,-4682.22004479
162,-5347.71190545,-4682.46419023
163,-5344.43189199,-4682.70791879
164,-5341.16843763,-4682.95056529
165,-5337.92149867,-4683.19146653
166,-5334.69103097,-4683.42996119
167,-5331.47698993,-4683.66539098
168,-5328.27933046,-4683.89710261
169,-5325.09800692,-4684.12445064
170,-5321.93297311,-4684.34680104
171,-5318.78418221,-4684.56353515
172,-5315.65158681,-4684.77405409
173,-5312.53513882,-4684.97778323
174,-5309.43478953,-4685.17417677
175,-5306.35048951,-4685.36272212
176,-5303.28218867,-4685.54294399
177,-5300.2298362,-4685.71440815
178,-5297.1933806,-4685.87672462
179,-5294.17276964,-4686.02955027
180,-5291.16795037,-4686.1725908
181,-5288.17886914,-4686.305602
182,-5285.20547155,-4686.42839027
183,-5282.24770251,-4686.54081238
184,-5279.3055062,-4686.64277462
185,-5276.37882609,-4686.73423114
186,-5273.46760495,-4686.81518173
187,-5270.57178486,-4686.88566903
188,-5267.6913072,-4686.94577522
189,-5264.82611269,-4686.99561831
190,-5261.97614135,-4687.03534816
191,-5259.14133258,-4687.0651422
192,-5256.32162513,-4687.08520114
193,-5253.5169571,-4687.09574454
194,-5250.72726601,-4687.0970066
195,-5247.95248874,-4687.08923197
196,-5245.19256163,-4687.07267191
197,-5242.44742041,-4687.04758077
198,-5239.71700029,-4687.01421274
199,-5237.00123592,-4686.97281922
200,-5234.30006145,-4686.92364647
201,-5231.61341052,-4686.86693389
202,-5228.94121629,-4686.80291278
203,-5226.28341146,-4686.73180549
204,-5223.63992827,-4686.65382526
205,-5221.01069855,-4686.56917633
206,-5218.39565372,-4686.47805458
207,-5215.79472478,-4686.38064851
208,-5213.20784239,-4686.27714055
209,-5210.63493685,-4686.16770862
210,-5208.07593812,-4686.05252791
211,-5205.53077583,-4685.9317727
212,-5202.99937935,-4685.80561838
213,-5200.48167772,-4685.67424335
214,-5197.97759977,-4685.53783083
215,-5195.48707406,-4685.39657067
216,-5193.01002892,-4685.25066082
217,-5190.54639249,-4685.10030864
218,-5188.09609272,-4684.94573194
219,-5185.65905738,-4684.78715973
220,-5183.23521408,-4684.62483258
221,-5180.82449033,-4684.45900272
222,-5178.42681347,-4684.28993382
223,-5176.04211077,-4684.11790035
224,-5173.67030942,-4683.94318676
225,-5171.31133651,-4683.76608631
226,-5168.96511911,-4683.58689964
227,-5166.63158423,-4683.40593323
228,-5164.31065886,-4683.22349754
229,-5162.00226999,-4683.03990522
230,-5159.70634462,-4682.85546908
231,-5157.42280976,-4682.67050015
232,-5155.15159248,-4682.4853057
233,-5152.89261988,-4682.30018739
234,-5150.64581913,-4682.11543948
235,-5148.41111749,-4681.93134723
236,-5146.1884423,-4681.74818546
237,-5143.97772101,-4681.56621728
238,-5141.7788812,-4681.38569317
239,-5139.59185056,-4681.20685015
240,-5137.41655693,-4681.02991129
241,-5135.25292832,-4680.85508545
242,-5133.10089289,-4680.68256726
243,-5130.96037898,-4680.51253727
244,-5128.83131513,-4680.34516239
245,-5126.71363007,-4680.18059647
246,-5124.60725274,-4680.01898099
247,-5122.51211232,-4679.86044601
248,-5120.42813819,-4679.70511102
249,-5118.35525999,-4679.55308602
250,-5116.29340761,-4679.40447254
251,-5114.2425112,-4679.25936465
252,-5112.20250116,-4679.11784993
253,-5110.17330821,-4678.98001043
254,-5108.1548633,-4678.84592347
255,-5106.14709771,-4678.71566232
256,-5104.14994301,-4678.5892968
257,-5102.16333109,-4678.46689369
258,-5100.18719413,-4678.348517
259,-5098.22146467,-4678.2342281
260,-5096.26607554,-4678.12408564
261,-5094.32095994,-4678.01814539
262,-5092.38605139,-4677.91645989
263,-5090.46128378,-4677.81907802
264,-5088.54659132,-4677.72604442
265,-5086.64190863,-4677.63739886
266,-5084.74717065,-4677.55317554
267,-5082.8623127,-4677.47340236
268,-5080.9872705,-4677.39810016
269,-5079.12198013,-4677.327282
270,-5077.26637804,-4677.26095247
271,-5075.42040109,-4677.19910708
272,-5073.58398654,-4677.14173166
273,-5071.75707201,-4677.08880199
274,-5069.93959554,-4677.04028344
275,-5068.13149558,-4676.99613076
276,-5066.33271097,-4676.95628806
277,-5064.54318095,-4676.92068886
278,-5062.7628452,-4676.88925632
279,-5060.99164378,-4676.86190364
280,-5059.22951718,-4676.83853449
281,-5057.4764063,-4676.81904366
282,-5055.73225245,-4676.80331777
283,-5053.99699739,-4676.79123607
284,-5052.27058326,-4676.78267132
285,-5050.55295264,-4676.77749072
286,-5048.84404853,-4676.77555685
287,-5047.14381436,-4676.77672869
288,-5045.45219398,-4676.78086249
289,-5043.76913165,-4676.78781279
290,-5042.09457206,-4676.79743323
291,-5040.42846034,-4676.80957738
292,-5038.77074203,-4676.8240995
293,-5037.12136308,-4676.84085514
294,-5035.48026989,-4676.85970173
295,-5033.84740926,-4676.88049897
296,-5032.22272843,-4676.90310923
297,-5030.60617506,-4676.9273977
298,-5028.9976972,-4676.95323261
299,-5027.39724336,-4676.98048519


==> PythonExperiment_NAGvs.NAGG_pcs_MLE.csv <==
Iterations,NAG,NAGG
0,-261.732790264,-262.45337046
1,-262.351541699,-245.262845365
2,-264.201544783,-236.182161902
3,-250.568920638,-229.854513904
4,-232.449532187,-225.573387374
5,-229.176304316,-222.561453174
6,-227.293290704,-220.259803691
7,-225.737938953,-218.342002484
8,-224.397125015,-216.646003594
9,-223.220239633,-215.10537846
10,-222.172480593,-213.700551832
11,-221.228730251,-212.429649643
12,-220.370620465,-211.293452027
13,-219.584392239,-210.289105834
14,-218.859458182,-209.408727486
15,-218.187476923,-208.640409586
16,-217.561745386,-207.970095399
17,-216.976783376,-207.383403618
18,-216.428040329,-206.866932334
19,-215.911684496,-206.408914213
20,-215.424449674,-205.999328536
21,-214.963522556,-205.629686322
22,-214.526458743,-205.292706723
23,-214.111119051,-204.9820369
24,-213.715620313,-204.692080925
25,-213.338296675,-204.41793251
26,-212.977668627,-204.155368835
27,-212.632417812,-203.900857318
28,-212.301366241,-203.651541888
29,-211.983458886,-203.405196181
30,-211.677748926,-203.160148073
31,-211.383385098,-202.91518884
32,-211.099600749,-202.669481573
33,-210.825704289,-202.422479757
34,-210.561070813,-202.1738614
35,-210.305134717,-201.923478883
36,-210.057383164,-201.671321285
37,-209.817350292,-201.417484627
38,-209.584612064,-201.162146085
39,-209.358781696,-200.905539876
40,-209.139505587,-200.647934417
41,-208.926459689,-200.389611744
42,-208.719346293,-200.130850615
43,-208.517891161,-199.871914395
44,-208.321840984,-199.613043991
45,-208.130961123,-199.354455203
46,-207.945033614,-199.096339351
47,-207.763855391,-198.838865872
48,-207.587236725,-198.582185869
49,-207.414999838,-198.326435973
50,-207.246977689,-198.071742269
51,-207.083012891,-197.818224238
52,-206.922956775,-197.56599868
53,-206.76666855,-197.315183485
54,-206.614014579,-197.065901001
55,-206.464867734,-196.818280649
56,-206.319106835,-196.57246054
57,-206.176616156,-196.328587891
58,-206.037284992,-196.086818263
59,-205.90100728,-195.847313755
60,-205.767681264,-195.610240411
61,-205.637209203,-195.375765119
62,-205.509497113,-195.144052299
63,-205.384454539,-194.915260621
64,-205.26199435,-194.689539962
65,-205.142032568,-194.467028766
66,-205.0244882,-194.247851945
67,-204.909283102,-194.03211941
68,-204.796341844,-193.819925307
69,-204.685591602,-193.611347962
70,-204.576962045,-193.406450517
71,-204.47038524,-193.205282176
72,-204.365795566,-193.007879944
73,-204.263129627,-192.814270714
74,-204.162326175,-192.624473538
75,-204.063326041,-192.438501938
76,-203.966072058,-192.256366091
77,-203.870509005,-192.078074796
78,-203.776583538,-191.903637101
79,-203.68424413,-191.733063544
80,-203.593441015,-191.566366962
81,-203.504126134,-191.403562867
82,-203.416253074,-191.244669392
83,-203.329777022,-191.089706861
84,-203.24465471,-190.938697018
85,-203.160844368,-190.79166201
86,-203.078305672,-190.648623173
87,-202.996999699,-190.509599728
88,-202.916888883,-190.374607459
89,-202.837936964,-190.243657433
90,-202.76010895,-190.116754858
91,-202.683371075,-189.993898105
92,-202.607690751,-189.875077947
93,-202.533036538,-189.760277045
94,-202.459378094,-189.649469674
95,-202.386686147,-189.542621722
96,-202.314932451,-189.439690907
97,-202.244089757,-189.340627233
98,-202.174131773,-189.245373612
99,-202.105033133,-189.153866651
100,-202.036769365,-189.066037539
101,-201.969316861,-188.981812998
102,-201.902652844,-188.90111626
103,-201.836755341,-188.823868031
104,-201.771603154,-188.749987394
105,-201.707175834,-188.679392644
106,-201.643453654,-188.61200201
107,-201.580417583,-188.547734262
108,-201.518049264,-188.486509197
109,-201.456330986,-188.428247982
110,-201.395245667,-188.372873384
111,-201.334776827,-188.320309882
112,-201.274908569,-188.270483667
113,-201.215625558,-188.223322567
114,-201.156913002,-188.1787559
115,-201.09875663,-188.136714276
116,-201.041142676,-188.097129367
117,-200.984057861,-188.059933668
118,-200.927489374,-188.025060262
119,-200.871424856,-187.992442587
120,-200.815852382,-187.962014249
121,-200.760760449,-187.933708848
122,-200.706137956,-187.907459857
123,-200.651974192,-187.883200532
124,-200.598258819,-187.86086387
125,-200.544981864,-187.840382595
126,-200.492133695,-187.821689193
127,-200.43970502,-187.804715963
128,-200.387686863,-187.789395109
129,-200.33607056,-187.77565884
130,-200.284847743,-187.763439496
131,-200.234010328,-187.752669675
132,-200.183550508,-187.74328238
133,-200.133460736,-187.735211155
134,-200.083733719,-187.728390228
135,-200.034362407,-187.722754651
136,-199.985339982,-187.718240432
137,-199.936659852,-187.714784664
138,-199.888315634,-187.712325638
139,-199.840301157,-187.710802956
140,-199.792610443,-187.710157628
141,-199.745237705,-187.710332158
142,-199.698177336,-187.711270622
143,-199.651423904,-187.712918728
144,-199.604972143,-187.715223873
145,-199.558816949,-187.718135173
146,-199.512953369,-187.721603494
147,-199.467376597,-187.725581459
148,-199.422081972,-187.73002345
149,-199.377064963,-187.734885594
150,-199.332321173,-187.740125732
151,-199.287846329,-187.745703391
152,-199.243636276,-187.751579731
153,-199.199686977,-187.757717499
154,-199.155994503,-187.764080964
155,-199.112555033,-187.770635859
156,-199.06936485,-187.777349319
157,-199.026420332,-187.784189815
158,-198.983717954,-187.791127096
159,-198.941254283,-187.798132136
160,-198.899025973,-187.805177083
161,-198.857029765,-187.81223522
162,-198.815262481,-187.819280931
163,-198.773721022,-187.826289681
164,-198.732402367,-187.833237998
165,-198.691303569,-187.840103467
166,-198.650421754,-187.846864733
167,-198.609754116,-187.853501511
168,-198.569297919,-187.859994595
169,-198.529050491,-187.866325877
170,-198.489009224,-187.872478365
171,-198.449171574,-187.878436201
172,-198.409535054,-187.884184681
173,-198.370097238,-187.889710264
174,-198.330855757,-187.895000585
175,-198.291808297,-187.900044459
176,-198.252952599,-187.904831876
177,-198.214286455,-187.909353996
178,-198.175807711,-187.913603126
179,-198.137514262,-187.917572706
180,-198.099404051,-187.921257272
181,-198.06147507,-187.924652423
182,-198.023725359,-187.927754781
183,-197.986153001,-187.930561942
184,-197.948756126,-187.93307243
185,-197.911532905,-187.935285644
186,-197.874481554,-187.937201807
187,-197.837600329,-187.93882191
188,-197.800887528,-187.940147657
189,-197.764341485,-187.94118142
190,-197.727960578,-187.941926181
191,-197.69174322,-187.942385488
192,-197.65568786,-187.94256341
193,-197.619792984,-187.942464493
194,-197.584057115,-187.942093725
195,-197.548478808,-187.941456496
196,-197.513056652,-187.94055857
197,-197.47778927,-187.939406057
198,-197.442675316,-187.938005384
199,-197.407713474,-187.936363277
200,-197.372902462,-187.934486739
201,-197.338241023,-187.932383036
202,-197.303727932,-187.930059679
203,-197.269361992,-187.927524417
204,-197.235142032,-187.92478522
205,-197.201066908,-187.921850274
206,-197.167135503,-187.918727973
207,-197.133346725,-187.915426908
208,-197.099699505,-187.911955861
209,-197.066192799,-187.908323798
210,-197.032825588,-187.904539859
211,-196.999596872,-187.900613351
212,-196.966505676,-187.896553734
213,-196.933551044,-187.892370614
214,-196.900732043,-187.888073723
215,-196.868047759,-187.883672907
216,-196.835497296,-187.879178105
217,-196.803079779,-187.874599331
218,-196.770794351,-187.869946648
219,-196.738640171,-187.865230143
220,-196.706616419,-187.8604599
221,-196.674722286,-187.855645973
222,-196.642956985,-187.850798353
223,-196.611319741,-187.845926934
224,-196.579809794,-187.841041487
225,-196.548426402,-187.836151627
226,-196.517168832,-187.831266778
227,-196.48603637,-187.826396148
228,-196.455028311,-187.8215487
229,-196.424143965,-187.816733126
230,-196.393382655,-187.811957825
231,-196.362743713,-187.807230886
232,-196.332226485,-187.802560066
233,-196.301830327,-187.797952785
234,-196.271554606,-187.79341611
235,-196.241398701,-187.788956754
236,-196.211361996,-187.784581072
237,-196.181443891,-187.78029506
238,-196.151643791,-187.776104356
239,-196.12196111,-187.77201425
240,-196.092395273,-187.768029687
241,-196.062945711,-187.76415527
242,-196.033611865,-187.760395276
243,-196.004393181,-187.756753656
244,-195.975289114,-187.753234048
245,-195.946299126,-187.749839779
246,-195.917422686,-187.746573874
247,-195.888659268,-187.743439061
248,-195.860008354,-187.740437771
249,-195.831469432,-187.737572146
250,-195.803041994,-187.734844033
251,-195.774725539,-187.732254993
252,-195.74651957,-187.729806291
253,-195.718423598,-187.727498904
254,-195.690437135,-187.725333513
255,-195.6625597,-187.723310507
256,-195.634790816,-187.721429978
257,-195.60713001,-187.719691721
258,-195.579576814,-187.71809524
259,-195.552130762,-187.716639742
260,-195.524791393,-187.715324145
261,-195.49755825,-187.71414708
262,-195.470430878,-187.713106896
263,-195.443408827,-187.712201669
264,-195.416491648,-187.711429206
265,-195.389678897,-187.710787058
266,-195.362970132,-187.710272528
267,-195.336364913,-187.709882685
268,-195.309862803,-187.709614374
269,-195.283463368,-187.709464226
270,-195.257166175,-187.709428679
271,-195.230970796,-187.709503985
272,-195.204876801,-187.709686229
273,-195.178883765,-187.709971337
274,-195.152991265,-187.710355098
275,-195.127198877,-187.710833173
276,-195.101506183,-187.71140111
277,-195.075912762,-187.71205436
278,-195.050418198,-187.712788287
279,-195.025022076,-187.713598185
280,-194.999723981,-187.714479289
281,-194.9745235,-187.715426788
282,-194.949420222,-187.716435838
283,-194.924413736,-187.717501573
284,-194.899503634,-187.718619115
285,-194.874689507,-187.719783588
286,-194.849970948,-187.720990128
287,-194.825347553,-187.722233889
288,-194.800818915,-187.723510059
289,-194.776384632,-187.724813861
290,-194.752044301,-187.726140569
291,-194.727797519,-187.727485512
292,-194.703643886,-187.728844083
293,-194.679583001,-187.730211745
294,-194.655614465,-187.731584039
295,-194.63173788,-187.732956591
296,-194.607952849,-187.734325119
297,-194.584258974,-187.735685439
298,-194.560655859,-187.737033468
299,-194.537143109,-187.738365238


==> PythonExperiment_NAGvs.NAGG_uis_MLE.csv <==
Iterations,NAG,NAGG
0,-391.265316169,-397.120103689
1,-396.121060964,-324.129364548
2,-319.936849167,-321.723360344
3,-319.953237844,-320.076870385
4,-318.721670103,-318.715837494
5,-318.245805861,-317.643904465
6,-317.949602026,-316.811938633
7,-317.714959654,-316.160834357
8,-317.515631302,-315.638303514
9,-317.341149153,-315.203509096
10,-317.184055265,-314.826873604
11,-317.038812167,-314.487672221
12,-316.901697054,-314.171853232
13,-316.770388937,-313.870785452
14,-316.64348915,-313.58045879
15,-316.520159246,-313.300516559
16,-316.399895697,-313.032917614
17,-316.282399059,-312.78046293
18,-316.167495868,-312.545572784
19,-316.055088247,-312.329575615
20,-315.945119544,-312.132538507
21,-315.837551115,-311.953490091
22,-315.732347736,-311.79082251
23,-315.62946963,-311.642691068
24,-315.528869164,-311.507306122
25,-315.430490514,-311.383086738
26,-315.334270923,-311.268696509
27,-315.24014264,-311.163004981
28,-315.148034985,-311.06501989
29,-315.057876252,-310.97382495
30,-314.969595329,-310.88854293
31,-314.883122989,-310.808329314
32,-314.79839288,-310.732390891
33,-314.715342211,-310.660017483
34,-314.633912184,-310.59061377
35,-314.554048184,-310.523720862
36,-314.475699793,-310.459022231
37,-314.398820637,-310.396333963
38,-314.323368125,-310.335583372
39,-314.249303118,-310.276781988
40,-314.176589545,-310.219998771
41,-314.105194016,-310.165337634
42,-314.03508543,-310.112921039
43,-313.966234617,-310.062879294
44,-313.898614002,-310.015343853
45,-313.832197317,-309.970442518
46,-313.766959343,-309.928294839
47,-313.702875705,-309.889006796
48,-313.6399227,-309.852664752
49,-313.57807716,-309.819329299
50,-313.517316355,-309.789029942
51,-313.457617915,-309.761761454
52,-313.398959792,-309.737482457
53,-313.341320228,-309.716116299
54,-313.284677748,-309.697553931
55,-313.229011166,-309.681658217
56,-313.174299596,-309.668269024
57,-313.120522477,-309.657208533
58,-313.067659592,-309.648286354
59,-313.015691099,-309.64130426
60,-312.96459755,-309.636060474
61,-312.914359919,-309.632353562
62,-312.864959621,-309.629985989
63,-312.816378528,-309.628767351
64,-312.768598982,-309.628517257
65,-312.721603804,-309.629067774
66,-312.675376296,-309.630265326
67,-312.629900244,-309.631971965
68,-312.585159915,-309.634065969
69,-312.541140045,-309.636441781
70,-312.497825834,-309.639009353
71,-312.455202933,-309.641693033
72,-312.413257428,-309.6444301
73,-312.371975824,-309.647169113
74,-312.33134503,-309.649868182
75,-312.291352339,-309.652493264
76,-312.251985411,-309.655016566
77,-312.213232257,-309.657415092
78,-312.175081217,-309.659669395
79,-312.137520945,-309.66176253
80,-312.100540394,-309.663679258
81,-312.064128797,-309.665405474
82,-312.028275657,-309.666927881
83,-311.992970729,-309.668233885
84,-311.95820401,-309.66931168
85,-311.923965729,-309.670150506
86,-311.890246334,-309.670741004
87,-311.857036485,-309.671075649
88,-311.824327047,-309.671149197
89,-311.79210908,-309.670959105
90,-311.760373834,-309.670505897
91,-311.729112745,-309.669793437
92,-311.698317429,-309.66882911
93,-311.667979678,-309.667623878
94,-311.638091457,-309.666192228
95,-311.608644898,-309.66455201
96,-311.5796323,-309.662724162
97,-311.551046127,-309.660732343
98,-311.522879002,-309.658602482
99,-311.495123707,-309.656362256
100,-311.467773179,-309.654040522
101,-311.44082051,-309.651666718
102,-311.414258943,-309.649270253
103,-311.388081869,-309.646879912
104,-311.362282825,-309.644523294
105,-311.336855492,-309.64222629
106,-311.311793692,-309.64001264
107,-311.287091384,-309.637903556
108,-311.262742663,-309.63591743
109,-311.238741755,-309.63406963
110,-311.215083014,-309.632372387
111,-311.191760921,-309.630834768
112,-311.168770078,-309.629462721
113,-311.146105205,-309.62825921
114,-311.123761139,-309.6272244
115,-311.101732828,-309.626355904
116,-311.080015326,-309.625649069
117,-311.058603795,-309.625097293
118,-311.037493499,-309.624692356
119,-311.016679796,-309.624424757
120,-310.996158143,-309.624284041
121,-310.975924087,-309.624259109
122,-310.955973265,-309.624338499
123,-310.936301398,-309.624510637
124,-310.916904291,-309.624764042
125,-310.897777829,-309.625087498
126,-310.878917974,-309.62547018
127,-310.860320764,-309.625901741
128,-310.841982309,-309.626372364
129,-310.82389879,-309.626872783
130,-310.806066455,-309.627394279
131,-310.78848162,-309.627928652
132,-310.771140666,-309.628468194
133,-310.754040035,-309.62900564
134,-310.737176231,-309.629534133
135,-310.72054582,-309.630047192
136,-310.704145423,-309.630538683
137,-310.687971719,-309.631002814
138,-310.672021446,-309.63143414
139,-310.656291392,-309.631827581
140,-310.640778403,-309.632178459
141,-310.625479375,-309.632482546
142,-310.610391257,-309.63273612
143,-310.595511049,-309.632936027
144,-310.580835801,-309.633079748
145,-310.566362612,-309.63316546
146,-310.552088629,-309.633192089
147,-310.538011049,-309.633159356
148,-310.524127114,-309.633067807
149,-310.510434112,-309.632918825
150,-310.49692938,-309.632714624
151,-310.483610295,-309.632458221
152,-310.470474281,-309.63215339
153,-310.457518807,-309.631804597
154,-310.444741382,-309.631416912
155,-310.432139558,-309.630995912
156,-310.419710929,-309.63054757
157,-310.407453129,-309.630078131
158,-310.395363832,-309.629593989
159,-310.383440751,-309.629101559
160,-310.371681639,-309.628607155
161,-310.360084285,-309.62811687
162,-310.348646514,-309.627636475
163,-310.337366191,-309.627171318
164,-310.326241212,-309.626726253
165,-310.315269511,-309.626305572
166,-310.304449054,-309.62591296
167,-310.29377784,-309.625551473
168,-310.283253902,-309.625223525
169,-310.272875304,-309.624930893
170,-310.26264014,-309.624674738
171,-310.252546535,-309.62445564
172,-310.242592642,-309.624273637
173,-310.232776645,-309.624128278
174,-310.223096755,-309.624018677
175,-310.213551209,-309.62394357
176,-310.204138272,-309.623901372
177,-310.194856236,-309.623890234
178,-310.185703415,-309.623908095
179,-310.176678151,-309.623952729
180,-310.167778809,-309.624021784
181,-310.159003777,-309.624112822
182,-310.150351466,-309.624223346
183,-310.14182031,-309.624350823
184,-310.133408766,-309.624492704
185,-310.125115309,-309.624646437
186,-310.116938439,-309.624809482
187,-310.108876673,-309.624979315
188,-310.100928551,-309.625153444
189,-310.09309263,-309.625329409
190,-310.085367488,-309.625504801
191,-310.077751721,-309.625677267
192,-310.070243944,-309.625844528
193,-310.062842789,-309.626004397
194,-310.055546908,-309.626154792
195,-310.048354968,-309.626293763
196,-310.041265654,-309.626419513
197,-310.034277668,-309.626530419
198,-310.02738973,-309.62662506
199,-310.020600574,-309.626702234
200,-310.013908951,-309.626760981
201,-310.007313628,-309.626800601
202,-310.000813387,-309.626820665
203,-309.994407026,-309.626821024
204,-309.988093357,-309.626801813
205,-309.98187121,-309.626763448
206,-309.975739426,-309.626706619
207,-309.969696862,-309.626632276
208,-309.963742389,-309.626541607
209,-309.957874893,-309.626436019
210,-309.952093274,-309.626317104
211,-309.946396443,-309.626186612
212,-309.940783329,-309.626046413
213,-309.93525287,-309.625898464
214,-309.929804021,-309.625744769
215,-309.924435747,-309.625587347
216,-309.919147027,-309.625428195
217,-309.913936853,-309.625269256
218,-309.90880423,-309.62511239
219,-309.903748173,-309.624959348
220,-309.898767711,-309.62481175
221,-309.893861886,-309.624671066
222,-309.889029749,-309.624538604
223,-309.884270365,-309.624415503
224,-309.879582808,-309.62430272
225,-309.874966167,-309.624201038
226,-309.870419539,-309.624111058
227,-309.865942032,-309.624033211
228,-309.861532768,-309.623967761
229,-309.857190876,-309.623914814
230,-309.852915497,-309.623874327
231,-309.848705782,-309.623846119
232,-309.844560894,-309.623829884
233,-309.840480003,-309.623825199
234,-309.836462291,-309.623831534
235,-309.832506949,-309.623848268
236,-309.828613178,-309.623874695
237,-309.824780187,-309.623910034
238,-309.821007197,-309.623953438
239,-309.817293436,-309.624004006
240,-309.813638141,-309.624060789
241,-309.810040559,-309.624122799
242,-309.806499945,-309.624189021
243,-309.803015563,-309.624258416
244,-309.799586686,-309.624329937
245,-309.796212593,-309.624402535
246,-309.792892574,-309.624475169
247,-309.789625927,-309.624546818
248,-309.786411955,-309.624616493
249,-309.783249973,-309.624683243
250,-309.780139301,-309.624746171
251,-309.777079267,-309.624804443
252,-309.774069208,-309.624857298
253,-309.771108467,-309.624904057
254,-309.768196396,-309.624944133
255,-309.765332353,-309.624977037
256,-309.762515703,-309.625002388
257,-309.759745819,-309.62501991
258,-309.757022081,-309.625029444
259,-309.754343876,-309.625030942
260,-309.751710597,-309.625024469
261,-309.749121644,-309.625010199
262,-309.746576426,-309.624988412
263,-309.744074356,-309.624959486
264,-309.741614854,-309.624923891
265,-309.739197347,-309.624882177
266,-309.736821269,-309.624834964
267,-309.734486059,-309.624782934
268,-309.732191165,-309.624726813
269,-309.729936037,-309.624667364
270,-309.727720134,-309.624605371
271,-309.725542922,-309.624541627
272,-309.723403871,-309.624476925
273,-309.721302458,-309.624412043
274,-309.719238166,-309.624347734
275,-309.717210482,-309.624284719
276,-309.715218903,-309.624223675
277,-309.713262927,-309.62416523
278,-309.711342061,-309.624109958
279,-309.709455816,-309.62405837
280,-309.70760371,-309.624010914
281,-309.705785265,-309.623967971
282,-309.70400001,-309.623929855
283,-309.702247478,-309.623896808
284,-309.700527209,-309.623869005
285,-309.698838747,-309.623846554
286,-309.697181641,-309.623829496
287,-309.695555446,-309.623817809
288,-309.693959724,-309.623811411
289,-309.692394038,-309.62381016
290,-309.690857959,-309.623813862
291,-309.689351063,-309.623822273
292,-309.687872929,-309.6238351
293,-309.686423144,-309.623852012
294,-309.685001297,-309.623872636
295,-309.683606982,-309.623896571
296,-309.682239801,-309.623923385
297,-309.680899356,-309.623952622
298,-309.679585258,-309.623983812
299,-309.678297119,-309.62401647


==> PythonExperimentforSection3.2_NAGvs.NAGG_Credit_DatasetNormalizedInto_-1+1__MLE.csv <==
Iterations,NAG,NAGG
0,-149200.0000003439,-18659.50635442286
1,-525825.0000000984,-15412.861558736684
2,-149200.0000003439,-14879.486349141402
3,-149200.0000003439,-14681.235287062742
4,-149200.0000003439,-14529.354452697331
5,-311755.0000002187,-14437.423263952103
6,-264425.00000025524,-14341.716963693576
7,-186867.50000031933,-14302.969579019122
8,-175412.500000322,-14253.297882005289
9,-262087.50000027026,-14265.73899745718
10,-196567.50000030547,-14270.996660850062
11,-188352.50000029762,-14246.668715496951
12,-186072.50000030175,-14222.406456692452
13,-251135.00000026388,-14217.817367546715
14,-194805.00000028865,-14193.83200639469
15,-273617.5000002549,-14242.459298156487
16,-220052.50000027794,-14212.699417337133
17,-222037.5000002953,-14145.209552599434
18,-218995.00000027896,-14134.8053707033
19,-186862.50000031927,-14155.789048685332
20,-193607.50000030836,-14128.505518039212
21,-188177.50000029735,-14124.606531864554
22,-202095.0000002975,-14098.239690593655
23,-232982.50000026356,-14114.31811174151
24,-211877.5000002902,-14145.847889922063
25,-206292.7324022844,-14145.415439955323
26,-315052.5000002169,-14174.76221102257
27,-167660.00000032497,-14133.979909601667
28,-169052.50000031805,-14076.584358997305
29,-258327.50000026097,-14091.124935286165
30,-196025.00000030606,-14157.312200280783
31,-206912.50000029954,-14138.373220691468
32,-163630.00000032032,-14109.96957359045
33,-256962.50000025157,-14078.255911671164
34,-219500.00000026898,-14133.766583031285
35,-169820.0000003201,-14096.031859684907
36,-201580.00000029843,-14079.432511225186
37,-306630.0000002307,-14068.849253350922
38,-179422.50000030964,-14062.492865175453
39,-179157.50000030748,-14043.964953546416
40,-206527.50000029115,-14099.46330785798
41,-204442.50000027183,-14079.80919032137
42,-187132.500000311,-14092.410191351846
43,-294048.77303190803,-14089.971778223955
44,-211892.50000029732,-14172.880408320212
45,-226360.00000028807,-14069.09446199983
46,-149220.00000034383,-14047.542947087462
47,-206807.50000029954,-14023.059903938592
48,-184800.00000030463,-14031.005927531056
49,-212847.50000028766,-14033.883682514303
50,-197010.0000003039,-14032.42557918121
51,-246050.00000026516,-14006.900465978475
52,-210537.50000028365,-13972.271344380213
53,-227007.50000028207,-13991.124980971023
54,-220550.0000002766,-14038.710495728095
55,-175607.5000003043,-13975.541090353106
56,-195730.00000028586,-13992.38638760424
57,-165572.5000003181,-14021.932247517198
58,-252562.50000026022,-14022.085692079088
59,-239482.5000002769,-13987.055766558267
60,-225990.00000028306,-13988.124843659174
61,-167877.5000003247,-14093.708771430316
62,-223482.50000028434,-13989.008454844537
63,-206910.0000002711,-13953.091366863293
64,-193710.00000030018,-13971.267734141173
65,-201017.50000029372,-13977.143961257152
66,-277192.50000024895,-13960.001772342937
67,-168050.00000031907,-13962.7321893838
68,-177130.00000031266,-13948.889064353993
69,-256810.0000002713,-13963.038109351344
70,-200715.0000002819,-13989.910877321137
71,-186050.00000030233,-13963.154777385535
72,-240905.00000024828,-13920.819691184699
73,-211437.50000026886,-13963.01627100343
74,-164557.50000032107,-13967.645110685102
75,-273202.5000002356,-13936.60659082211
76,-176610.00000030908,-13907.177297792054
77,-251492.50000026106,-13990.796784773545
78,-165567.5000151075,-13909.288683097886
79,-212740.00014497628,-13885.262229243546
80,-261907.5000002527,-13935.54473881423
81,-177330.00000030582,-13895.374923055828
82,-218280.00000026287,-13868.031099982732
83,-237665.0000002691,-13889.307587892798
84,-211865.0000002978,-13872.497100115506
85,-240927.50000026642,-13889.979806644442
86,-204225.0000002918,-13885.78393425629
87,-184502.5000003116,-13884.516549193293
88,-221935.00000026764,-13867.397405333038
89,-155147.50000033336,-13859.667182165547
90,-197000.00000029115,-13825.356970519008
91,-189725.0000002982,-13858.428184577417
92,-238835.00000027727,-13869.246174027787
93,-266317.50000024016,-13830.577128098337
94,-221810.00000027817,-13831.615963069222
95,-169762.50000031292,-13841.732940456372
96,-209697.50000028207,-13820.986882346504
97,-211742.5000002777,-13796.169631729963
98,-209967.5000002836,-13798.125897037655
99,-218770.00000026892,-13813.178321761621
100,-194162.5000002869,-13778.984331000955
101,-156202.50000033202,-13762.721906715407
102,-274657.5000002327,-13793.339646372711
103,-151360.00000033906,-13783.000992801417
104,-218787.50000025582,-13766.81213758844
105,-231692.5000002589,-13748.824402811137
106,-206107.5000002705,-13769.505379358856
107,-199365.00000028056,-13754.789586625755
108,-189212.50000028656,-13771.480440479658
109,-214392.5000002791,-13760.80847641139
110,-279522.50000021636,-13773.370707193217
111,-196612.50000029197,-13756.973156610293
112,-199420.00000029372,-13788.453756684883
113,-247512.50000025274,-13718.742274278946
114,-183800.00000030803,-13703.52121787009
115,-168515.00000031403,-13745.529681332868
116,-223005.00000028085,-13756.243935938539
117,-188007.50000029587,-13708.47724957984
118,-181692.5000003102,-13723.390126998305
119,-266980.0000002434,-13724.650580129455
120,-240705.00000026147,-13661.63636171955
121,-174045.0000003125,-13684.744839377325
122,-167287.50000031246,-13723.560481792356
123,-228352.5000002741,-13677.650059512556
124,-252797.50000025088,-13670.743548901073
125,-172270.00000031202,-13690.109659154365
126,-182042.50000029226,-13665.926413021334
127,-231245.0000002733,-13680.519529919264
128,-207765.00000027422,-13692.246862658543
129,-211610.00000028597,-13772.42630846484
130,-229782.50000027975,-13738.170011362501
131,-203455.00000029325,-13714.572741979677
132,-206815.00000028772,-13690.707223298945
133,-167510.0000003145,-13671.27088487167
134,-228015.00000026094,-13607.460427885027
135,-189967.50000029075,-13644.764692163679
136,-249792.50000022963,-13608.93094682956
137,-196357.5000002979,-13641.438950763408
138,-228225.00000026452,-13637.11095831816
139,-233730.00000027698,-13694.071696827248
140,-208465.00000027125,-13627.395453480207
141,-149325.00000034366,-13657.506487027344
142,-187025.0000003025,-13623.029921601526
143,-241007.50000026636,-13624.466583917034
144,-162915.000000318,-13612.14086433265
145,-246510.00000024197,-13599.896874389793
146,-157740.00000032532,-13648.860133599048
147,-222410.00000028778,-13690.967798801888
148,-259385.00000024113,-13655.244168225745
149,-187105.0000003033,-13624.820799498826
150,-208685.0000002929,-13572.76030065058
151,-210787.50000028778,-13614.118725990324
152,-204122.5000002879,-13592.880304840044
153,-207512.50000027748,-13561.929764048957
154,-217710.00000027544,-13617.67244761804
155,-221775.00000027788,-13698.235978150433
156,-184660.00000029453,-13631.117544750883
157,-214312.50000027815,-13557.130080981635
158,-213352.500000289,-13582.81941911026
159,-261645.00000023528,-13606.983921196379
160,-161725.00000032212,-13597.241998289288
161,-238407.5000002632,-13629.142385251504
162,-217207.50000027305,-13637.221208891327
163,-183297.5000002991,-13614.975352028916
164,-163317.50000032294,-13613.496030106306
165,-193905.00000028397,-13549.556430050867
166,-216750.00000027567,-13503.616963728698
167,-212070.00000025894,-13542.920577250308
168,-243695.00000026723,-13517.377547328839
169,-212677.50000028155,-13501.516787520872
170,-269632.50000025524,-13524.96637646146
171,-154125.00000033434,-13514.455191412571
172,-202005.00000028074,-13548.553990016824
173,-168192.50000031723,-13527.713770585848
174,-236177.5000002486,-13531.098902345053
175,-193702.50000028795,-13565.532515684159
176,-192487.50000029436,-13540.102029624728
177,-299662.50000021496,-13563.29123319616
178,-189202.50000029348,-13560.043082381768
179,-198780.00000028155,-13543.61450955619
180,-151412.50000033906,-13533.882267027504
181,-253110.00000024622,-13508.602262406635
182,-202772.50000028533,-13527.833641617017
183,-229102.5000002592,-13503.040927525944
184,-248307.50000027328,-13518.602905792288
185,-206025.00000028044,-13588.436340895189
186,-184550.00000031223,-13547.378439547538
187,-210145.00000028068,-13542.519927918105
188,-205692.50000028196,-13499.87660255119
189,-206560.00000029668,-13493.46145050289
190,-213810.00000028854,-13521.229433666835
191,-273265.0000002397,-13573.198157775472
192,-152445.00000033685,-13544.912631121942
193,-234607.50000026968,-13559.791193494759
194,-167952.5000003185,-13509.807449745083
195,-208297.5000002912,-13545.34592997055
196,-193850.00000028388,-13548.452995076263
197,-247560.00000023266,-13520.81860037831
198,-170235.00000031572,-13530.642880821131
199,-291037.9762932847,-13526.626691191927
200,-188560.0000003063,-13500.41170770954
201,-223205.00000028213,-13564.141401481269
202,-182987.50000030478,-13558.558242423991
203,-197350.00000028516,-13514.534339542512
204,-188550.00000030175,-13536.596151462838
205,-249987.5000002574,-13566.974748443186
206,-179782.50000030425,-13542.803349583497
207,-191305.00000028408,-13531.345644641531
208,-265682.50000023044,-13525.992394445446
209,-183792.50000029552,-13483.470978786525
210,-217187.5000002683,-13483.395391974458
211,-174327.50000030317,-13478.773634064666


==> PythonExperimentforSection3.2_NAGvs.NAGG_MNIST_DatasetNormalizedInto_-1+1__MLE.csv <==
Iterations,NAG,NAGG
0,-7423.797638836728,-8293.681034003577
1,-16613.331518851213,-7262.43861330145
2,-83144.31624589732,-6308.388538895535
3,-148860.62888830158,-5531.256637804112
4,-113158.51628855093,-4898.387185914181
5,-96828.33444782608,-4376.93352097233
6,-67414.34432909143,-3945.052599379847
7,-40543.4334107775,-3595.6929713091545
8,-24913.199266364696,-3313.2156528171663
9,-19454.65247461271,-3075.1984444977224
10,-16382.826566192987,-2872.2662006908863
11,-15158.159659398765,-2700.790533483088
12,-13965.88907527705,-2556.793887663729
13,-13091.249435454452,-2428.3381742786587
14,-12507.691196548567,-2316.4940962695496
15,-11869.428109171726,-2220.3323916869927
16,-11513.569084410115,-2136.391295888801
17,-11139.86854782518,-2060.272968864205
18,-10867.398596847428,-1990.8846101884787
19,-10693.067776988242,-1928.5933068899271
20,-10348.676329880156,-1873.9529895766796
21,-10093.060398068908,-1825.5995365910694
22,-9869.87306886915,-1781.2954840967643
23,-9678.283252437293,-1741.574325872879
24,-9453.13976263359,-1704.980930555308
25,-9462.358893762437,-1671.1178282052044
26,-9284.25632193099,-1641.859783779797
27,-9009.803507827595,-1613.5397968045324
28,-8771.57910451042,-1588.068777260105
29,-8603.632328986481,-1564.4374523788506
30,-8365.554168985935,-1542.7023413381014
31,-8261.535467171265,-1522.793071387725
32,-8818.208120261366,-1503.7663093403537
33,-18131.295728505058,-1486.7719118830078
34,-22432.534677644173,-1471.0096786274953
35,-12043.545561730716,-1456.4179542761449
36,-13046.7296352025,-1442.9694128340836
37,-8283.444675080358,-1429.7156013581919
38,-8112.66281984106,-1417.4179456252496
39,-7954.088095974611,-1405.921165830529
40,-7716.606398544052,-1396.4654034703592
41,-7600.855508418497,-1387.707927877189
42,-7511.783536366829,-1378.940205972711
43,-8180.06133276897,-1370.2043773180988
44,-16244.076234235214,-1360.4251398079364
45,-21057.943546930623,-1352.0821228184798
46,-11215.941836498145,-1344.5486342951144
47,-10023.451248792737,-1337.7605856400673


==> PythonExperimentforSection32NAGvsNAGGCreditMLE.csv <==
Iterations,NAG,NAGG
0,-149200.0000003439,-18659.50635442286
1,-525825.0000000984,-15412.861558736684
2,-149200.0000003439,-14879.486349141402
3,-149200.0000003439,-14681.235287062742
4,-149200.0000003439,-14529.354452697331
5,-311755.0000002187,-14437.423263952103
6,-264425.00000025524,-14341.716963693576
7,-186867.50000031933,-14302.969579019122
8,-175412.500000322,-14253.297882005289
9,-262087.50000027026,-14265.73899745718
10,-196567.50000030547,-14270.996660850062
11,-188352.50000029762,-14246.668715496951
12,-186072.50000030175,-14222.406456692452
13,-251135.00000026388,-14217.817367546715
14,-194805.00000028865,-14193.83200639469
15,-273617.5000002549,-14242.459298156487
16,-220052.50000027794,-14212.699417337133
17,-222037.5000002953,-14145.209552599434
18,-218995.00000027896,-14134.8053707033
19,-186862.50000031927,-14155.789048685332
20,-193607.50000030836,-14128.505518039212
21,-188177.50000029735,-14124.606531864554
22,-202095.0000002975,-14098.239690593655
23,-232982.50000026356,-14114.31811174151
24,-211877.5000002902,-14145.847889922063
25,-206292.7324022844,-14145.415439955323
26,-315052.5000002169,-14174.76221102257
27,-167660.00000032497,-14133.979909601667
28,-169052.50000031805,-14076.584358997305
29,-258327.50000026097,-14091.124935286165
30,-196025.00000030606,-14157.312200280783
31,-206912.50000029954,-14138.373220691468
32,-163630.00000032032,-14109.96957359045
33,-256962.50000025157,-14078.255911671164
34,-219500.00000026898,-14133.766583031285
35,-169820.0000003201,-14096.031859684907
36,-201580.00000029843,-14079.432511225186
37,-306630.0000002307,-14068.849253350922
38,-179422.50000030964,-14062.492865175453
39,-179157.50000030748,-14043.964953546416
40,-206527.50000029115,-14099.46330785798
41,-204442.50000027183,-14079.80919032137
42,-187132.500000311,-14092.410191351846
43,-294048.77303190803,-14089.971778223955
44,-211892.50000029732,-14172.880408320212
45,-226360.00000028807,-14069.09446199983
46,-149220.00000034383,-14047.542947087462
47,-206807.50000029954,-14023.059903938592
48,-184800.00000030463,-14031.005927531056
49,-212847.50000028766,-14033.883682514303
50,-197010.0000003039,-14032.42557918121
51,-246050.00000026516,-14006.900465978475
52,-210537.50000028365,-13972.271344380213
53,-227007.50000028207,-13991.124980971023
54,-220550.0000002766,-14038.710495728095
55,-175607.5000003043,-13975.541090353106
56,-195730.00000028586,-13992.38638760424
57,-165572.5000003181,-14021.932247517198
58,-252562.50000026022,-14022.085692079088
59,-239482.5000002769,-13987.055766558267
60,-225990.00000028306,-13988.124843659174
61,-167877.5000003247,-14093.708771430316
62,-223482.50000028434,-13989.008454844537
63,-206910.0000002711,-13953.091366863293
64,-193710.00000030018,-13971.267734141173
65,-201017.50000029372,-13977.143961257152
66,-277192.50000024895,-13960.001772342937
67,-168050.00000031907,-13962.7321893838
68,-177130.00000031266,-13948.889064353993
69,-256810.0000002713,-13963.038109351344
70,-200715.0000002819,-13989.910877321137
71,-186050.00000030233,-13963.154777385535
72,-240905.00000024828,-13920.819691184699
73,-211437.50000026886,-13963.01627100343
74,-164557.50000032107,-13967.645110685102
75,-273202.5000002356,-13936.60659082211
76,-176610.00000030908,-13907.177297792054
77,-251492.50000026106,-13990.796784773545
78,-165567.5000151075,-13909.288683097886
79,-212740.00014497628,-13885.262229243546
80,-261907.5000002527,-13935.54473881423
81,-177330.00000030582,-13895.374923055828
82,-218280.00000026287,-13868.031099982732
83,-237665.0000002691,-13889.307587892798
84,-211865.0000002978,-13872.497100115506
85,-240927.50000026642,-13889.979806644442
86,-204225.0000002918,-13885.78393425629
87,-184502.5000003116,-13884.516549193293
88,-221935.00000026764,-13867.397405333038
89,-155147.50000033336,-13859.667182165547
90,-197000.00000029115,-13825.356970519008
91,-189725.0000002982,-13858.428184577417
92,-238835.00000027727,-13869.246174027787
93,-266317.50000024016,-13830.577128098337
94,-221810.00000027817,-13831.615963069222
95,-169762.50000031292,-13841.732940456372
96,-209697.50000028207,-13820.986882346504
97,-211742.5000002777,-13796.169631729963
98,-209967.5000002836,-13798.125897037655
99,-218770.00000026892,-13813.178321761621
100,-194162.5000002869,-13778.984331000955
101,-156202.50000033202,-13762.721906715407
102,-274657.5000002327,-13793.339646372711
103,-151360.00000033906,-13783.000992801417
104,-218787.50000025582,-13766.81213758844
105,-231692.5000002589,-13748.824402811137
106,-206107.5000002705,-13769.505379358856
107,-199365.00000028056,-13754.789586625755
108,-189212.50000028656,-13771.480440479658
109,-214392.5000002791,-13760.80847641139
110,-279522.50000021636,-13773.370707193217
111,-196612.50000029197,-13756.973156610293
112,-199420.00000029372,-13788.453756684883
113,-247512.50000025274,-13718.742274278946
114,-183800.00000030803,-13703.52121787009
115,-168515.00000031403,-13745.529681332868
116,-223005.00000028085,-13756.243935938539
117,-188007.50000029587,-13708.47724957984
118,-181692.5000003102,-13723.390126998305
119,-266980.0000002434,-13724.650580129455
120,-240705.00000026147,-13661.63636171955
121,-174045.0000003125,-13684.744839377325
122,-167287.50000031246,-13723.560481792356
123,-228352.5000002741,-13677.650059512556
124,-252797.50000025088,-13670.743548901073
125,-172270.00000031202,-13690.109659154365
126,-182042.50000029226,-13665.926413021334
127,-231245.0000002733,-13680.519529919264
128,-207765.00000027422,-13692.246862658543
129,-211610.00000028597,-13772.42630846484
130,-229782.50000027975,-13738.170011362501
131,-203455.00000029325,-13714.572741979677
132,-206815.00000028772,-13690.707223298945
133,-167510.0000003145,-13671.27088487167
134,-228015.00000026094,-13607.460427885027
135,-189967.50000029075,-13644.764692163679
136,-249792.50000022963,-13608.93094682956
137,-196357.5000002979,-13641.438950763408
138,-228225.00000026452,-13637.11095831816
139,-233730.00000027698,-13694.071696827248
140,-208465.00000027125,-13627.395453480207
141,-149325.00000034366,-13657.506487027344
142,-187025.0000003025,-13623.029921601526
143,-241007.50000026636,-13624.466583917034
144,-162915.000000318,-13612.14086433265
145,-246510.00000024197,-13599.896874389793
146,-157740.00000032532,-13648.860133599048
147,-222410.00000028778,-13690.967798801888
148,-259385.00000024113,-13655.244168225745
149,-187105.0000003033,-13624.820799498826
150,-208685.0000002929,-13572.76030065058
151,-210787.50000028778,-13614.118725990324
152,-204122.5000002879,-13592.880304840044
153,-207512.50000027748,-13561.929764048957
154,-217710.00000027544,-13617.67244761804
155,-221775.00000027788,-13698.235978150433
156,-184660.00000029453,-13631.117544750883
157,-214312.50000027815,-13557.130080981635
158,-213352.500000289,-13582.81941911026
159,-261645.00000023528,-13606.983921196379
160,-161725.00000032212,-13597.241998289288
161,-238407.5000002632,-13629.142385251504
162,-217207.50000027305,-13637.221208891327
163,-183297.5000002991,-13614.975352028916
164,-163317.50000032294,-13613.496030106306
165,-193905.00000028397,-13549.556430050867
166,-216750.00000027567,-13503.616963728698
167,-212070.00000025894,-13542.920577250308
168,-243695.00000026723,-13517.377547328839
169,-212677.50000028155,-13501.516787520872
170,-269632.50000025524,-13524.96637646146
171,-154125.00000033434,-13514.455191412571
172,-202005.00000028074,-13548.553990016824
173,-168192.50000031723,-13527.713770585848
174,-236177.5000002486,-13531.098902345053
175,-193702.50000028795,-13565.532515684159
176,-192487.50000029436,-13540.102029624728
177,-299662.50000021496,-13563.29123319616
178,-189202.50000029348,-13560.043082381768
179,-198780.00000028155,-13543.61450955619
180,-151412.50000033906,-13533.882267027504
181,-253110.00000024622,-13508.602262406635
182,-202772.50000028533,-13527.833641617017
183,-229102.5000002592,-13503.040927525944
184,-248307.50000027328,-13518.602905792288
185,-206025.00000028044,-13588.436340895189
186,-184550.00000031223,-13547.378439547538
187,-210145.00000028068,-13542.519927918105
188,-205692.50000028196,-13499.87660255119
189,-206560.00000029668,-13493.46145050289
190,-213810.00000028854,-13521.229433666835
191,-273265.0000002397,-13573.198157775472
192,-152445.00000033685,-13544.912631121942
193,-234607.50000026968,-13559.791193494759
194,-167952.5000003185,-13509.807449745083
195,-208297.5000002912,-13545.34592997055
196,-193850.00000028388,-13548.452995076263
197,-247560.00000023266,-13520.81860037831
198,-170235.00000031572,-13530.642880821131
199,-291037.9762932847,-13526.626691191927
200,-188560.0000003063,-13500.41170770954
201,-223205.00000028213,-13564.141401481269
202,-182987.50000030478,-13558.558242423991
203,-197350.00000028516,-13514.534339542512
204,-188550.00000030175,-13536.596151462838
205,-249987.5000002574,-13566.974748443186
206,-179782.50000030425,-13542.803349583497
207,-191305.00000028408,-13531.345644641531
208,-265682.50000023044,-13525.992394445446
209,-183792.50000029552,-13483.470978786525
210,-217187.5000002683,-13483.395391974458
211,-174327.50000030317,-13478.773634064666


==> PythonExperimentforSection32NAGvsNAGGMNISTMLE.csv <==
Iterations,NAG,NAGG
0,-7423.797638836728,-8293.681034003577
1,-16613.331518851213,-7262.43861330145
2,-83144.31624589732,-6308.388538895535
3,-148860.62888830158,-5531.256637804112
4,-113158.51628855093,-4898.387185914181
5,-96828.33444782608,-4376.93352097233
6,-67414.34432909143,-3945.052599379847
7,-40543.4334107775,-3595.6929713091545
8,-24913.199266364696,-3313.2156528171663
9,-19454.65247461271,-3075.1984444977224
10,-16382.826566192987,-2872.2662006908863
11,-15158.159659398765,-2700.790533483088
12,-13965.88907527705,-2556.793887663729
13,-13091.249435454452,-2428.3381742786587
14,-12507.691196548567,-2316.4940962695496
15,-11869.428109171726,-2220.3323916869927
16,-11513.569084410115,-2136.391295888801
17,-11139.86854782518,-2060.272968864205
18,-10867.398596847428,-1990.8846101884787
19,-10693.067776988242,-1928.5933068899271
20,-10348.676329880156,-1873.9529895766796
21,-10093.060398068908,-1825.5995365910694
22,-9869.87306886915,-1781.2954840967643
23,-9678.283252437293,-1741.574325872879
24,-9453.13976263359,-1704.980930555308
25,-9462.358893762437,-1671.1178282052044
26,-9284.25632193099,-1641.859783779797
27,-9009.803507827595,-1613.5397968045324
28,-8771.57910451042,-1588.068777260105
29,-8603.632328986481,-1564.4374523788506
30,-8365.554168985935,-1542.7023413381014
31,-8261.535467171265,-1522.793071387725
32,-8818.208120261366,-1503.7663093403537
33,-18131.295728505058,-1486.7719118830078
34,-22432.534677644173,-1471.0096786274953
35,-12043.545561730716,-1456.4179542761449
36,-13046.7296352025,-1442.9694128340836
37,-8283.444675080358,-1429.7156013581919
38,-8112.66281984106,-1417.4179456252496
39,-7954.088095974611,-1405.921165830529
40,-7716.606398544052,-1396.4654034703592
41,-7600.855508418497,-1387.707927877189
42,-7511.783536366829,-1378.940205972711
43,-8180.06133276897,-1370.2043773180988
44,-16244.076234235214,-1360.4251398079364
45,-21057.943546930623,-1352.0821228184798
46,-11215.941836498145,-1344.5486342951144
47,-10023.451248792737,-1337.7605856400673


==> PythonExperimentforSection5.2_NAGQGRealSigmoid_vs._NAGQGPolySigmoid_Full-Batch_MNIST_DatasetNormalizedInto_-1+1__TestACC.csv <==
Iterations,RealSigmoidNAG,PolySigmoidNAGQG
0,0.9163306451612904,0.9163306451612904
1,0.9168346774193549,0.9163306451612904
2,0.9188508064516129,0.9173387096774194
3,0.9309475806451613,0.9173387096774194
4,0.9309475806451613,0.9193548387096774
5,0.9375,0.9248991935483871
6,0.9405241935483871,0.9274193548387096
7,0.9415322580645161,0.9319556451612904
8,0.9445564516129032,0.9344758064516129
9,0.9475806451612904,0.936491935483871
10,0.9501008064516129,0.9400201612903226
11,0.9511088709677419,0.9410282258064516
12,0.9511088709677419,0.9420362903225806
13,0.9511088709677419,0.9455645161290323
14,0.9501008064516129,0.9485887096774194
15,0.9506048387096774,0.9480846774193549
16,0.9516129032258065,0.9506048387096774
17,0.9506048387096774,0.9516129032258065
18,0.9506048387096774,0.953125
19,0.9511088709677419,0.9526209677419355
20,0.9511088709677419,0.952116935483871
21,0.9511088709677419,0.9526209677419355
22,0.9516129032258065,0.954133064516129
23,0.952116935483871,0.9551411290322581
24,0.9511088709677419,0.9561491935483871
25,0.9511088709677419,0.9571572580645161
26,0.9516129032258065,0.9546370967741935
27,0.9511088709677419,0.9536290322580645
28,0.9511088709677419,0.9516129032258065
29,0.9501008064516129,0.9495967741935484
30,0.9501008064516129,0.9495967741935484
31,0.9495967741935484,0.9480846774193549
32,0.9485887096774194,0.9460685483870968
33,0.9480846774193549,0.9455645161290323
34,0.9465725806451613,0.9425403225806451
35,0.9455645161290323,0.9410282258064516
36,0.9450604838709677,0.9395161290322581
37,0.9450604838709677,0.9395161290322581
38,0.9455645161290323,0.938508064516129
39,0.9455645161290323,0.9369959677419355
40,0.9455645161290323,0.9354838709677419
41,0.9450604838709677,0.9354838709677419
42,0.9450604838709677,0.9349798387096774
43,0.9450604838709677,0.9349798387096774
44,0.9450604838709677,0.9339717741935484
45,0.9445564516129032,0.9329637096774194
46,0.9440524193548387,0.9319556451612904
47,0.9440524193548387,0.9319556451612904
48,0.9440524193548387,0.9294354838709677
49,0.9440524193548387,0.9294354838709677
50,0.9435483870967742,0.9294354838709677
51,0.9435483870967742,0.9289314516129032
52,0.9435483870967742,0.9279233870967742
53,0.9435483870967742,0.9264112903225806
54,0.9430443548387096,0.9259072580645161
55,0.9430443548387096,0.9254032258064516
56,0.9430443548387096,0.9248991935483871
57,0.9430443548387096,0.9259072580645161
58,0.9430443548387096,0.9264112903225806
59,0.9430443548387096,0.9269153225806451


==> PythonExperimentforSection5.2_NAGQGRealSigmoid_vs._NAGQGPolySigmoid_Mini-Batch_MNIST_DatasetNormalizedInto_-1+1__TestACC.csv <==
Iterations,RealSigmoidNAG,PolySigmoidNAGG
0,0.8935987903225805,0.8935987903225808
1,0.8960685483870968,0.8960181451612903
2,0.9048387096774193,0.9078124999999999
3,0.9174899193548387,0.9142137096774193
4,0.925,0.9146673387096774
5,0.9348790322580646,0.9206149193548386
6,0.9388608870967741,0.9258064516129033
7,0.9443548387096773,0.9304939516129033
8,0.9463709677419354,0.9357358870967744
9,0.9474294354838709,0.9355342741935484
10,0.9487903225806451,0.9386088709677421
11,0.9500000000000001,0.940070564516129
12,0.9507560483870967,0.9427923387096774
13,0.9511592741935484,0.9468245967741935
14,0.9504032258064516,0.9473286290322582
15,0.9522177419354837,0.9504032258064518
16,0.9523689516129031,0.9515120967741936
17,0.9534274193548387,0.9538306451612902
18,0.9532762096774193,0.9531754032258065
19,0.9534274193548389,0.9535786290322581
20,0.9533266129032258,0.9538810483870968
21,0.9544354838709678,0.9551915322580645
22,0.9533770161290323,0.9550403225806452
23,0.9531754032258064,0.9544858870967743
24,0.952570564516129,0.954788306451613
25,0.9526209677419355,0.955695564516129
26,0.9522681451612902,0.9550403225806452
27,0.9525705645161291,0.9549395161290323
28,0.9520665322580646,0.9529737903225806
29,0.9510080645161291,0.9503528225806451
30,0.950907258064516,0.9490423387096774
31,0.9497983870967741,0.9473286290322581
32,0.9497479838709677,0.9472782258064517
33,0.9493951612903225,0.9459173387096774
34,0.948991935483871,0.9446068548387099
35,0.9488407258064517,0.9440524193548389
36,0.9488407258064515,0.9431451612903224
37,0.9490927419354838,0.9419858870967742
38,0.9496471774193548,0.9417842741935485
39,0.9492439516129032,0.940272177419355
40,0.9487399193548387,0.9392137096774195
41,0.9481854838709678,0.9379536290322582
42,0.948084677419355,0.9369959677419354
43,0.947983870967742,0.9357862903225808
44,0.9473286290322581,0.9342741935483871
45,0.9470262096774195,0.9328629032258065
46,0.9467237903225807,0.9313508064516131
47,0.9462197580645161,0.9302923387096775


==> PythonExperimentforSection52NAGQGRealSigmoidvsNAGQGPolySigmoidFullBatchMNISTTestACC.csv <==
Iterations,RealSigmoidNAG,PolySigmoidNAGQG
0,0.9163306451612904,0.9163306451612904
1,0.9168346774193549,0.9163306451612904
2,0.9188508064516129,0.9173387096774194
3,0.9309475806451613,0.9173387096774194
4,0.9309475806451613,0.9193548387096774
5,0.9375,0.9248991935483871
6,0.9405241935483871,0.9274193548387096
7,0.9415322580645161,0.9319556451612904
8,0.9445564516129032,0.9344758064516129
9,0.9475806451612904,0.936491935483871
10,0.9501008064516129,0.9400201612903226
11,0.9511088709677419,0.9410282258064516
12,0.9511088709677419,0.9420362903225806
13,0.9511088709677419,0.9455645161290323
14,0.9501008064516129,0.9485887096774194
15,0.9506048387096774,0.9480846774193549
16,0.9516129032258065,0.9506048387096774
17,0.9506048387096774,0.9516129032258065
18,0.9506048387096774,0.953125
19,0.9511088709677419,0.9526209677419355
20,0.9511088709677419,0.952116935483871
21,0.9511088709677419,0.9526209677419355
22,0.9516129032258065,0.954133064516129
23,0.952116935483871,0.9551411290322581
24,0.9511088709677419,0.9561491935483871
25,0.9511088709677419,0.9571572580645161
26,0.9516129032258065,0.9546370967741935
27,0.9511088709677419,0.9536290322580645
28,0.9511088709677419,0.9516129032258065
29,0.9501008064516129,0.9495967741935484
30,0.9501008064516129,0.9495967741935484
31,0.9495967741935484,0.9480846774193549
32,0.9485887096774194,0.9460685483870968
33,0.9480846774193549,0.9455645161290323
34,0.9465725806451613,0.9425403225806451
35,0.9455645161290323,0.9410282258064516
36,0.9450604838709677,0.9395161290322581
37,0.9450604838709677,0.9395161290322581
38,0.9455645161290323,0.938508064516129
39,0.9455645161290323,0.9369959677419355
40,0.9455645161290323,0.9354838709677419
41,0.9450604838709677,0.9354838709677419
42,0.9450604838709677,0.9349798387096774
43,0.9450604838709677,0.9349798387096774
44,0.9450604838709677,0.9339717741935484
45,0.9445564516129032,0.9329637096774194
46,0.9440524193548387,0.9319556451612904
47,0.9440524193548387,0.9319556451612904
48,0.9440524193548387,0.9294354838709677
49,0.9440524193548387,0.9294354838709677
50,0.9435483870967742,0.9294354838709677
51,0.9435483870967742,0.9289314516129032
52,0.9435483870967742,0.9279233870967742
53,0.9435483870967742,0.9264112903225806
54,0.9430443548387096,0.9259072580645161
55,0.9430443548387096,0.9254032258064516
56,0.9430443548387096,0.9248991935483871
57,0.9430443548387096,0.9259072580645161
58,0.9430443548387096,0.9264112903225806
59,0.9430443548387096,0.9269153225806451


==> PythonExperimentforSection52NAGQGRealSigmoidvsNAGQGPolySigmoidMiniBatchMNISTTestACC.csv <==
Iterations,RealSigmoidNAG,PolySigmoidNAGG
0,0.8935987903225805,0.8935987903225808
1,0.8960685483870968,0.8960181451612903
2,0.9048387096774193,0.9078124999999999
3,0.9174899193548387,0.9142137096774193
4,0.925,0.9146673387096774
5,0.9348790322580646,0.9206149193548386
6,0.9388608870967741,0.9258064516129033
7,0.9443548387096773,0.9304939516129033
8,0.9463709677419354,0.9357358870967744
9,0.9474294354838709,0.9355342741935484
10,0.9487903225806451,0.9386088709677421
11,0.9500000000000001,0.940070564516129
12,0.9507560483870967,0.9427923387096774
13,0.9511592741935484,0.9468245967741935
14,0.9504032258064516,0.9473286290322582
15,0.9522177419354837,0.9504032258064518
16,0.9523689516129031,0.9515120967741936
17,0.9534274193548387,0.9538306451612902
18,0.9532762096774193,0.9531754032258065
19,0.9534274193548389,0.9535786290322581
20,0.9533266129032258,0.9538810483870968
21,0.9544354838709678,0.9551915322580645
22,0.9533770161290323,0.9550403225806452
23,0.9531754032258064,0.9544858870967743
24,0.952570564516129,0.954788306451613
25,0.9526209677419355,0.955695564516129
26,0.9522681451612902,0.9550403225806452
27,0.9525705645161291,0.9549395161290323
28,0.9520665322580646,0.9529737903225806
29,0.9510080645161291,0.9503528225806451
30,0.950907258064516,0.9490423387096774
31,0.9497983870967741,0.9473286290322581
32,0.9497479838709677,0.9472782258064517
33,0.9493951612903225,0.9459173387096774
34,0.948991935483871,0.9446068548387099
35,0.9488407258064517,0.9440524193548389
36,0.9488407258064515,0.9431451612903224
37,0.9490927419354838,0.9419858870967742
38,0.9496471774193548,0.9417842741935485
39,0.9492439516129032,0.940272177419355
40,0.9487399193548387,0.9392137096774195
41,0.9481854838709678,0.9379536290322582
42,0.948084677419355,0.9369959677419354
43,0.947983870967742,0.9357862903225808
44,0.9473286290322581,0.9342741935483871
45,0.9470262096774195,0.9328629032258065
46,0.9467237903225807,0.9313508064516131
47,0.9462197580645161,0.9302923387096775

